OpenMP Fortran and C programs for solving the time-dependent Gross-Pitaevskii equation in an anisotropic trap

We present new version of previously published Fortran and C programs for solving the Gross-Pitaevskii equation for a Bose-Einstein condensate with contact interaction in one, two and three spatial dimensions in imaginary and real time, yielding both stationary and non-stationary solutions. To reduce the execution time on multicore processors, new versions of parallelized programs are developed using Open Multi-Processing (OpenMP) interface. The input in the previous versions of programs was the mathematical quantity nonlinearity for dimensionless form of Gross-Pitaevskii equation, whereas in the present programs the inputs are quantities of experimental interest, such as, number of atoms, scattering length, oscillator length for the trap, etc. New output files for some integrated one- and two-dimensional densities of experimental interest are given. We also present speedup test results for the new programs.

==> BEC-GP-OMP/c_programs/output/imag1d/imag1d-out.txt <==
 Imaginary time propagation 1d,   OPTION = 2

  Number of Atoms N = 2000, Unit of length AHO = 0.00000100 m
  Scattering length a = 74.10*a0
  Nonlinearity G_3D = 98.554903
  Nonlinearity G_1D = 62.742000
  Parameter of trap: GAMMA = 1.00
  Transverse trap parameter = 0.50

 # Space Stp:  N = 8000
  Space Step: DX = 0.002500
 # Time Stp : NSTP = 0, NPAS = 200000, NRUN = 20000
   Time Step:   DT = 0.000020

                  --------------------------------------------------------
                    Norm      Chem        Ener/N      <x>      |Psi(0)|^2
                  --------------------------------------------------------
Initial :          1.0000    0.500000    0.500000    0.70711    0.56419
After NPAS iter.:  0.9996   10.369462    6.256976    2.04957    0.16488
After NRUN iter.:  0.9996   10.369462    6.256976    2.04957    0.16488
                  --------------------------------------------------------

 Clock Time: 45 seconds
 CPU Time: 45 seconds


==> BEC-GP-OMP/c_programs/output/imag2d/imag2d-den1d_x.txt <==
-5.000000e+00 0.000000e+00
-4.980000e+00 3.953290e-11
-4.960000e+00 1.594145e-10
-4.940000e+00 3.635015e-10
-4.920000e+00 6.582855e-10
-4.900000e+00 1.053032e-09
-4.880000e+00 1.559997e-09
-4.860000e+00 2.194736e-09
-4.840000e+00 2.976485e-09
-4.820000e+00 3.928655e-09
-4.800000e+00 5.079420e-09
-4.780000e+00 6.462424e-09
-4.760000e+00 8.117628e-09
-4.740000e+00 1.009229e-08
-4.720000e+00 1.244214e-08
-4.700000e+00 1.523271e-08
-4.680000e+00 1.854093e-08
-4.660000e+00 2.245693e-08
-4.640000e+00 2.708617e-08
-4.620000e+00 3.255185e-08
-4.600000e+00 3.899777e-08
-4.580000e+00 4.659150e-08
-4.560000e+00 5.552816e-08
-4.540000e+00 6.603470e-08
-4.520000e+00 7.837475e-08
-4.500000e+00 9.285432e-08
-4.480000e+00 1.098282e-07
-4.460000e+00 1.297072e-07
-4.440000e+00 1.529669e-07
-4.420000e+00 1.801567e-07
-4.400000e+00 2.119113e-07
-4.380000e+00 2.489628e-07
-4.360000e+00 2.921546e-07
-4.340000e+00 3.424580e-07
-4.320000e+00 4.009899e-07
-4.300000e+00 4.690333e-07
-4.280000e+00 5.480611e-07
-4.260000e+00 6.397618e-07
-4.240000e+00 7.460693e-07
-4.220000e+00 8.691965e-07
-4.200000e+00 1.011673e-06
-4.180000e+00 1.176386e-06
-4.160000e+00 1.366630e-06
-4.140000e+00 1.586159e-06
-4.120000e+00 1.839246e-06
-4.100000e+00 2.130747e-06
-4.080000e+00 2.466183e-06
-4.060000e+00 2.851812e-06
-4.040000e+00 3.294733e-06
-4.020000e+00 3.802981e-06
-4.000000e+00 4.385644e-06
-3.980000e+00 5.052989e-06
-3.960000e+00 5.816606e-06
-3.940000e+00 6.689557e-06
-3.920000e+00 7.686557e-06
-3.900000e+00 8.824153e-06
-3.880000e+00 1.012094e-05
-3.860000e+00 1.159780e-05
-3.840000e+00 1.327812e-05
-3.820000e+00 1.518812e-05
-3.800000e+00 1.735712e-05
-3.780000e+00 1.981787e-05
-3.760000e+00 2.260694e-05
-3.740000e+00 2.576508e-05
-3.720000e+00 2.933770e-05
-3.700000e+00 3.337528e-05
-3.680000e+00 3.793391e-05
-3.660000e+00 4.307584e-05
-3.640000e+00 4.887004e-05
-3.620000e+00 5.539289e-05
-3.600000e+00 6.272883e-05
-3.580000e+00 7.097113e-05
-3.560000e+00 8.022265e-05
-3.540000e+00 9.059672e-05
-3.520000e+00 1.022180e-04
-3.500000e+00 1.152237e-04
-3.480000e+00 1.297640e-04
-3.460000e+00 1.460039e-04
-3.440000e+00 1.641239e-04
-3.420000e+00 1.843213e-04
-3.400000e+00 2.068118e-04
-3.380000e+00 2.318303e-04
-3.360000e+00 2.596328e-04
-3.340000e+00 2.904977e-04
-3.320000e+00 3.247273e-04
-3.300000e+00 3.626499e-04
-3.280000e+00 4.046204e-04
-3.260000e+00 4.510234e-04
-3.240000e+00 5.022739e-04
-3.220000e+00 5.588197e-04
-3.200000e+00 6.211429e-04
-3.180000e+00 6.897622e-04
-3.160000e+00 7.652344e-04
-3.140000e+00 8.481569e-04
-3.120000e+00 9.391688e-04
-3.100000e+00 1.038954e-03
-3.080000e+00 1.148241e-03
-3.060000e+00 1.267808e-03
-3.040000e+00 1.398481e-03
-3.020000e+00 1.541139e-03
-3.000000e+00 1.696713e-03
-2.980000e+00 1.866189e-03
-2.960000e+00 2.050608e-03
-2.940000e+00 2.251070e-03
-2.920000e+00 2.468731e-03
-2.900000e+00 2.704808e-03
-2.880000e+00 2.960576e-03
-2.860000e+00 3.237372e-03
-2.840000e+00 3.536591e-03
-2.820000e+00 3.859690e-03
-2.800000e+00 4.208186e-03
-2.780000e+00 4.583651e-03
-2.760000e+00 4.987719e-03
-2.740000e+00 5.422077e-03
-2.720000e+00 5.888467e-03
-2.700000e+00 6.388684e-03
-2.680000e+00 6.924568e-03
-2.660000e+00 7.498007e-03
-2.640000e+00 8.110931e-03
-2.620000e+00 8.765306e-03
-2.600000e+00 9.463132e-03
-2.580000e+00 1.020643e-02
-2.560000e+00 1.099726e-02
-2.540000e+00 1.183768e-02
-2.520000e+00 1.272976e-02
-2.500000e+00 1.367558e-02
-2.480000e+00 1.467721e-02
-2.460000e+00 1.573671e-02
-2.440000e+00 1.685612e-02
-2.420000e+00 1.803744e-02
-2.400000e+00 1.928266e-02
-2.380000e+00 2.059368e-02
-2.360000e+00 2.197239e-02
-2.340000e+00 2.342058e-02
-2.320000e+00 2.494000e-02
-2.300000e+00 2.653229e-02
-2.280000e+00 2.819901e-02
-2.260000e+00 2.994161e-02
-2.240000e+00 3.176146e-02
-2.220000e+00 3.365979e-02
-2.200000e+00 3.563769e-02
-2.180000e+00 3.769616e-02
-2.160000e+00 3.983603e-02
-2.140000e+00 4.205799e-02
-2.120000e+00 4.436258e-02
-2.100000e+00 4.675019e-02
-2.080000e+00 4.922103e-02
-2.060000e+00 5.177517e-02
-2.040000e+00 5.441248e-02
-2.020000e+00 5.713269e-02
-2.000000e+00 5.993534e-02
-1.980000e+00 6.281980e-02
-1.960000e+00 6.578527e-02
-1.940000e+00 6.883076e-02
-1.920000e+00 7.195513e-02
-1.900000e+00 7.515707e-02
-1.880000e+00 7.843509e-02
-1.860000e+00 8.178756e-02
-1.840000e+00 8.521265e-02
-1.820000e+00 8.870844e-02
-1.800000e+00 9.227281e-02
-1.780000e+00 9.590353e-02
-1.760000e+00 9.959823e-02
-1.740000e+00 1.033544e-01
-1.720000e+00 1.071695e-01
-1.700000e+00 1.110407e-01
-1.680000e+00 1.149652e-01
-1.660000e+00 1.189402e-01
-1.640000e+00 1.229626e-01
-1.620000e+00 1.270293e-01
-1.600000e+00 1.311372e-01
-1.580000e+00 1.352832e-01
-1.560000e+00 1.394640e-01
-1.540000e+00 1.436762e-01
-1.520000e+00 1.479167e-01
-1.500000e+00 1.521820e-01
-1.480000e+00 1.564689e-01
-1.460000e+00 1.607740e-01
-1.440000e+00 1.650939e-01
-1.420000e+00 1.694253e-01
-1.400000e+00 1.737649e-01
-1.380000e+00 1.781094e-01
-1.360000e+00 1.824556e-01
-1.340000e+00 1.868002e-01
-1.320000e+00 1.911400e-01
-1.300000e+00 1.954719e-01
-1.280000e+00 1.997927e-01
-1.260000e+00 2.040995e-01
-1.240000e+00 2.083893e-01
-1.220000e+00 2.126591e-01
-1.200000e+00 2.169061e-01
-1.180000e+00 2.211275e-01
-1.160000e+00 2.253206e-01
-1.140000e+00 2.294827e-01
-1.120000e+00 2.336112e-01
-1.100000e+00 2.377037e-01
-1.080000e+00 2.417576e-01
-1.060000e+00 2.457707e-01
-1.040000e+00 2.497406e-01
-1.020000e+00 2.536651e-01
-1.000000e+00 2.575421e-01
-9.800000e-01 2.613696e-01
-9.600000e-01 2.651454e-01
-9.400000e-01 2.688678e-01
-9.200000e-01 2.725348e-01
-9.000000e-01 2.761447e-01
-8.800000e-01 2.796957e-01
-8.600000e-01 2.831863e-01
-8.400000e-01 2.866147e-01
-8.200000e-01 2.899796e-01
-8.000000e-01 2.932795e-01
-7.800000e-01 2.965129e-01
-7.600000e-01 2.996786e-01
-7.400000e-01 3.027753e-01
-7.200000e-01 3.058017e-01
-7.000000e-01 3.087567e-01
-6.800000e-01 3.116393e-01
-6.600000e-01 3.144482e-01
-6.400000e-01 3.171826e-01
-6.200000e-01 3.198415e-01
-6.000000e-01 3.224240e-01
-5.800000e-01 3.249291e-01
-5.600000e-01 3.273561e-01
-5.400000e-01 3.297043e-01
-5.200000e-01 3.319728e-01
-5.000000e-01 3.341610e-01
-4.800000e-01 3.362682e-01
-4.600000e-01 3.382937e-01
-4.400000e-01 3.402371e-01
-4.200000e-01 3.420977e-01
-4.000000e-01 3.438750e-01
-3.800000e-01 3.455685e-01
-3.600000e-01 3.471778e-01
-3.400000e-01 3.487024e-01
-3.200000e-01 3.501419e-01
-3.000000e-01 3.514960e-01
-2.800000e-01 3.527643e-01
-2.600000e-01 3.539465e-01
-2.400000e-01 3.550422e-01
-2.200000e-01 3.560513e-01
-2.000000e-01 3.569734e-01
-1.800000e-01 3.578084e-01
-1.600000e-01 3.585560e-01
-1.400000e-01 3.592161e-01
-1.200000e-01 3.597885e-01
-1.000000e-01 3.602730e-01
-8.000000e-02 3.606696e-01
-6.000000e-02 3.609782e-01
-4.000000e-02 3.611986e-01
-2.000000e-02 3.613309e-01
0.000000e+00 3.613750e-01
2.000000e-02 3.613309e-01
4.000000e-02 3.611986e-01
6.000000e-02 3.609782e-01
8.000000e-02 3.606696e-01
1.000000e-01 3.602730e-01
1.200000e-01 3.597885e-01
1.400000e-01 3.592161e-01
1.600000e-01 3.585560e-01
1.800000e-01 3.578084e-01
2.000000e-01 3.569734e-01
2.200000e-01 3.560513e-01
2.400000e-01 3.550422e-01
2.600000e-01 3.539465e-01
2.800000e-01 3.527643e-01
3.000000e-01 3.514960e-01
3.200000e-01 3.501419e-01
3.400000e-01 3.487024e-01
3.600000e-01 3.471778e-01
3.800000e-01 3.455685e-01
4.000000e-01 3.438750e-01
4.200000e-01 3.420977e-01
4.400000e-01 3.402371e-01
4.600000e-01 3.382937e-01
4.800000e-01 3.362682e-01
5.000000e-01 3.341610e-01
5.200000e-01 3.319728e-01
5.400000e-01 3.297043e-01
5.600000e-01 3.273561e-01
5.800000e-01 3.249291e-01
6.000000e-01 3.224240e-01
6.200000e-01 3.198415e-01
6.400000e-01 3.171826e-01
6.600000e-01 3.144482e-01
6.800000e-01 3.116393e-01
7.000000e-01 3.087567e-01
7.200000e-01 3.058017e-01
7.400000e-01 3.027753e-01
7.600000e-01 2.996786e-01
7.800000e-01 2.965129e-01
8.000000e-01 2.932795e-01
8.200000e-01 2.899796e-01
8.400000e-01 2.866147e-01
8.600000e-01 2.831863e-01
8.800000e-01 2.796957e-01
9.000000e-01 2.761447e-01
9.200000e-01 2.725348e-01
9.400000e-01 2.688678e-01
9.600000e-01 2.651454e-01
9.800000e-01 2.613696e-01
1.000000e+00 2.575421e-01
1.020000e+00 2.536651e-01
1.040000e+00 2.497406e-01
1.060000e+00 2.457707e-01
1.080000e+00 2.417576e-01
1.100000e+00 2.377037e-01
1.120000e+00 2.336112e-01
1.140000e+00 2.294827e-01
1.160000e+00 2.253206e-01
1.180000e+00 2.211275e-01
1.200000e+00 2.169061e-01
1.220000e+00 2.126591e-01
1.240000e+00 2.083893e-01
1.260000e+00 2.040995e-01
1.280000e+00 1.997927e-01
1.300000e+00 1.954718e-01
1.320000e+00 1.911400e-01
1.340000e+00 1.868002e-01
1.360000e+00 1.824556e-01
1.380000e+00 1.781094e-01
1.400000e+00 1.737649e-01
1.420000e+00 1.694253e-01
1.440000e+00 1.650939e-01
1.460000e+00 1.607740e-01
1.480000e+00 1.564689e-01
1.500000e+00 1.521820e-01
1.520000e+00 1.479167e-01
1.540000e+00 1.436762e-01
1.560000e+00 1.394640e-01
1.580000e+00 1.352832e-01
1.600000e+00 1.311372e-01
1.620000e+00 1.270293e-01
1.640000e+00 1.229626e-01
1.660000e+00 1.189402e-01
1.680000e+00 1.149652e-01
1.700000e+00 1.110407e-01
1.720000e+00 1.071695e-01
1.740000e+00 1.033544e-01
1.760000e+00 9.959823e-02
1.780000e+00 9.590353e-02
1.800000e+00 9.227281e-02
1.820000e+00 8.870844e-02
1.840000e+00 8.521265e-02
1.860000e+00 8.178755e-02
1.880000e+00 7.843509e-02
1.900000e+00 7.515707e-02
1.920000e+00 7.195513e-02
1.940000e+00 6.883076e-02
1.960000e+00 6.578527e-02
1.980000e+00 6.281980e-02
2.000000e+00 5.993534e-02
2.020000e+00 5.713269e-02
2.040000e+00 5.441248e-02
2.060000e+00 5.177516e-02
2.080000e+00 4.922103e-02
2.100000e+00 4.675019e-02
2.120000e+00 4.436258e-02
2.140000e+00 4.205799e-02
2.160000e+00 3.983603e-02
2.180000e+00 3.769616e-02
2.200000e+00 3.563769e-02
2.220000e+00 3.365979e-02
2.240000e+00 3.176146e-02
2.260000e+00 2.994161e-02
2.280000e+00 2.819900e-02
2.300000e+00 2.653229e-02
2.320000e+00 2.494000e-02
2.340000e+00 2.342058e-02
2.360000e+00 2.197239e-02
2.380000e+00 2.059368e-02
2.400000e+00 1.928265e-02
2.420000e+00 1.803744e-02
2.440000e+00 1.685612e-02
2.460000e+00 1.573671e-02
2.480000e+00 1.467721e-02
2.500000e+00 1.367558e-02
2.520000e+00 1.272976e-02
2.540000e+00 1.183768e-02
2.560000e+00 1.099726e-02
2.580000e+00 1.020643e-02
2.600000e+00 9.463130e-03
2.620000e+00 8.765305e-03
2.640000e+00 8.110930e-03
2.660000e+00 7.498006e-03
2.680000e+00 6.924566e-03
2.700000e+00 6.388682e-03
2.720000e+00 5.888466e-03
2.740000e+00 5.422076e-03
2.760000e+00 4.987718e-03
2.780000e+00 4.583650e-03
2.800000e+00 4.208184e-03
2.820000e+00 3.859689e-03
2.840000e+00 3.536590e-03
2.860000e+00 3.237371e-03
2.880000e+00 2.960575e-03
2.900000e+00 2.704807e-03
2.920000e+00 2.468730e-03
2.940000e+00 2.251069e-03
2.960000e+00 2.050607e-03
2.980000e+00 1.866188e-03
3.000000e+00 1.696712e-03
3.020000e+00 1.541138e-03
3.040000e+00 1.398480e-03
3.060000e+00 1.267807e-03
3.080000e+00 1.148240e-03
3.100000e+00 1.038953e-03
3.120000e+00 9.391679e-04
3.140000e+00 8.481559e-04
3.160000e+00 7.652335e-04
3.180000e+00 6.897612e-04
3.200000e+00 6.211420e-04
3.220000e+00 5.588188e-04
3.240000e+00 5.022731e-04
3.260000e+00 4.510226e-04
3.280000e+00 4.046196e-04
3.300000e+00 3.626490e-04
3.320000e+00 3.247265e-04
3.340000e+00 2.904968e-04
3.360000e+00 2.596319e-04
3.380000e+00 2.318294e-04
3.400000e+00 2.068110e-04
3.420000e+00 1.843205e-04
3.440000e+00 1.641231e-04
3.460000e+00 1.460031e-04
3.480000e+00 1.297632e-04
3.500000e+00 1.152229e-04
3.520000e+00 1.022173e-04
3.540000e+00 9.059595e-05
3.560000e+00 8.022189e-05
3.580000e+00 7.097038e-05
3.600000e+00 6.272809e-05
3.620000e+00 5.539215e-05
3.640000e+00 4.886930e-05
3.660000e+00 4.307511e-05
3.680000e+00 3.793319e-05
3.700000e+00 3.337457e-05
3.720000e+00 2.933699e-05
3.740000e+00 2.576438e-05
3.760000e+00 2.260624e-05
3.780000e+00 1.981717e-05
3.800000e+00 1.735643e-05
3.820000e+00 1.518744e-05
3.840000e+00 1.327745e-05
3.860000e+00 1.159713e-05
3.880000e+00 1.012028e-05
3.900000e+00 8.823490e-06
3.920000e+00 7.685899e-06
3.940000e+00 6.688905e-06
3.960000e+00 5.815958e-06
3.980000e+00 5.052346e-06
4.000000e+00 4.385005e-06
4.020000e+00 3.802347e-06
4.040000e+00 3.294104e-06
4.060000e+00 2.851187e-06
4.080000e+00 2.465562e-06
4.100000e+00 2.130131e-06
4.120000e+00 1.838633e-06
4.140000e+00 1.585551e-06
4.160000e+00 1.366026e-06
4.180000e+00 1.175786e-06
4.200000e+00 1.011077e-06
4.220000e+00 8.686046e-07
4.240000e+00 7.454814e-07
4.260000e+00 6.391778e-07
4.280000e+00 5.474810e-07
4.300000e+00 4.684571e-07
4.320000e+00 4.004176e-07
4.340000e+00 3.418896e-07
4.360000e+00 2.915901e-07
4.380000e+00 2.484022e-07
4.400000e+00 2.113547e-07
4.420000e+00 1.796040e-07
4.440000e+00 1.524182e-07
4.460000e+00 1.291627e-07
4.480000e+00 1.092879e-07
4.500000e+00 9.231845e-08
4.520000e+00 7.784343e-08
4.540000e+00 6.550813e-08
4.560000e+00 5.500660e-08
4.580000e+00 4.607525e-08
4.600000e+00 3.848720e-08
4.620000e+00 3.204741e-08
4.640000e+00 2.658839e-08
4.660000e+00 2.196645e-08
4.680000e+00 1.805852e-08
4.700000e+00 1.475929e-08
4.720000e+00 1.197880e-08
4.740000e+00 9.640355e-09
4.760000e+00 7.678662e-09
4.780000e+00 6.038309e-09
4.800000e+00 4.672401e-09
4.820000e+00 3.541424e-09
4.840000e+00 2.612259e-09
4.860000e+00 1.857371e-09
4.880000e+00 1.254115e-09
4.900000e+00 7.841704e-10
4.920000e+00 4.330931e-10
4.940000e+00 1.899589e-10
4.960000e+00 4.711129e-11
4.980000e+00 0.000000e+00


==> BEC-GP-OMP/c_programs/output/imag2d/imag2d-den1d_y.txt <==
-5.000000e+00 0.000000e+00
-4.980000e+00 5.864697e-22
-4.960000e+00 2.434435e-21
-4.940000e+00 5.820834e-21
-4.920000e+00 1.124823e-20
-4.900000e+00 1.951408e-20
-4.880000e+00 3.182094e-20
-4.860000e+00 4.994197e-20
-4.840000e+00 7.646322e-20
-4.820000e+00 1.151341e-19
-4.800000e+00 1.713709e-19
-4.780000e+00 2.529778e-19
-4.760000e+00 3.711755e-19
-4.740000e+00 5.420667e-19
-4.720000e+00 7.887195e-19
-4.700000e+00 1.144122e-18
-4.680000e+00 1.655370e-18
-4.660000e+00 2.389583e-18
-4.640000e+00 3.442256e-18
-4.620000e+00 4.949030e-18
-4.600000e+00 7.102240e-18
-4.580000e+00 1.017415e-17
-4.560000e+00 1.454950e-17
-4.540000e+00 2.077111e-17
-4.520000e+00 2.960345e-17
-4.500000e+00 4.212138e-17
-4.480000e+00 5.983357e-17
-4.460000e+00 8.485404e-17
-4.440000e+00 1.201400e-16
-4.420000e+00 1.698210e-16
-4.400000e+00 2.396541e-16
-4.380000e+00 3.376516e-16
-4.360000e+00 4.749453e-16
-4.340000e+00 6.669748e-16
-4.320000e+00 9.351177e-16
-4.300000e+00 1.308924e-15
-4.280000e+00 1.829167e-15
-4.260000e+00 2.552017e-15
-4.240000e+00 3.554714e-15
-4.220000e+00 4.943295e-15
-4.200000e+00 6.863080e-15
-4.180000e+00 9.512880e-15
-4.160000e+00 1.316423e-14
-4.140000e+00 1.818733e-14
-4.120000e+00 2.508605e-14
-4.100000e+00 3.454502e-14
-4.080000e+00 4.749286e-14
-4.060000e+00 6.518694e-14
-4.040000e+00 8.932685e-14
-4.020000e+00 1.222060e-13
-4.000000e+00 1.669136e-13
-3.980000e+00 2.276039e-13
-3.960000e+00 3.098532e-13
-3.940000e+00 4.211341e-13
-3.920000e+00 5.714430e-13
-3.900000e+00 7.741287e-13
-3.880000e+00 1.046986e-12
-3.860000e+00 1.413696e-12
-3.840000e+00 1.905717e-12
-3.820000e+00 2.564764e-12
-3.800000e+00 3.446063e-12
-3.780000e+00 4.622590e-12
-3.760000e+00 6.190614e-12
-3.740000e+00 8.276905e-12
-3.720000e+00 1.104811e-11
-3.700000e+00 1.472290e-11
-3.680000e+00 1.958773e-11
-3.660000e+00 2.601715e-11
-3.640000e+00 3.450007e-11
-3.620000e+00 4.567354e-11
-3.600000e+00 6.036617e-11
-3.580000e+00 7.965379e-11
-3.560000e+00 1.049308e-10
-3.540000e+00 1.380011e-10
-3.520000e+00 1.811947e-10
-3.500000e+00 2.375151e-10
-3.480000e+00 3.108274e-10
-3.460000e+00 4.060969e-10
-3.440000e+00 5.296902e-10
-3.420000e+00 6.897565e-10
-3.400000e+00 8.967079e-10
-3.380000e+00 1.163824e-09
-3.360000e+00 1.508009e-09
-3.340000e+00 1.950748e-09
-3.320000e+00 2.519292e-09
-3.300000e+00 3.248145e-09
-3.280000e+00 4.180918e-09
-3.260000e+00 5.372631e-09
-3.240000e+00 6.892567e-09
-3.220000e+00 8.827816e-09
-3.200000e+00 1.128765e-08
-3.180000e+00 1.440892e-08
-3.160000e+00 1.836269e-08
-3.140000e+00 2.336244e-08
-3.120000e+00 2.967403e-08
-3.100000e+00 3.762798e-08
-3.080000e+00 4.763443e-08
-3.060000e+00 6.020136e-08
-3.040000e+00 7.595676e-08
-3.020000e+00 9.567555e-08
-3.000000e+00 1.203122e-07
-2.980000e+00 1.510399e-07
-2.960000e+00 1.892983e-07
-2.940000e+00 2.368507e-07
-2.920000e+00 2.958522e-07
-2.900000e+00 3.689322e-07
-2.880000e+00 4.592928e-07
-2.860000e+00 5.708255e-07
-2.840000e+00 7.082514e-07
-2.820000e+00 8.772862e-07
-2.800000e+00 1.084837e-06
-2.780000e+00 1.339233e-06
-2.760000e+00 1.650502e-06
-2.740000e+00 2.030691e-06
-2.720000e+00 2.494241e-06
-2.700000e+00 3.058438e-06
-2.680000e+00 3.743922e-06
-2.660000e+00 4.575296e-06
-2.640000e+00 5.581828e-06
-2.620000e+00 6.798259e-06
-2.600000e+00 8.265755e-06
-2.580000e+00 1.003298e-05
-2.560000e+00 1.215738e-05
-2.540000e+00 1.470657e-05
-2.520000e+00 1.776002e-05
-2.500000e+00 2.141094e-05
-2.480000e+00 2.576840e-05
-2.460000e+00 3.095978e-05
-2.440000e+00 3.713354e-05
-2.420000e+00 4.446230e-05
-2.400000e+00 5.314640e-05
-2.380000e+00 6.341785e-05
-2.360000e+00 7.554470e-05
-2.340000e+00 8.983601e-05
-2.320000e+00 1.066474e-04
-2.300000e+00 1.263869e-04
-2.280000e+00 1.495221e-04
-2.260000e+00 1.765873e-04
-2.240000e+00 2.081915e-04
-2.220000e+00 2.450278e-04
-2.200000e+00 2.878826e-04
-2.180000e+00 3.376466e-04
-2.160000e+00 3.953259e-04
-2.140000e+00 4.620543e-04
-2.120000e+00 5.391066e-04
-2.100000e+00 6.279125e-04
-2.080000e+00 7.300716e-04
-2.060000e+00 8.473692e-04
-2.040000e+00 9.817924e-04
-2.020000e+00 1.135548e-03
-2.000000e+00 1.311079e-03
-1.980000e+00 1.511085e-03
-1.960000e+00 1.738539e-03
-1.940000e+00 1.996709e-03
-1.920000e+00 2.289172e-03
-1.900000e+00 2.619838e-03
-1.880000e+00 2.992967e-03
-1.860000e+00 3.413186e-03
-1.840000e+00 3.885504e-03
-1.820000e+00 4.415330e-03
-1.800000e+00 5.008488e-03
-1.780000e+00 5.671225e-03
-1.760000e+00 6.410219e-03
-1.740000e+00 7.232593e-03
-1.720000e+00 8.145910e-03
-1.700000e+00 9.158174e-03
-1.680000e+00 1.027783e-02
-1.660000e+00 1.151375e-02
-1.640000e+00 1.287521e-02
-1.620000e+00 1.437190e-02
-1.600000e+00 1.601385e-02
-1.580000e+00 1.781146e-02
-1.560000e+00 1.977540e-02
-1.540000e+00 2.191661e-02
-1.520000e+00 2.424625e-02
-1.500000e+00 2.677559e-02
-1.480000e+00 2.951602e-02
-1.460000e+00 3.247895e-02
-1.440000e+00 3.567571e-02
-1.420000e+00 3.911751e-02
-1.400000e+00 4.281535e-02
-1.380000e+00 4.677991e-02
-1.360000e+00 5.102148e-02
-1.340000e+00 5.554985e-02
-1.320000e+00 6.037423e-02
-1.300000e+00 6.550315e-02
-1.280000e+00 7.094436e-02
-1.260000e+00 7.670476e-02
-1.240000e+00 8.279026e-02
-1.220000e+00 8.920575e-02
-1.200000e+00 9.595499e-02
-1.180000e+00 1.030405e-01
-1.160000e+00 1.104637e-01
-1.140000e+00 1.182244e-01
-1.120000e+00 1.263213e-01
-1.100000e+00 1.347515e-01
-1.080000e+00 1.435108e-01
-1.060000e+00 1.525934e-01
-1.040000e+00 1.619922e-01
-1.020000e+00 1.716984e-01
-1.000000e+00 1.817020e-01
-9.800000e-01 1.919913e-01
-9.600000e-01 2.025534e-01
-9.400000e-01 2.133741e-01
-9.200000e-01 2.244376e-01
-9.000000e-01 2.357272e-01
-8.800000e-01 2.472250e-01
-8.600000e-01 2.589117e-01
-8.400000e-01 2.707674e-01
-8.200000e-01 2.827710e-01
-8.000000e-01 2.949009e-01
-7.800000e-01 3.071345e-01
-7.600000e-01 3.194486e-01
-7.400000e-01 3.318198e-01
-7.200000e-01 3.442240e-01
-7.000000e-01 3.566368e-01
-6.800000e-01 3.690337e-01
-6.600000e-01 3.813900e-01
-6.400000e-01 3.936811e-01
-6.200000e-01 4.058823e-01
-6.000000e-01 4.179692e-01
-5.800000e-01 4.299176e-01
-5.600000e-01 4.417035e-01
-5.400000e-01 4.533034e-01
-5.200000e-01 4.646943e-01
-5.000000e-01 4.758536e-01
-4.800000e-01 4.867593e-01
-4.600000e-01 4.973901e-01
-4.400000e-01 5.077252e-01
-4.200000e-01 5.177446e-01
-4.000000e-01 5.274292e-01
-3.800000e-01 5.367604e-01
-3.600000e-01 5.457206e-01
-3.400000e-01 5.542929e-01
-3.200000e-01 5.624615e-01
-3.000000e-01 5.702111e-01
-2.800000e-01 5.775276e-01
-2.600000e-01 5.843975e-01
-2.400000e-01 5.908086e-01
-2.200000e-01 5.967492e-01
-2.000000e-01 6.022087e-01
-1.800000e-01 6.071775e-01
-1.600000e-01 6.116468e-01
-1.400000e-01 6.156087e-01
-1.200000e-01 6.190564e-01
-1.000000e-01 6.219838e-01
-8.000000e-02 6.243859e-01
-6.000000e-02 6.262584e-01
-4.000000e-02 6.275983e-01
-2.000000e-02 6.284031e-01
0.000000e+00 6.286716e-01
2.000000e-02 6.284031e-01
4.000000e-02 6.275983e-01
6.000000e-02 6.262584e-01
8.000000e-02 6.243859e-01
1.000000e-01 6.219838e-01
1.200000e-01 6.190564e-01
1.400000e-01 6.156087e-01
1.600000e-01 6.116468e-01
1.800000e-01 6.071775e-01
2.000000e-01 6.022087e-01
2.200000e-01 5.967492e-01
2.400000e-01 5.908086e-01
2.600000e-01 5.843975e-01
2.800000e-01 5.775276e-01
3.000000e-01 5.702111e-01
3.200000e-01 5.624615e-01
3.400000e-01 5.542929e-01
3.600000e-01 5.457206e-01
3.800000e-01 5.367604e-01
4.000000e-01 5.274292e-01
4.200000e-01 5.177446e-01
4.400000e-01 5.077252e-01
4.600000e-01 4.973901e-01
4.800000e-01 4.867593e-01
5.000000e-01 4.758536e-01
5.200000e-01 4.646943e-01
5.400000e-01 4.533034e-01
5.600000e-01 4.417035e-01
5.800000e-01 4.299176e-01
6.000000e-01 4.179692e-01
6.200000e-01 4.058823e-01
6.400000e-01 3.936811e-01
6.600000e-01 3.813900e-01
6.800000e-01 3.690337e-01
7.000000e-01 3.566368e-01
7.200000e-01 3.442240e-01
7.400000e-01 3.318198e-01
7.600000e-01 3.194486e-01
7.800000e-01 3.071345e-01
8.000000e-01 2.949009e-01
8.200000e-01 2.827710e-01
8.400000e-01 2.707674e-01
8.600000e-01 2.589117e-01
8.800000e-01 2.472250e-01
9.000000e-01 2.357272e-01
9.200000e-01 2.244376e-01
9.400000e-01 2.133741e-01
9.600000e-01 2.025534e-01
9.800000e-01 1.919913e-01
1.000000e+00 1.817020e-01
1.020000e+00 1.716984e-01
1.040000e+00 1.619922e-01
1.060000e+00 1.525934e-01
1.080000e+00 1.435108e-01
1.100000e+00 1.347515e-01
1.120000e+00 1.263213e-01
1.140000e+00 1.182244e-01
1.160000e+00 1.104637e-01
1.180000e+00 1.030405e-01
1.200000e+00 9.595499e-02
1.220000e+00 8.920575e-02
1.240000e+00 8.279026e-02
1.260000e+00 7.670476e-02
1.280000e+00 7.094436e-02
1.300000e+00 6.550315e-02
1.320000e+00 6.037423e-02
1.340000e+00 5.554985e-02
1.360000e+00 5.102148e-02
1.380000e+00 4.677991e-02
1.400000e+00 4.281535e-02
1.420000e+00 3.911751e-02
1.440000e+00 3.567571e-02
1.460000e+00 3.247895e-02
1.480000e+00 2.951602e-02
1.500000e+00 2.677559e-02
1.520000e+00 2.424625e-02
1.540000e+00 2.191661e-02
1.560000e+00 1.977540e-02
1.580000e+00 1.781146e-02
1.600000e+00 1.601385e-02
1.620000e+00 1.437190e-02
1.640000e+00 1.287521e-02
1.660000e+00 1.151375e-02
1.680000e+00 1.027783e-02
1.700000e+00 9.158174e-03
1.720000e+00 8.145910e-03
1.740000e+00 7.232593e-03
1.760000e+00 6.410219e-03
1.780000e+00 5.671225e-03
1.800000e+00 5.008488e-03
1.820000e+00 4.415330e-03
1.840000e+00 3.885504e-03
1.860000e+00 3.413186e-03
1.880000e+00 2.992967e-03
1.900000e+00 2.619838e-03
1.920000e+00 2.289172e-03
1.940000e+00 1.996709e-03
1.960000e+00 1.738539e-03
1.980000e+00 1.511085e-03
2.000000e+00 1.311079e-03
2.020000e+00 1.135548e-03
2.040000e+00 9.817924e-04
2.060000e+00 8.473692e-04
2.080000e+00 7.300716e-04
2.100000e+00 6.279125e-04
2.120000e+00 5.391066e-04
2.140000e+00 4.620543e-04
2.160000e+00 3.953259e-04
2.180000e+00 3.376466e-04
2.200000e+00 2.878826e-04
2.220000e+00 2.450278e-04
2.240000e+00 2.081915e-04
2.260000e+00 1.765873e-04
2.280000e+00 1.495221e-04
2.300000e+00 1.263869e-04
2.320000e+00 1.066474e-04
2.340000e+00 8.983601e-05
2.360000e+00 7.554470e-05
2.380000e+00 6.341785e-05
2.400000e+00 5.314640e-05
2.420000e+00 4.446230e-05
2.440000e+00 3.713354e-05
2.460000e+00 3.095978e-05
2.480000e+00 2.576840e-05
2.500000e+00 2.141094e-05
2.520000e+00 1.776002e-05
2.540000e+00 1.470657e-05
2.560000e+00 1.215738e-05
2.580000e+00 1.003298e-05
2.600000e+00 8.265755e-06
2.620000e+00 6.798259e-06
2.640000e+00 5.581828e-06
2.660000e+00 4.575296e-06
2.680000e+00 3.743922e-06
2.700000e+00 3.058438e-06
2.720000e+00 2.494241e-06
2.740000e+00 2.030691e-06
2.760000e+00 1.650502e-06
2.780000e+00 1.339233e-06
2.800000e+00 1.084837e-06
2.820000e+00 8.772862e-07
2.840000e+00 7.082514e-07
2.860000e+00 5.708255e-07
2.880000e+00 4.592928e-07
2.900000e+00 3.689322e-07
2.920000e+00 2.958522e-07
2.940000e+00 2.368507e-07
2.960000e+00 1.892983e-07
2.980000e+00 1.510399e-07
3.000000e+00 1.203122e-07
3.020000e+00 9.567555e-08
3.040000e+00 7.595676e-08
3.060000e+00 6.020136e-08
3.080000e+00 4.763443e-08
3.100000e+00 3.762798e-08
3.120000e+00 2.967403e-08
3.140000e+00 2.336244e-08
3.160000e+00 1.836269e-08
3.180000e+00 1.440892e-08
3.200000e+00 1.128765e-08
3.220000e+00 8.827816e-09
3.240000e+00 6.892567e-09
3.260000e+00 5.372631e-09
3.280000e+00 4.180918e-09
3.300000e+00 3.248145e-09
3.320000e+00 2.519292e-09
3.340000e+00 1.950748e-09
3.360000e+00 1.508009e-09
3.380000e+00 1.163824e-09
3.400000e+00 8.967079e-10
3.420000e+00 6.897565e-10
3.440000e+00 5.296902e-10
3.460000e+00 4.060969e-10
3.480000e+00 3.108274e-10
3.500000e+00 2.375151e-10
3.520000e+00 1.811947e-10
3.540000e+00 1.380011e-10
3.560000e+00 1.049308e-10
3.580000e+00 7.965379e-11
3.600000e+00 6.036617e-11
3.620000e+00 4.567354e-11
3.640000e+00 3.450007e-11
3.660000e+00 2.601715e-11
3.680000e+00 1.958773e-11
3.700000e+00 1.472290e-11
3.720000e+00 1.104811e-11
3.740000e+00 8.276905e-12
3.760000e+00 6.190614e-12
3.780000e+00 4.622590e-12
3.800000e+00 3.446063e-12
3.820000e+00 2.564764e-12
3.840000e+00 1.905717e-12
3.860000e+00 1.413696e-12
3.880000e+00 1.046986e-12
3.900000e+00 7.741287e-13
3.920000e+00 5.714430e-13
3.940000e+00 4.211341e-13
3.960000e+00 3.098532e-13
3.980000e+00 2.276039e-13
4.000000e+00 1.669136e-13
4.020000e+00 1.222060e-13
4.040000e+00 8.932684e-14
4.060000e+00 6.518693e-14
4.080000e+00 4.749286e-14
4.100000e+00 3.454502e-14
4.120000e+00 2.508604e-14
4.140000e+00 1.818732e-14
4.160000e+00 1.316422e-14
4.180000e+00 9.512876e-15
4.200000e+00 6.863075e-15
4.220000e+00 4.943291e-15
4.240000e+00 3.554710e-15
4.260000e+00 2.552013e-15
4.280000e+00 1.829163e-15
4.300000e+00 1.308919e-15
4.320000e+00 9.351135e-16
4.340000e+00 6.669705e-16
4.360000e+00 4.749411e-16
4.380000e+00 3.376474e-16
4.400000e+00 2.396499e-16
4.420000e+00 1.698168e-16
4.440000e+00 1.201358e-16
4.460000e+00 8.484994e-17
4.480000e+00 5.982949e-17
4.500000e+00 4.211731e-17
4.520000e+00 2.959941e-17
4.540000e+00 2.076709e-17
4.560000e+00 1.454550e-17
4.580000e+00 1.017016e-17
4.600000e+00 7.098271e-18
4.620000e+00 4.945081e-18
4.640000e+00 3.438326e-18
4.660000e+00 2.385674e-18
4.680000e+00 1.651483e-18
4.700000e+00 1.140257e-18
4.720000e+00 7.848793e-19
4.740000e+00 5.382544e-19
4.760000e+00 3.673956e-19
4.780000e+00 2.492372e-19
4.800000e+00 1.676793e-19
4.820000e+00 1.115059e-19
4.840000e+00 7.291940e-20
4.860000e+00 4.651335e-20
4.880000e+00 2.855263e-20
4.900000e+00 1.647226e-20
4.920000e+00 8.530099e-21
4.940000e+00 3.569339e-21
4.960000e+00 8.601431e-22
4.980000e+00 0.000000e+00


==> BEC-GP-OMP/c_programs/output/imag2d/imag2d-out.txt <==
 Imaginary time propagation 2d,   OPTION = 2

  Number of Atoms N = 500, Unit of length AHO = 0.00000100 m
  Scattering length a = 94.60*a0
  Nonlinearity G_3D = 31.4541743
  Nonlinearity G_2D = 12.5484000
  Parameters of trap: GAMMA = 1.00, NU = 2.00
  Axial trap parameter = 1.00

 # Space Stp: NX = 500, NY = 500
  Space Step: DX = 0.0200, DY = 0.0200
 # Time Stp : NSTP = 0, NPAS = 30000, NRUN = 5000
   Time Step:   DT = 0.000100

                  --------------------------------------------------------
                    Norm      Chem        Ener/N     <rho>     |Psi(0,0)|^2
                  --------------------------------------------------------
Initial :          1.0000    1.500000    1.500000    0.86603    0.45016
After NPAS iter.:  0.9993    3.254878    2.490493    1.17972    0.21460
After NRUN iter.:  0.9993    3.254878    2.490493    1.17972    0.21460
                  --------------------------------------------------------

 Clock Time: 394 seconds
 CPU Time: 394 seconds


==> BEC-GP-OMP/c_programs/output/imag2d/imag2d-rms.txt <==
 Imaginary time propagation 2d,   OPTION = 2

                  --------------------------------------------------------
Values of rms size:        <x>             <y>             <rho>
                  --------------------------------------------------------
           Initial:       0.70711         0.50000         0.86603
  After NPAS iter.:       1.01265         0.60521         1.17972
  After NRUN iter.:       1.01265         0.60521         1.17972
                  --------------------------------------------------------


==> BEC-GP-OMP/c_programs/output/imag3d/imag3d-den1d_x.txt <==
-6.000000e+00 0.000000e+00
-5.950000e+00 3.475791e-14
-5.900000e+00 1.496658e-13
-5.850000e+00 3.792283e-13
-5.800000e+00 7.908080e-13
-5.750000e+00 1.502407e-12
-5.700000e+00 2.713430e-12
-5.650000e+00 4.755650e-12
-5.600000e+00 8.176135e-12
-5.550000e+00 1.387080e-11
-5.500000e+00 2.329795e-11
-5.450000e+00 3.881738e-11
-5.400000e+00 6.422561e-11
-5.350000e+00 1.055954e-10
-5.300000e+00 1.725843e-10
-5.250000e+00 2.804619e-10
-5.200000e+00 4.532305e-10
-5.150000e+00 7.283989e-10
-5.100000e+00 1.164240e-09
-5.050000e+00 1.850749e-09
-5.000000e+00 2.926096e-09
-4.950000e+00 4.601147e-09
-4.900000e+00 7.195793e-09
-4.850000e+00 1.119240e-08
-4.800000e+00 1.731397e-08
-4.750000e+00 2.663753e-08
-4.700000e+00 4.075780e-08
-4.650000e+00 6.202143e-08
-4.600000e+00 9.386027e-08
-4.550000e+00 1.412619e-07
-4.500000e+00 2.114296e-07
-4.450000e+00 3.147007e-07
-4.400000e+00 4.658163e-07
-4.350000e+00 6.856617e-07
-4.300000e+00 1.003637e-06
-4.250000e+00 1.460858e-06
-4.200000e+00 2.114444e-06
-4.150000e+00 3.043225e-06
-4.100000e+00 4.355254e-06
-4.050000e+00 6.197639e-06
-4.000000e+00 8.769281e-06
-3.950000e+00 1.233723e-05
-3.900000e+00 1.725752e-05
-3.850000e+00 2.400139e-05
-3.800000e+00 3.318806e-05
-3.750000e+00 4.562518e-05
-3.700000e+00 6.235825e-05
-3.650000e+00 8.473033e-05
-3.600000e+00 1.144533e-04
-3.550000e+00 1.536916e-04
-3.500000e+00 2.051599e-04
-3.450000e+00 2.722344e-04
-3.400000e+00 3.590784e-04
-3.350000e+00 4.707802e-04
-3.300000e+00 6.135033e-04
-3.250000e+00 7.946438e-04
-3.200000e+00 1.022992e-03
-3.150000e+00 1.308890e-03
-3.100000e+00 1.664383e-03
-3.050000e+00 2.103347e-03
-3.000000e+00 2.641591e-03
-2.950000e+00 3.296915e-03
-2.900000e+00 4.089113e-03
-2.850000e+00 5.039921e-03
-2.800000e+00 6.172872e-03
-2.750000e+00 7.513084e-03
-2.700000e+00 9.086946e-03
-2.650000e+00 1.092172e-02
-2.600000e+00 1.304505e-02
-2.550000e+00 1.548441e-02
-2.500000e+00 1.826646e-02
-2.450000e+00 2.141639e-02
-2.400000e+00 2.495722e-02
-2.350000e+00 2.890915e-02
-2.300000e+00 3.328891e-02
-2.250000e+00 3.810922e-02
-2.200000e+00 4.337829e-02
-2.150000e+00 4.909949e-02
-2.100000e+00 5.527112e-02
-2.050000e+00 6.188635e-02
-2.000000e+00 6.893322e-02
-1.950000e+00 7.639490e-02
-1.900000e+00 8.424993e-02
-1.850000e+00 9.247264e-02
-1.800000e+00 1.010336e-01
-1.750000e+00 1.099003e-01
-1.700000e+00 1.190375e-01
-1.650000e+00 1.284078e-01
-1.600000e+00 1.379725e-01
-1.550000e+00 1.476917e-01
-1.500000e+00 1.575252e-01
-1.450000e+00 1.674327e-01
-1.400000e+00 1.773742e-01
-1.350000e+00 1.873104e-01
-1.300000e+00 1.972030e-01
-1.250000e+00 2.070148e-01
-1.200000e+00 2.167103e-01
-1.150000e+00 2.262549e-01
-1.100000e+00 2.356162e-01
-1.050000e+00 2.447632e-01
-1.000000e+00 2.536664e-01
-9.500000e-01 2.622983e-01
-9.000000e-01 2.706330e-01
-8.500000e-01 2.786462e-01
-8.000000e-01 2.863153e-01
-7.500000e-01 2.936192e-01
-7.000000e-01 3.005385e-01
-6.500000e-01 3.070552e-01
-6.000000e-01 3.131528e-01
-5.500000e-01 3.188163e-01
-5.000000e-01 3.240318e-01
-4.500000e-01 3.287870e-01
-4.000000e-01 3.330708e-01
-3.500000e-01 3.368734e-01
-3.000000e-01 3.401861e-01
-2.500000e-01 3.430016e-01
-2.000000e-01 3.453136e-01
-1.500000e-01 3.471170e-01
-1.000000e-01 3.484080e-01
-5.000000e-02 3.491837e-01
0.000000e+00 3.494424e-01
5.000000e-02 3.491837e-01
1.000000e-01 3.484080e-01
1.500000e-01 3.471170e-01
2.000000e-01 3.453136e-01
2.500000e-01 3.430016e-01
3.000000e-01 3.401861e-01
3.500000e-01 3.368734e-01
4.000000e-01 3.330708e-01
4.500000e-01 3.287870e-01
5.000000e-01 3.240318e-01
5.500000e-01 3.188163e-01
6.000000e-01 3.131528e-01
6.500000e-01 3.070552e-01
7.000000e-01 3.005385e-01
7.500000e-01 2.936192e-01
8.000000e-01 2.863153e-01
8.500000e-01 2.786462e-01
9.000000e-01 2.706330e-01
9.500000e-01 2.622983e-01
1.000000e+00 2.536664e-01
1.050000e+00 2.447632e-01
1.100000e+00 2.356162e-01
1.150000e+00 2.262549e-01
1.200000e+00 2.167103e-01
1.250000e+00 2.070148e-01
1.300000e+00 1.972030e-01
1.350000e+00 1.873104e-01
1.400000e+00 1.773742e-01
1.450000e+00 1.674327e-01
1.500000e+00 1.575252e-01
1.550000e+00 1.476917e-01
1.600000e+00 1.379725e-01
1.650000e+00 1.284078e-01
1.700000e+00 1.190375e-01
1.750000e+00 1.099003e-01
1.800000e+00 1.010336e-01
1.850000e+00 9.247264e-02
1.900000e+00 8.424993e-02
1.950000e+00 7.639490e-02
2.000000e+00 6.893322e-02
2.050000e+00 6.188635e-02
2.100000e+00 5.527112e-02
2.150000e+00 4.909949e-02
2.200000e+00 4.337829e-02
2.250000e+00 3.810922e-02
2.300000e+00 3.328891e-02
2.350000e+00 2.890915e-02
2.400000e+00 2.495722e-02
2.450000e+00 2.141639e-02
2.500000e+00 1.826646e-02
2.550000e+00 1.548441e-02
2.600000e+00 1.304505e-02
2.650000e+00 1.092172e-02
2.700000e+00 9.086946e-03
2.750000e+00 7.513084e-03
2.800000e+00 6.172872e-03
2.850000e+00 5.039921e-03
2.900000e+00 4.089113e-03
2.950000e+00 3.296915e-03
3.000000e+00 2.641591e-03
3.050000e+00 2.103347e-03
3.100000e+00 1.664383e-03
3.150000e+00 1.308890e-03
3.200000e+00 1.022992e-03
3.250000e+00 7.946438e-04
3.300000e+00 6.135033e-04
3.350000e+00 4.707802e-04
3.400000e+00 3.590784e-04
3.450000e+00 2.722344e-04
3.500000e+00 2.051599e-04
3.550000e+00 1.536916e-04
3.600000e+00 1.144533e-04
3.650000e+00 8.473033e-05
3.700000e+00 6.235825e-05
3.750000e+00 4.562518e-05
3.800000e+00 3.318806e-05
3.850000e+00 2.400139e-05
3.900000e+00 1.725752e-05
3.950000e+00 1.233723e-05
4.000000e+00 8.769281e-06
4.050000e+00 6.197639e-06
4.100000e+00 4.355254e-06
4.150000e+00 3.043225e-06
4.200000e+00 2.114444e-06
4.250000e+00 1.460857e-06
4.300000e+00 1.003637e-06
4.350000e+00 6.856615e-07
4.400000e+00 4.658160e-07
4.450000e+00 3.147005e-07
4.500000e+00 2.114294e-07
4.550000e+00 1.412617e-07
4.600000e+00 9.386005e-08
4.650000e+00 6.202121e-08
4.700000e+00 4.075758e-08
4.750000e+00 2.663731e-08
4.800000e+00 1.731375e-08
4.850000e+00 1.119219e-08
4.900000e+00 7.195584e-09
4.950000e+00 4.600941e-09
5.000000e+00 2.925893e-09
5.050000e+00 1.850548e-09
5.100000e+00 1.164041e-09
5.150000e+00 7.282032e-10
5.200000e+00 4.530372e-10
5.250000e+00 2.802709e-10
5.300000e+00 1.723956e-10
5.350000e+00 1.054090e-10
5.400000e+00 6.404149e-11
5.450000e+00 3.863563e-11
5.500000e+00 2.311870e-11
5.550000e+00 1.369433e-11
5.600000e+00 8.002929e-12
5.650000e+00 4.586565e-12
5.700000e+00 2.549939e-12
5.750000e+00 1.347041e-12
5.800000e+00 6.479135e-13
5.850000e+00 2.562876e-13
5.900000e+00 5.960437e-14
5.950000e+00 0.000000e+00


==> BEC-GP-OMP/c_programs/output/imag3d/imag3d-den1d_y.txt <==
-5.000000e+00 0.000000e+00
-4.950000e+00 1.734401e-14
-4.900000e+00 7.706307e-14
-4.850000e+00 2.050533e-13
-4.800000e+00 4.553591e-13
-4.750000e+00 9.309011e-13
-4.700000e+00 1.822161e-12
-4.650000e+00 3.476992e-12
-4.600000e+00 6.524718e-12
-4.550000e+00 1.209450e-11
-4.500000e+00 2.219623e-11
-4.450000e+00 4.037919e-11
-4.400000e+00 7.286164e-11
-4.350000e+00 1.304515e-10
-4.300000e+00 2.317848e-10
-4.250000e+00 4.087389e-10
-4.200000e+00 7.154042e-10
-4.150000e+00 1.242825e-09
-4.100000e+00 2.143004e-09
-4.050000e+00 3.667666e-09
-4.000000e+00 6.230268e-09
-3.950000e+00 1.050435e-08
-3.900000e+00 1.757810e-08
-3.850000e+00 2.919503e-08
-3.800000e+00 4.812533e-08
-3.750000e+00 7.873356e-08
-3.700000e+00 1.278381e-07
-3.650000e+00 2.060003e-07
-3.600000e+00 3.294389e-07
-3.550000e+00 5.228457e-07
-3.500000e+00 8.234850e-07
-3.450000e+00 1.287102e-06
-3.400000e+00 1.996349e-06
-3.350000e+00 3.072679e-06
-3.300000e+00 4.692944e-06
-3.250000e+00 7.112320e-06
-3.200000e+00 1.069559e-05
-3.150000e+00 1.595933e-05
-3.100000e+00 2.362816e-05
-3.050000e+00 3.470875e-05
-3.000000e+00 5.058594e-05
-2.950000e+00 7.314583e-05
-2.900000e+00 1.049313e-04
-2.850000e+00 1.493355e-04
-2.800000e+00 2.108382e-04
-2.750000e+00 2.952902e-04
-2.700000e+00 4.102492e-04
-2.650000e+00 5.653663e-04
-2.600000e+00 7.728237e-04
-2.550000e+00 1.047813e-03
-2.500000e+00 1.409043e-03
-2.450000e+00 1.879263e-03
-2.400000e+00 2.485760e-03
-2.350000e+00 3.260814e-03
-2.300000e+00 4.242052e-03
-2.250000e+00 5.472674e-03
-2.200000e+00 7.001469e-03
-2.150000e+00 8.882608e-03
-2.100000e+00 1.117514e-02
-2.050000e+00 1.394217e-02
-2.000000e+00 1.724968e-02
-1.950000e+00 2.116507e-02
-1.900000e+00 2.575533e-02
-1.850000e+00 3.108496e-02
-1.800000e+00 3.721381e-02
-1.750000e+00 4.419474e-02
-1.700000e+00 5.207143e-02
-1.650000e+00 6.087628e-02
-1.600000e+00 7.062868e-02
-1.550000e+00 8.133364e-02
-1.500000e+00 9.298084e-02
-1.450000e+00 1.055443e-01
-1.400000e+00 1.189825e-01
-1.350000e+00 1.332389e-01
-1.300000e+00 1.482432e-01
-1.250000e+00 1.639125e-01
-1.200000e+00 1.801532e-01
-1.150000e+00 1.968630e-01
-1.100000e+00 2.139324e-01
-1.050000e+00 2.312472e-01
-1.000000e+00 2.486900e-01
-9.500000e-01 2.661422e-01
-9.000000e-01 2.834857e-01
-8.500000e-01 3.006038e-01
-8.000000e-01 3.173833e-01
-7.500000e-01 3.337145e-01
-7.000000e-01 3.494929e-01
-6.500000e-01 3.646194e-01
-6.000000e-01 3.790011e-01
-5.500000e-01 3.925513e-01
-5.000000e-01 4.051902e-01
-4.500000e-01 4.168446e-01
-4.000000e-01 4.274487e-01
-3.500000e-01 4.369432e-01
-3.000000e-01 4.452763e-01
-2.500000e-01 4.524031e-01
-2.000000e-01 4.582857e-01
-1.500000e-01 4.628930e-01
-1.000000e-01 4.662010e-01
-5.000000e-02 4.681927e-01
0.000000e+00 4.688578e-01
5.000000e-02 4.681927e-01
1.000000e-01 4.662010e-01
1.500000e-01 4.628930e-01
2.000000e-01 4.582857e-01
2.500000e-01 4.524031e-01
3.000000e-01 4.452763e-01
3.500000e-01 4.369432e-01
4.000000e-01 4.274487e-01
4.500000e-01 4.168446e-01
5.000000e-01 4.051902e-01
5.500000e-01 3.925513e-01
6.000000e-01 3.790011e-01
6.500000e-01 3.646194e-01
7.000000e-01 3.494929e-01
7.500000e-01 3.337145e-01
8.000000e-01 3.173833e-01
8.500000e-01 3.006038e-01
9.000000e-01 2.834857e-01
9.500000e-01 2.661422e-01
1.000000e+00 2.486900e-01
1.050000e+00 2.312472e-01
1.100000e+00 2.139324e-01
1.150000e+00 1.968630e-01
1.200000e+00 1.801532e-01
1.250000e+00 1.639125e-01
1.300000e+00 1.482432e-01
1.350000e+00 1.332389e-01
1.400000e+00 1.189825e-01
1.450000e+00 1.055443e-01
1.500000e+00 9.298084e-02
1.550000e+00 8.133364e-02
1.600000e+00 7.062868e-02
1.650000e+00 6.087628e-02
1.700000e+00 5.207143e-02
1.750000e+00 4.419474e-02
1.800000e+00 3.721381e-02
1.850000e+00 3.108496e-02
1.900000e+00 2.575533e-02
1.950000e+00 2.116507e-02
2.000000e+00 1.724968e-02
2.050000e+00 1.394217e-02
2.100000e+00 1.117514e-02
2.150000e+00 8.882608e-03
2.200000e+00 7.001469e-03
2.250000e+00 5.472674e-03
2.300000e+00 4.242052e-03
2.350000e+00 3.260814e-03
2.400000e+00 2.485760e-03
2.450000e+00 1.879263e-03
2.500000e+00 1.409043e-03
2.550000e+00 1.047813e-03
2.600000e+00 7.728237e-04
2.650000e+00 5.653663e-04
2.700000e+00 4.102492e-04
2.750000e+00 2.952902e-04
2.800000e+00 2.108382e-04
2.850000e+00 1.493355e-04
2.900000e+00 1.049313e-04
2.950000e+00 7.314583e-05
3.000000e+00 5.058594e-05
3.050000e+00 3.470875e-05
3.100000e+00 2.362816e-05
3.150000e+00 1.595933e-05
3.200000e+00 1.069559e-05
3.250000e+00 7.112320e-06
3.300000e+00 4.692944e-06
3.350000e+00 3.072679e-06
3.400000e+00 1.996349e-06
3.450000e+00 1.287102e-06
3.500000e+00 8.234849e-07
3.550000e+00 5.228456e-07
3.600000e+00 3.294388e-07
3.650000e+00 2.060002e-07
3.700000e+00 1.278380e-07
3.750000e+00 7.873346e-08
3.800000e+00 4.812524e-08
3.850000e+00 2.919493e-08
3.900000e+00 1.757801e-08
3.950000e+00 1.050426e-08
4.000000e+00 6.230176e-09
4.050000e+00 3.667575e-09
4.100000e+00 2.142915e-09
4.150000e+00 1.242736e-09
4.200000e+00 7.153173e-10
4.250000e+00 4.086532e-10
4.300000e+00 2.317003e-10
4.350000e+00 1.303682e-10
4.400000e+00 7.277943e-11
4.450000e+00 4.029811e-11
4.500000e+00 2.211629e-11
4.550000e+00 1.201576e-11
4.600000e+00 6.447290e-12
4.650000e+00 3.401119e-12
4.700000e+00 1.748313e-12
4.750000e+00 8.599843e-13
4.800000e+00 3.891039e-13
4.850000e+00 1.467700e-13
4.900000e+00 3.310957e-14
4.950000e+00 0.000000e+00


==> BEC-GP-OMP/c_programs/output/imag3d/imag3d-den1d_z.txt <==
-4.000000e+00 0.000000e+00
-3.950000e+00 1.771978e-13
-3.900000e+00 8.112957e-13
-3.850000e+00 2.259276e-12
-3.800000e+00 5.310047e-12
-3.750000e+00 1.157236e-11
-3.700000e+00 2.424357e-11
-3.650000e+00 4.958806e-11
-3.600000e+00 9.973569e-11
-3.550000e+00 1.979122e-10
-3.500000e+00 3.880984e-10
-3.450000e+00 7.526568e-10
-3.400000e+00 1.444117e-09
-3.350000e+00 2.741806e-09
-3.300000e+00 5.151526e-09
-3.250000e+00 9.578879e-09
-3.200000e+00 1.762692e-08
-3.150000e+00 3.210105e-08
-3.100000e+00 5.785452e-08
-3.050000e+00 1.031867e-07
-3.000000e+00 1.821254e-07
-2.950000e+00 3.181034e-07
-2.900000e+00 5.498037e-07
-2.850000e+00 9.403264e-07
-2.800000e+00 1.591368e-06
-2.750000e+00 2.664849e-06
-2.700000e+00 4.415432e-06
-2.650000e+00 7.238697e-06
-2.600000e+00 1.174145e-05
-2.550000e+00 1.884274e-05
-2.500000e+00 2.991671e-05
-2.450000e+00 4.699122e-05
-2.400000e+00 7.301934e-05
-2.350000e+00 1.122437e-04
-2.300000e+00 1.706761e-04
-2.250000e+00 2.567161e-04
-2.200000e+00 3.819321e-04
-2.150000e+00 5.620226e-04
-2.100000e+00 8.179708e-04
-2.050000e+00 1.177388e-03
-2.000000e+00 1.676028e-03
-1.950000e+00 2.359413e-03
-1.900000e+00 3.284513e-03
-1.850000e+00 4.521330e-03
-1.800000e+00 6.154260e-03
-1.750000e+00 8.283019e-03
-1.700000e+00 1.102294e-02
-1.650000e+00 1.450439e-02
-1.600000e+00 1.887112e-02
-1.550000e+00 2.427742e-02
-1.500000e+00 3.088391e-02
-1.450000e+00 3.885210e-02
-1.400000e+00 4.833781e-02
-1.350000e+00 5.948376e-02
-1.300000e+00 7.241178e-02
-1.250000e+00 8.721506e-02
-1.200000e+00 1.039511e-01
-1.150000e+00 1.226356e-01
-1.100000e+00 1.432386e-01
-1.050000e+00 1.656813e-01
-1.000000e+00 1.898366e-01
-9.500000e-01 2.155301e-01
-9.000000e-01 2.425441e-01
-8.500000e-01 2.706227e-01
-8.000000e-01 2.994781e-01
-7.500000e-01 3.287981e-01
-7.000000e-01 3.582532e-01
-6.500000e-01 3.875044e-01
-6.000000e-01 4.162102e-01
-5.500000e-01 4.440337e-01
-5.000000e-01 4.706478e-01
-4.500000e-01 4.957412e-01
-4.000000e-01 5.190223e-01
-3.500000e-01 5.402227e-01
-3.000000e-01 5.591008e-01
-2.500000e-01 5.754432e-01
-2.000000e-01 5.890672e-01
-1.500000e-01 5.998219e-01
-1.000000e-01 6.075888e-01
-5.000000e-02 6.122830e-01
0.000000e+00 6.138535e-01
5.000000e-02 6.122830e-01
1.000000e-01 6.075888e-01
1.500000e-01 5.998219e-01
2.000000e-01 5.890672e-01
2.500000e-01 5.754432e-01
3.000000e-01 5.591008e-01
3.500000e-01 5.402227e-01
4.000000e-01 5.190223e-01
4.500000e-01 4.957412e-01
5.000000e-01 4.706478e-01
5.500000e-01 4.440337e-01
6.000000e-01 4.162102e-01
6.500000e-01 3.875044e-01
7.000000e-01 3.582532e-01
7.500000e-01 3.287981e-01
8.000000e-01 2.994781e-01
8.500000e-01 2.706227e-01
9.000000e-01 2.425441e-01
9.500000e-01 2.155301e-01
1.000000e+00 1.898366e-01
1.050000e+00 1.656813e-01
1.100000e+00 1.432386e-01
1.150000e+00 1.226356e-01
1.200000e+00 1.039511e-01
1.250000e+00 8.721506e-02
1.300000e+00 7.241178e-02
1.350000e+00 5.948376e-02
1.400000e+00 4.833781e-02
1.450000e+00 3.885210e-02
1.500000e+00 3.088391e-02
1.550000e+00 2.427742e-02
1.600000e+00 1.887112e-02
1.650000e+00 1.450439e-02
1.700000e+00 1.102294e-02
1.750000e+00 8.283019e-03
1.800000e+00 6.154260e-03
1.850000e+00 4.521330e-03
1.900000e+00 3.284513e-03
1.950000e+00 2.359413e-03
2.000000e+00 1.676028e-03
2.050000e+00 1.177388e-03
2.100000e+00 8.179708e-04
2.150000e+00 5.620226e-04
2.200000e+00 3.819321e-04
2.250000e+00 2.567161e-04
2.300000e+00 1.706761e-04
2.350000e+00 1.122437e-04
2.400000e+00 7.301934e-05
2.450000e+00 4.699122e-05
2.500000e+00 2.991671e-05
2.550000e+00 1.884274e-05
2.600000e+00 1.174145e-05
2.650000e+00 7.238696e-06
2.700000e+00 4.415431e-06
2.750000e+00 2.664848e-06
2.800000e+00 1.591367e-06
2.850000e+00 9.403254e-07
2.900000e+00 5.498027e-07
2.950000e+00 3.181024e-07
3.000000e+00 1.821245e-07
3.050000e+00 1.031858e-07
3.100000e+00 5.785364e-08
3.150000e+00 3.210018e-08
3.200000e+00 1.762607e-08
3.250000e+00 9.578041e-09
3.300000e+00 5.150703e-09
3.350000e+00 2.740997e-09
3.400000e+00 1.443322e-09
3.450000e+00 7.518752e-10
3.500000e+00 3.873301e-10
3.550000e+00 1.971572e-10
3.600000e+00 9.899445e-11
3.650000e+00 4.886195e-11
3.700000e+00 2.353577e-11
3.750000e+00 1.088967e-11
3.800000e+00 4.666778e-12
3.850000e+00 1.685344e-12
3.900000e+00 3.694515e-13
3.950000e+00 0.000000e+00


==> BEC-GP-OMP/c_programs/output/imag3d/imag3d-out.txt <==
 Imaginary time propagation 3D,   OPTION = 2

  Number of Atoms N = 1000, Unit of length AHO = 0.00000100 m
  Scattering length a = 67.53*a0
  Nonlinearity G_3D = 44.9070000
  Parameters of trap: GAMMA = 1.00, NU = 1.41, LAMBDA = 2.00
 # Space Stp: NX = 240, NY = 200, NZ = 160
  Space Step: DX = 0.0500, DY = 0.0500, DZ = 0.0500
 # Time Stp : NSTP = 0, NPAS = 5000, NRUN = 500
   Time Step:   DT = 0.000400

                  ----------------------------------------------------------
                    Norm      Chem        Ener/N     <rho>     |Psi(0,0,0)|^2
                  ----------------------------------------------------------
Initial :          1.0000     2.20710     2.20710    1.05050    0.30203
NPAS :             0.9965     4.34463     3.48623    1.45834    0.08339
NRUN :             0.9965     4.34462     3.48623    1.45835    0.08339
                  --------------------------------------------------------

 Clock Time: 202 seconds
 CPU Time: 3537 seconds


==> BEC-GP-OMP/c_programs/output/imag3d/imag3d-rms.txt <==
 Imaginary time propagation 3D,   OPTION = 2

                  --------------------------------------------------------
Values of rms size:       <r>          <x>          <y>          <z>
                  --------------------------------------------------------
           Initial:     1.05050      0.70711      0.59460      0.50000
              NPAS:     1.45834      1.05138      0.79842      0.61958
              NRUN:     1.45835      1.05140      0.79841      0.61958
                  --------------------------------------------------------


==> BEC-GP-OMP/c_programs/output/imagaxi/imagaxi-den1d_rho.txt <==
0.000000e+00 1.495588e-01
2.000000e-02 1.495588e-01
4.000000e-02 1.495067e-01
6.000000e-02 1.494129e-01
8.000000e-02 1.492789e-01
1.000000e-01 1.491053e-01
1.200000e-01 1.488923e-01
1.400000e-01 1.486402e-01
1.600000e-01 1.483489e-01
1.800000e-01 1.480187e-01
2.000000e-01 1.476496e-01
2.200000e-01 1.472417e-01
2.400000e-01 1.467951e-01
2.600000e-01 1.463100e-01
2.800000e-01 1.457865e-01
3.000000e-01 1.452246e-01
3.200000e-01 1.446246e-01
3.400000e-01 1.439865e-01
3.600000e-01 1.433106e-01
3.800000e-01 1.425969e-01
4.000000e-01 1.418457e-01
4.200000e-01 1.410572e-01
4.400000e-01 1.402316e-01
4.600000e-01 1.393690e-01
4.800000e-01 1.384698e-01
5.000000e-01 1.375342e-01
5.200000e-01 1.365625e-01
5.400000e-01 1.355549e-01
5.600000e-01 1.345118e-01
5.800000e-01 1.334336e-01
6.000000e-01 1.323205e-01
6.200000e-01 1.311730e-01
6.400000e-01 1.299914e-01
6.600000e-01 1.287762e-01
6.800000e-01 1.275279e-01
7.000000e-01 1.262468e-01
7.200000e-01 1.249336e-01
7.400000e-01 1.235887e-01
7.600000e-01 1.222128e-01
7.800000e-01 1.208063e-01
8.000000e-01 1.193700e-01
8.200000e-01 1.179045e-01
8.400000e-01 1.164105e-01
8.600000e-01 1.148888e-01
8.800000e-01 1.133400e-01
9.000000e-01 1.117650e-01
9.200000e-01 1.101646e-01
9.400000e-01 1.085397e-01
9.600000e-01 1.068912e-01
9.800000e-01 1.052200e-01
1.000000e+00 1.035272e-01
1.020000e+00 1.018138e-01
1.040000e+00 1.000808e-01
1.060000e+00 9.832929e-02
1.080000e+00 9.656048e-02
1.100000e+00 9.477553e-02
1.120000e+00 9.297565e-02
1.140000e+00 9.116210e-02
1.160000e+00 8.933616e-02
1.180000e+00 8.749918e-02
1.200000e+00 8.565249e-02
1.220000e+00 8.379751e-02
1.240000e+00 8.193564e-02
1.260000e+00 8.006834e-02
1.280000e+00 7.819709e-02
1.300000e+00 7.632339e-02
1.320000e+00 7.444876e-02
1.340000e+00 7.257474e-02
1.360000e+00 7.070289e-02
1.380000e+00 6.883477e-02
1.400000e+00 6.697196e-02
1.420000e+00 6.511605e-02
1.440000e+00 6.326862e-02
1.460000e+00 6.143125e-02
1.480000e+00 5.960552e-02
1.500000e+00 5.779298e-02
1.520000e+00 5.599519e-02
1.540000e+00 5.421367e-02
1.560000e+00 5.244994e-02
1.580000e+00 5.070546e-02
1.600000e+00 4.898167e-02
1.620000e+00 4.727999e-02
1.640000e+00 4.560177e-02
1.660000e+00 4.394832e-02
1.680000e+00 4.232093e-02
1.700000e+00 4.072079e-02
1.720000e+00 3.914905e-02
1.740000e+00 3.760681e-02
1.760000e+00 3.609510e-02
1.780000e+00 3.461486e-02
1.800000e+00 3.316697e-02
1.820000e+00 3.175226e-02
1.840000e+00 3.037144e-02
1.860000e+00 2.902518e-02
1.880000e+00 2.771404e-02
1.900000e+00 2.643852e-02
1.920000e+00 2.519904e-02
1.940000e+00 2.399591e-02
1.960000e+00 2.282940e-02
1.980000e+00 2.169965e-02
2.000000e+00 2.060676e-02
2.020000e+00 1.955073e-02
2.040000e+00 1.853149e-02
2.060000e+00 1.754889e-02
2.080000e+00 1.660270e-02
2.100000e+00 1.569264e-02
2.120000e+00 1.481835e-02
2.140000e+00 1.397939e-02
2.160000e+00 1.317527e-02
2.180000e+00 1.240546e-02
2.200000e+00 1.166936e-02
2.220000e+00 1.096630e-02
2.240000e+00 1.029560e-02
2.260000e+00 9.656526e-03
2.280000e+00 9.048292e-03
2.300000e+00 8.470093e-03
2.320000e+00 7.921091e-03
2.340000e+00 7.400424e-03
2.360000e+00 6.907208e-03
2.380000e+00 6.440542e-03
2.400000e+00 5.999515e-03
2.420000e+00 5.583202e-03
2.440000e+00 5.190678e-03
2.460000e+00 4.821014e-03
2.480000e+00 4.473281e-03
2.500000e+00 4.146557e-03
2.520000e+00 3.839927e-03
2.540000e+00 3.552486e-03
2.560000e+00 3.283343e-03
2.580000e+00 3.031621e-03
2.600000e+00 2.796461e-03
2.620000e+00 2.577024e-03
2.640000e+00 2.372489e-03
2.660000e+00 2.182059e-03
2.680000e+00 2.004962e-03
2.700000e+00 1.840449e-03
2.720000e+00 1.687796e-03
2.740000e+00 1.546305e-03
2.760000e+00 1.415306e-03
2.780000e+00 1.294154e-03
2.800000e+00 1.182233e-03
2.820000e+00 1.078951e-03
2.840000e+00 9.837476e-04
2.860000e+00 8.960846e-04
2.880000e+00 8.154526e-04
2.900000e+00 7.413674e-04
2.920000e+00 6.733706e-04
2.940000e+00 6.110286e-04
2.960000e+00 5.539319e-04
2.980000e+00 5.016948e-04
3.000000e+00 4.539540e-04
3.020000e+00 4.103685e-04
3.040000e+00 3.706182e-04
3.060000e+00 3.344037e-04
3.080000e+00 3.014447e-04
3.100000e+00 2.714796e-04
3.120000e+00 2.442647e-04
3.140000e+00 2.195729e-04
3.160000e+00 1.971933e-04
3.180000e+00 1.769300e-04
3.200000e+00 1.586017e-04
3.220000e+00 1.420404e-04
3.240000e+00 1.270908e-04
3.260000e+00 1.136097e-04
3.280000e+00 1.014651e-04
3.300000e+00 9.053534e-05
3.320000e+00 8.070879e-05
3.340000e+00 7.188286e-05
3.360000e+00 6.396352e-05
3.380000e+00 5.686468e-05
3.400000e+00 5.050758e-05
3.420000e+00 4.482033e-05
3.440000e+00 3.973732e-05
3.460000e+00 3.519880e-05
3.480000e+00 3.115038e-05
3.500000e+00 2.754266e-05
3.520000e+00 2.433077e-05
3.540000e+00 2.147405e-05
3.560000e+00 1.893567e-05
3.580000e+00 1.668232e-05
3.600000e+00 1.468393e-05
3.620000e+00 1.291333e-05
3.640000e+00 1.134606e-05
3.660000e+00 9.960085e-06
3.680000e+00 8.735606e-06
3.700000e+00 7.654827e-06
3.720000e+00 6.701787e-06
3.740000e+00 5.862180e-06
3.760000e+00 5.123203e-06
3.780000e+00 4.473405e-06
3.800000e+00 3.902560e-06
3.820000e+00 3.401545e-06
3.840000e+00 2.962228e-06
3.860000e+00 2.577370e-06
3.880000e+00 2.240535e-06
3.900000e+00 1.946003e-06
3.920000e+00 1.688700e-06
3.940000e+00 1.464129e-06
3.960000e+00 1.268307e-06
3.980000e+00 1.097711e-06
4.000000e+00 9.492282e-07
4.020000e+00 8.201107e-07
4.040000e+00 7.079360e-07
4.060000e+00 6.105702e-07
4.080000e+00 5.261355e-07
4.100000e+00 4.529815e-07
4.120000e+00 3.896587e-07
4.140000e+00 3.348959e-07
4.160000e+00 2.875789e-07
4.180000e+00 2.467325e-07
4.200000e+00 2.115038e-07
4.220000e+00 1.811477e-07
4.240000e+00 1.550139e-07
4.260000e+00 1.325354e-07
4.280000e+00 1.132183e-07
4.300000e+00 9.663306e-08
4.320000e+00 8.240604e-08
4.340000e+00 7.021291e-08
4.360000e+00 5.977228e-08
4.380000e+00 5.084027e-08
4.400000e+00 4.320574e-08
4.420000e+00 3.668603e-08
4.440000e+00 3.112333e-08
4.460000e+00 2.638139e-08
4.480000e+00 2.234271e-08
4.500000e+00 1.890605e-08
4.520000e+00 1.598427e-08
4.540000e+00 1.350244e-08
4.560000e+00 1.139618e-08
4.580000e+00 9.610232e-09
4.600000e+00 8.097234e-09
4.620000e+00 6.816599e-09
4.640000e+00 5.733599e-09
4.660000e+00 4.818541e-09
4.680000e+00 4.046064e-09
4.700000e+00 3.394526e-09
4.720000e+00 2.845476e-09
4.740000e+00 2.383198e-09
4.760000e+00 1.994322e-09
4.780000e+00 1.667478e-09
4.800000e+00 1.393014e-09
4.820000e+00 1.162735e-09
4.840000e+00 9.696982e-10
4.860000e+00 8.080217e-10
4.880000e+00 6.727290e-10
4.900000e+00 5.596134e-10
4.920000e+00 4.651222e-10
4.940000e+00 3.862575e-10
4.960000e+00 3.204925e-10
4.980000e+00 2.656990e-10
5.000000e+00 2.200863e-10
5.020000e+00 1.821491e-10
5.040000e+00 1.506232e-10
5.060000e+00 1.244478e-10
5.080000e+00 1.027337e-10
5.100000e+00 8.473610e-11
5.120000e+00 6.983185e-11
5.140000e+00 5.749993e-11
5.160000e+00 4.730521e-11
5.180000e+00 3.888458e-11
5.200000e+00 3.193532e-11
5.220000e+00 2.620528e-11
5.240000e+00 2.148464e-11
5.260000e+00 1.759892e-11
5.280000e+00 1.440323e-11
5.300000e+00 1.177728e-11
5.320000e+00 9.621373e-12
5.340000e+00 7.852885e-12
5.360000e+00 6.403450e-12
5.380000e+00 5.216532e-12
5.400000e+00 4.245424e-12
5.420000e+00 3.451573e-12
5.440000e+00 2.803184e-12
5.460000e+00 2.274062e-12
5.480000e+00 1.842645e-12
5.500000e+00 1.491197e-12
5.520000e+00 1.205145e-12
5.540000e+00 9.725254e-13
5.560000e+00 7.835262e-13
5.580000e+00 6.301057e-13
5.600000e+00 5.056800e-13
5.620000e+00 4.048639e-13
5.640000e+00 3.232563e-13
5.660000e+00 2.572641e-13
5.680000e+00 2.039565e-13
5.700000e+00 1.609453e-13
5.720000e+00 1.262869e-13
5.740000e+00 9.840123e-14
5.760000e+00 7.600537e-14
5.780000e+00 5.805961e-14
5.800000e+00 4.372292e-14
5.820000e+00 3.231681e-14
5.840000e+00 2.329597e-14
5.860000e+00 1.622438e-14
5.880000e+00 1.075618e-14
5.900000e+00 6.620340e-15
5.920000e+00 3.608639e-15
5.940000e+00 1.566375e-15
5.960000e+00 3.855205e-16
5.980000e+00 0.000000e+00


==> BEC-GP-OMP/c_programs/output/imagaxi/imagaxi-den1d_z.txt <==
-3.000000e+00 0.000000e+00
-2.980000e+00 1.805443e-16
-2.960000e+00 7.617738e-16
-2.940000e+00 1.869436e-15
-2.920000e+00 3.739241e-15
-2.900000e+00 6.762517e-15
-2.880000e+00 1.156175e-14
-2.860000e+00 1.910939e-14
-2.840000e+00 3.091074e-14
-2.820000e+00 4.928291e-14
-2.800000e+00 7.777715e-14
-2.780000e+00 1.218159e-13
-2.760000e+00 1.896492e-13
-2.740000e+00 2.937865e-13
-2.720000e+00 4.531299e-13
-2.700000e+00 6.961449e-13
-2.680000e+00 1.065552e-12
-2.660000e+00 1.625247e-12
-2.640000e+00 2.470475e-12
-2.620000e+00 3.742719e-12
-2.600000e+00 5.651436e-12
-2.580000e+00 8.505656e-12
-2.560000e+00 1.275974e-11
-2.540000e+00 1.907947e-11
-2.520000e+00 2.843704e-11
-2.500000e+00 4.224719e-11
-2.480000e+00 6.256161e-11
-2.460000e+00 9.234543e-11
-2.440000e+00 1.358691e-10
-2.420000e+00 1.992615e-10
-2.400000e+00 2.912889e-10
-2.380000e+00 4.244455e-10
-2.360000e+00 6.164775e-10
-2.340000e+00 8.925024e-10
-2.320000e+00 1.287947e-09
-2.300000e+00 1.852606e-09
-2.280000e+00 2.656219e-09
-2.260000e+00 3.796121e-09
-2.240000e+00 5.407684e-09
-2.220000e+00 7.678512e-09
-2.200000e+00 1.086768e-08
-2.180000e+00 1.533171e-08
-2.160000e+00 2.155943e-08
-2.140000e+00 3.021877e-08
-2.120000e+00 4.221907e-08
-2.100000e+00 5.879390e-08
-2.080000e+00 8.161071e-08
-2.060000e+00 1.129153e-07
-2.040000e+00 1.557215e-07
-2.020000e+00 2.140594e-07
-2.000000e+00 2.932981e-07
-1.980000e+00 4.005647e-07
-1.960000e+00 5.452859e-07
-1.940000e+00 7.398835e-07
-1.920000e+00 1.000667e-06
-1.900000e+00 1.348968e-06
-1.880000e+00 1.812591e-06
-1.860000e+00 2.427632e-06
-1.840000e+00 3.240787e-06
-1.820000e+00 4.312229e-06
-1.800000e+00 5.719213e-06
-1.780000e+00 7.560546e-06
-1.760000e+00 9.962120e-06
-1.740000e+00 1.308372e-05
-1.720000e+00 1.712739e-05
-1.700000e+00 2.234759e-05
-1.680000e+00 2.906355e-05
-1.660000e+00 3.767426e-05
-1.640000e+00 4.867633e-05
-1.620000e+00 6.268552e-05
-1.600000e+00 8.046222e-05
-1.580000e+00 1.029417e-04
-1.560000e+00 1.312696e-04
-1.540000e+00 1.668437e-04
-1.520000e+00 2.113621e-04
-1.500000e+00 2.668794e-04
-1.480000e+00 3.358713e-04
-1.460000e+00 4.213077e-04
-1.440000e+00 5.267367e-04
-1.420000e+00 6.563786e-04
-1.400000e+00 8.152311e-04
-1.380000e+00 1.009187e-03
-1.360000e+00 1.245161e-03
-1.340000e+00 1.531235e-03
-1.320000e+00 1.876805e-03
-1.300000e+00 2.292748e-03
-1.280000e+00 2.791593e-03
-1.260000e+00 3.387704e-03
-1.240000e+00 4.097466e-03
-1.220000e+00 4.939472e-03
-1.200000e+00 5.934716e-03
-1.180000e+00 7.106774e-03
-1.160000e+00 8.481981e-03
-1.140000e+00 1.008959e-02
-1.120000e+00 1.196189e-02
-1.100000e+00 1.413435e-02
-1.080000e+00 1.664565e-02
-1.060000e+00 1.953775e-02
-1.040000e+00 2.285579e-02
-1.020000e+00 2.664808e-02
-1.000000e+00 3.096590e-02
-9.800000e-01 3.586325e-02
-9.600000e-01 4.139659e-02
-9.400000e-01 4.762435e-02
-9.200000e-01 5.460650e-02
-9.000000e-01 6.240393e-02
-8.800000e-01 7.107773e-02
-8.600000e-01 8.068848e-02
-8.400000e-01 9.129533e-02
-8.200000e-01 1.029551e-01
-8.000000e-01 1.157211e-01
-7.800000e-01 1.296425e-01
-7.600000e-01 1.447628e-01
-7.400000e-01 1.611187e-01
-7.200000e-01 1.787394e-01
-7.000000e-01 1.976454e-01
-6.800000e-01 2.178469e-01
-6.600000e-01 2.393438e-01
-6.400000e-01 2.621240e-01
-6.200000e-01 2.861632e-01
-6.000000e-01 3.114241e-01
-5.800000e-01 3.378559e-01
-5.600000e-01 3.653942e-01
-5.400000e-01 3.939609e-01
-5.200000e-01 4.234640e-01
-5.000000e-01 4.537986e-01
-4.800000e-01 4.848466e-01
-4.600000e-01 5.164779e-01
-4.400000e-01 5.485513e-01
-4.200000e-01 5.809153e-01
-4.000000e-01 6.134095e-01
-3.800000e-01 6.458658e-01
-3.600000e-01 6.781099e-01
-3.400000e-01 7.099632e-01
-3.200000e-01 7.412438e-01
-3.000000e-01 7.717688e-01
-2.800000e-01 8.013556e-01
-2.600000e-01 8.298238e-01
-2.400000e-01 8.569968e-01
-2.200000e-01 8.827037e-01
-2.000000e-01 9.067806e-01
-1.800000e-01 9.290723e-01
-1.600000e-01 9.494338e-01
-1.400000e-01 9.677314e-01
-1.200000e-01 9.838444e-01
-1.000000e-01 9.976656e-01
-8.000000e-02 1.009103e+00
-6.000000e-02 1.018079e+00
-4.000000e-02 1.024534e+00
-2.000000e-02 1.028425e+00
0.000000e+00 1.029725e+00
2.000000e-02 1.028425e+00
4.000000e-02 1.024534e+00
6.000000e-02 1.018079e+00
8.000000e-02 1.009103e+00
1.000000e-01 9.976656e-01
1.200000e-01 9.838444e-01
1.400000e-01 9.677314e-01
1.600000e-01 9.494338e-01
1.800000e-01 9.290723e-01
2.000000e-01 9.067806e-01
2.200000e-01 8.827037e-01
2.400000e-01 8.569968e-01
2.600000e-01 8.298238e-01
2.800000e-01 8.013556e-01
3.000000e-01 7.717688e-01
3.200000e-01 7.412438e-01
3.400000e-01 7.099632e-01
3.600000e-01 6.781099e-01
3.800000e-01 6.458658e-01
4.000000e-01 6.134095e-01
4.200000e-01 5.809153e-01
4.400000e-01 5.485513e-01
4.600000e-01 5.164779e-01
4.800000e-01 4.848466e-01
5.000000e-01 4.537986e-01
5.200000e-01 4.234640e-01
5.400000e-01 3.939609e-01
5.600000e-01 3.653942e-01
5.800000e-01 3.378559e-01
6.000000e-01 3.114241e-01
6.200000e-01 2.861632e-01
6.400000e-01 2.621240e-01
6.600000e-01 2.393438e-01
6.800000e-01 2.178469e-01
7.000000e-01 1.976454e-01
7.200000e-01 1.787394e-01
7.400000e-01 1.611187e-01
7.600000e-01 1.447628e-01
7.800000e-01 1.296425e-01
8.000000e-01 1.157211e-01
8.200000e-01 1.029551e-01
8.400000e-01 9.129533e-02
8.600000e-01 8.068848e-02
8.800000e-01 7.107773e-02
9.000000e-01 6.240393e-02
9.200000e-01 5.460650e-02
9.400000e-01 4.762435e-02
9.600000e-01 4.139659e-02
9.800000e-01 3.586325e-02
1.000000e+00 3.096590e-02
1.020000e+00 2.664808e-02
1.040000e+00 2.285579e-02
1.060000e+00 1.953775e-02
1.080000e+00 1.664565e-02
1.100000e+00 1.413435e-02
1.120000e+00 1.196189e-02
1.140000e+00 1.008959e-02
1.160000e+00 8.481981e-03
1.180000e+00 7.106774e-03
1.200000e+00 5.934716e-03
1.220000e+00 4.939472e-03
1.240000e+00 4.097466e-03
1.260000e+00 3.387704e-03
1.280000e+00 2.791593e-03
1.300000e+00 2.292748e-03
1.320000e+00 1.876805e-03
1.340000e+00 1.531235e-03
1.360000e+00 1.245161e-03
1.380000e+00 1.009187e-03
1.400000e+00 8.152311e-04
1.420000e+00 6.563786e-04
1.440000e+00 5.267367e-04
1.460000e+00 4.213077e-04
1.480000e+00 3.358713e-04
1.500000e+00 2.668794e-04
1.520000e+00 2.113621e-04
1.540000e+00 1.668437e-04
1.560000e+00 1.312696e-04
1.580000e+00 1.029417e-04
1.600000e+00 8.046222e-05
1.620000e+00 6.268552e-05
1.640000e+00 4.867633e-05
1.660000e+00 3.767426e-05
1.680000e+00 2.906355e-05
1.700000e+00 2.234759e-05
1.720000e+00 1.712739e-05
1.740000e+00 1.308372e-05
1.760000e+00 9.962120e-06
1.780000e+00 7.560546e-06
1.800000e+00 5.719213e-06
1.820000e+00 4.312229e-06
1.840000e+00 3.240787e-06
1.860000e+00 2.427632e-06
1.880000e+00 1.812591e-06
1.900000e+00 1.348968e-06
1.920000e+00 1.000667e-06
1.940000e+00 7.398835e-07
1.960000e+00 5.452859e-07
1.980000e+00 4.005647e-07
2.000000e+00 2.932981e-07
2.020000e+00 2.140594e-07
2.040000e+00 1.557215e-07
2.060000e+00 1.129153e-07
2.080000e+00 8.161070e-08
2.100000e+00 5.879390e-08
2.120000e+00 4.221907e-08
2.140000e+00 3.021877e-08
2.160000e+00 2.155943e-08
2.180000e+00 1.533171e-08
2.200000e+00 1.086768e-08
2.220000e+00 7.678510e-09
2.240000e+00 5.407682e-09
2.260000e+00 3.796120e-09
2.280000e+00 2.656218e-09
2.300000e+00 1.852605e-09
2.320000e+00 1.287946e-09
2.340000e+00 8.925012e-10
2.360000e+00 6.164763e-10
2.380000e+00 4.244443e-10
2.400000e+00 2.912877e-10
2.420000e+00 1.992603e-10
2.440000e+00 1.358679e-10
2.460000e+00 9.234424e-11
2.480000e+00 6.256043e-11
2.500000e+00 4.224602e-11
2.520000e+00 2.843588e-11
2.540000e+00 1.907833e-11
2.560000e+00 1.275860e-11
2.580000e+00 8.504526e-12
2.600000e+00 5.650316e-12
2.620000e+00 3.741607e-12
2.640000e+00 2.469373e-12
2.660000e+00 1.624155e-12
2.680000e+00 1.064468e-12
2.700000e+00 6.950704e-13
2.720000e+00 4.520648e-13
2.740000e+00 2.927311e-13
2.760000e+00 1.886041e-13
2.780000e+00 1.207821e-13
2.800000e+00 7.675640e-14
2.820000e+00 4.827783e-14
2.840000e+00 2.992557e-14
2.860000e+00 1.815079e-14
2.880000e+00 1.064030e-14
2.900000e+00 5.894887e-15
2.920000e+00 2.951871e-15
2.940000e+00 1.204290e-15
2.960000e+00 2.856342e-16
2.980000e+00 0.000000e+00


==> BEC-GP-OMP/c_programs/output/imagaxi/imagaxi-out.txt <==
 Imaginary time propagation axially-symmetric trap,   OPTION = 2

  Number of Atoms N = 400, Unit of length AHO = 0.00000100 m
  Scattering length a = 70.72*a0
  Nonlinearity G_3D = 18.8100000
  Parameters of trap: NU = 1.00, LAMBDA = 4.00
 # Space Stp: NRHO = 300, NZ = 300
  Space Step: DRHO = 0.0200, DZ = 0.0200
 # Time Stp : NSTP = 0, NPAS = 100000, NRUN = 20000
   Time Step:   DT = 0.000040

                  --------------------------------------------------------
                    Norm      Chem        Ener/N     <r>     |Psi(0,0)|^2
                  --------------------------------------------------------
Initial :          1.0000     3.00000     3.00000    1.06066    0.35860
After NPAS iter.:  0.9997     4.36113     3.78228    1.37846    0.14538
After NRUN iter.:  0.9997     4.36113     3.78228    1.37846    0.14538
                  --------------------------------------------------------

 Clock Time: 499 seconds
 CPU Time: 499 seconds


==> BEC-GP-OMP/c_programs/output/imagaxi/imagaxi-rms.txt <==
 Imaginary time propagation axially-symmetric trap,   OPTION = 2

                  --------------------------------------------------------
Values of rms size:        <rho>             <z>             <r>
                  --------------------------------------------------------
           Initial:       1.00000         0.35355         1.06066
  After NPAS iter.:       1.32490         0.38049         1.37846
  After NRUN iter.:       1.32490         0.38049         1.37846
                  --------------------------------------------------------


==> BEC-GP-OMP/c_programs/output/imagcir/imagcir-den.txt <==
0.000000e+00 4.560929e-01
2.500000e-03 4.560929e-01
5.000000e-03 4.560804e-01
7.500000e-03 4.560579e-01
1.000000e-02 4.560258e-01
1.250000e-02 4.559841e-01
1.500000e-02 4.559330e-01
1.750000e-02 4.558725e-01
2.000000e-02 4.558025e-01
2.250000e-02 4.557232e-01
2.500000e-02 4.556344e-01
2.750000e-02 4.555364e-01
3.000000e-02 4.554289e-01
3.250000e-02 4.553122e-01
3.500000e-02 4.551860e-01
3.750000e-02 4.550506e-01
4.000000e-02 4.549059e-01
4.250000e-02 4.547519e-01
4.500000e-02 4.545885e-01
4.750000e-02 4.544160e-01
5.000000e-02 4.542341e-01
5.250000e-02 4.540430e-01
5.500000e-02 4.538427e-01
5.750000e-02 4.536332e-01
6.000000e-02 4.534144e-01
6.250000e-02 4.531865e-01
6.500000e-02 4.529494e-01
6.750000e-02 4.527032e-01
7.000000e-02 4.524479e-01
7.250000e-02 4.521834e-01
7.500000e-02 4.519098e-01
7.750000e-02 4.516272e-01
8.000000e-02 4.513355e-01
8.250000e-02 4.510348e-01
8.500000e-02 4.507251e-01
8.750000e-02 4.504064e-01
9.000000e-02 4.500787e-01
9.250000e-02 4.497421e-01
9.500000e-02 4.493966e-01
9.750000e-02 4.490422e-01
1.000000e-01 4.486789e-01
1.025000e-01 4.483068e-01
1.050000e-01 4.479259e-01
1.075000e-01 4.475362e-01
1.100000e-01 4.471378e-01
1.125000e-01 4.467306e-01
1.150000e-01 4.463147e-01
1.175000e-01 4.458902e-01
1.200000e-01 4.454570e-01
1.225000e-01 4.450152e-01
1.250000e-01 4.445648e-01
1.275000e-01 4.441059e-01
1.300000e-01 4.436385e-01
1.325000e-01 4.431626e-01
1.350000e-01 4.426783e-01
1.375000e-01 4.421856e-01
1.400000e-01 4.416845e-01
1.425000e-01 4.411750e-01
1.450000e-01 4.406573e-01
1.475000e-01 4.401313e-01
1.500000e-01 4.395970e-01
1.525000e-01 4.390546e-01
1.550000e-01 4.385040e-01
1.575000e-01 4.379453e-01
1.600000e-01 4.373785e-01
1.625000e-01 4.368037e-01
1.650000e-01 4.362209e-01
1.675000e-01 4.356302e-01
1.700000e-01 4.350315e-01
1.725000e-01 4.344249e-01
1.750000e-01 4.338106e-01
1.775000e-01 4.331884e-01
1.800000e-01 4.325585e-01
1.825000e-01 4.319209e-01
1.850000e-01 4.312756e-01
1.875000e-01 4.306227e-01
1.900000e-01 4.299623e-01
1.925000e-01 4.292943e-01
1.950000e-01 4.286189e-01
1.975000e-01 4.279360e-01
2.000000e-01 4.272457e-01
2.025000e-01 4.265481e-01
2.050000e-01 4.258432e-01
2.075000e-01 4.251311e-01
2.100000e-01 4.244117e-01
2.125000e-01 4.236852e-01
2.150000e-01 4.229517e-01
2.175000e-01 4.222110e-01
2.200000e-01 4.214634e-01
2.225000e-01 4.207088e-01
2.250000e-01 4.199473e-01
2.275000e-01 4.191790e-01
2.300000e-01 4.184039e-01
2.325000e-01 4.176220e-01
2.350000e-01 4.168334e-01
2.375000e-01 4.160382e-01
2.400000e-01 4.152364e-01
2.425000e-01 4.144280e-01
2.450000e-01 4.136132e-01
2.475000e-01 4.127919e-01
2.500000e-01 4.119642e-01
2.525000e-01 4.111302e-01
2.550000e-01 4.102900e-01
2.575000e-01 4.094435e-01
2.600000e-01 4.085909e-01
2.625000e-01 4.077321e-01
2.650000e-01 4.068673e-01
2.675000e-01 4.059965e-01
2.700000e-01 4.051198e-01
2.725000e-01 4.042371e-01
2.750000e-01 4.033487e-01
2.775000e-01 4.024544e-01
2.800000e-01 4.015544e-01
2.825000e-01 4.006488e-01
2.850000e-01 3.997376e-01
2.875000e-01 3.988208e-01
2.900000e-01 3.978985e-01
2.925000e-01 3.969708e-01
2.950000e-01 3.960377e-01
2.975000e-01 3.950992e-01
3.000000e-01 3.941556e-01
3.025000e-01 3.932067e-01
3.050000e-01 3.922526e-01
3.075000e-01 3.912935e-01
3.100000e-01 3.903293e-01
3.125000e-01 3.893602e-01
3.150000e-01 3.883861e-01
3.175000e-01 3.874072e-01
3.200000e-01 3.864235e-01
3.225000e-01 3.854351e-01
3.250000e-01 3.844419e-01
3.275000e-01 3.834442e-01
3.300000e-01 3.824419e-01
3.325000e-01 3.814350e-01
3.350000e-01 3.804238e-01
3.375000e-01 3.794081e-01
3.400000e-01 3.783881e-01
3.425000e-01 3.773639e-01
3.450000e-01 3.763354e-01
3.475000e-01 3.753028e-01
3.500000e-01 3.742661e-01
3.525000e-01 3.732254e-01
3.550000e-01 3.721807e-01
3.575000e-01 3.711321e-01
3.600000e-01 3.700796e-01
3.625000e-01 3.690234e-01
3.650000e-01 3.679634e-01
3.675000e-01 3.668997e-01
3.700000e-01 3.658324e-01
3.725000e-01 3.647616e-01
3.750000e-01 3.636873e-01
3.775000e-01 3.626095e-01
3.800000e-01 3.615284e-01
3.825000e-01 3.604439e-01
3.850000e-01 3.593562e-01
3.875000e-01 3.582652e-01
3.900000e-01 3.571712e-01
3.925000e-01 3.560740e-01
3.950000e-01 3.549738e-01
3.975000e-01 3.538707e-01
4.000000e-01 3.527646e-01
4.025000e-01 3.516557e-01
4.050000e-01 3.505440e-01
4.075000e-01 3.494296e-01
4.100000e-01 3.483125e-01
4.125000e-01 3.471928e-01
4.150000e-01 3.460705e-01
4.175000e-01 3.449457e-01
4.200000e-01 3.438185e-01
4.225000e-01 3.426889e-01
4.250000e-01 3.415570e-01
4.275000e-01 3.404228e-01
4.300000e-01 3.392864e-01
4.325000e-01 3.381478e-01
4.350000e-01 3.370071e-01
4.375000e-01 3.358644e-01
4.400000e-01 3.347197e-01
4.425000e-01 3.335730e-01
4.450000e-01 3.324245e-01
4.475000e-01 3.312742e-01
4.500000e-01 3.301221e-01
4.525000e-01 3.289683e-01
4.550000e-01 3.278128e-01
4.575000e-01 3.266558e-01
4.600000e-01 3.254972e-01
4.625000e-01 3.243371e-01
4.650000e-01 3.231756e-01
4.675000e-01 3.220127e-01
4.700000e-01 3.208485e-01
4.725000e-01 3.196830e-01
4.750000e-01 3.185163e-01
4.775000e-01 3.173484e-01
4.800000e-01 3.161794e-01
4.825000e-01 3.150094e-01
4.850000e-01 3.138383e-01
4.875000e-01 3.126663e-01
4.900000e-01 3.114934e-01
4.925000e-01 3.103197e-01
4.950000e-01 3.091451e-01
4.975000e-01 3.079698e-01
5.000000e-01 3.067938e-01
5.025000e-01 3.056172e-01
5.050000e-01 3.044400e-01
5.075000e-01 3.032622e-01
5.100000e-01 3.020840e-01
5.125000e-01 3.009053e-01
5.150000e-01 2.997262e-01
5.175000e-01 2.985468e-01
5.200000e-01 2.973670e-01
5.225000e-01 2.961871e-01
5.250000e-01 2.950069e-01
5.275000e-01 2.938266e-01
5.300000e-01 2.926461e-01
5.325000e-01 2.914657e-01
5.350000e-01 2.902852e-01
5.375000e-01 2.891048e-01
5.400000e-01 2.879244e-01
5.425000e-01 2.867442e-01
5.450000e-01 2.855642e-01
5.475000e-01 2.843844e-01
5.500000e-01 2.832048e-01
5.525000e-01 2.820256e-01
5.550000e-01 2.808467e-01
5.575000e-01 2.796683e-01
5.600000e-01 2.784903e-01
5.625000e-01 2.773128e-01
5.650000e-01 2.761358e-01
5.675000e-01 2.749594e-01
5.700000e-01 2.737837e-01
5.725000e-01 2.726086e-01
5.750000e-01 2.714342e-01
5.775000e-01 2.702605e-01
5.800000e-01 2.690877e-01
5.825000e-01 2.679157e-01
5.850000e-01 2.667446e-01
5.875000e-01 2.655743e-01
5.900000e-01 2.644051e-01
5.925000e-01 2.632368e-01
5.950000e-01 2.620696e-01
5.975000e-01 2.609034e-01
6.000000e-01 2.597384e-01
6.025000e-01 2.585745e-01
6.050000e-01 2.574118e-01
6.075000e-01 2.562503e-01
6.100000e-01 2.550901e-01
6.125000e-01 2.539312e-01
6.150000e-01 2.527737e-01
6.175000e-01 2.516175e-01
6.200000e-01 2.504628e-01
6.225000e-01 2.493094e-01
6.250000e-01 2.481576e-01
6.275000e-01 2.470073e-01
6.300000e-01 2.458586e-01
6.325000e-01 2.447114e-01
6.350000e-01 2.435659e-01
6.375000e-01 2.424220e-01
6.400000e-01 2.412798e-01
6.425000e-01 2.401394e-01
6.450000e-01 2.390007e-01
6.475000e-01 2.378638e-01
6.500000e-01 2.367287e-01
6.525000e-01 2.355954e-01
6.550000e-01 2.344641e-01
6.575000e-01 2.333347e-01
6.600000e-01 2.322072e-01
6.625000e-01 2.310817e-01
6.650000e-01 2.299582e-01
6.675000e-01 2.288368e-01
6.700000e-01 2.277174e-01
6.725000e-01 2.266001e-01
6.750000e-01 2.254850e-01
6.775000e-01 2.243720e-01
6.800000e-01 2.232612e-01
6.825000e-01 2.221526e-01
6.850000e-01 2.210462e-01
6.875000e-01 2.199421e-01
6.900000e-01 2.188403e-01
6.925000e-01 2.177408e-01
6.950000e-01 2.166437e-01
6.975000e-01 2.155489e-01
7.000000e-01 2.144565e-01
7.025000e-01 2.133666e-01
7.050000e-01 2.122791e-01
7.075000e-01 2.111940e-01
7.100000e-01 2.101115e-01
7.125000e-01 2.090315e-01
7.150000e-01 2.079540e-01
7.175000e-01 2.068791e-01
7.200000e-01 2.058067e-01
7.225000e-01 2.047370e-01
7.250000e-01 2.036699e-01
7.275000e-01 2.026055e-01
7.300000e-01 2.015437e-01
7.325000e-01 2.004847e-01
7.350000e-01 1.994283e-01
7.375000e-01 1.983747e-01
7.400000e-01 1.973239e-01
7.425000e-01 1.962758e-01
7.450000e-01 1.952306e-01
7.475000e-01 1.941881e-01
7.500000e-01 1.931485e-01
7.525000e-01 1.921117e-01
7.550000e-01 1.910778e-01
7.575000e-01 1.900468e-01
7.600000e-01 1.890188e-01
7.625000e-01 1.879936e-01
7.650000e-01 1.869714e-01
7.675000e-01 1.859521e-01
7.700000e-01 1.849358e-01
7.725000e-01 1.839226e-01
7.750000e-01 1.829123e-01
7.775000e-01 1.819050e-01
7.800000e-01 1.809008e-01
7.825000e-01 1.798997e-01
7.850000e-01 1.789016e-01
7.875000e-01 1.779066e-01
7.900000e-01 1.769146e-01
7.925000e-01 1.759259e-01
7.950000e-01 1.749402e-01
7.975000e-01 1.739576e-01
8.000000e-01 1.729783e-01
8.025000e-01 1.720020e-01
8.050000e-01 1.710290e-01
8.075000e-01 1.700592e-01
8.100000e-01 1.690925e-01
8.125000e-01 1.681291e-01
8.150000e-01 1.671689e-01
8.175000e-01 1.662119e-01
8.200000e-01 1.652581e-01
8.225000e-01 1.643077e-01
8.250000e-01 1.633605e-01
8.275000e-01 1.624165e-01
8.300000e-01 1.614759e-01
8.325000e-01 1.605385e-01
8.350000e-01 1.596045e-01
8.375000e-01 1.586737e-01
8.400000e-01 1.577463e-01
8.425000e-01 1.568222e-01
8.450000e-01 1.559015e-01
8.475000e-01 1.549841e-01
8.500000e-01 1.540701e-01
8.525000e-01 1.531594e-01
8.550000e-01 1.522521e-01
8.575000e-01 1.513481e-01
8.600000e-01 1.504476e-01
8.625000e-01 1.495504e-01
8.650000e-01 1.486566e-01
8.675000e-01 1.477663e-01
8.700000e-01 1.468793e-01
8.725000e-01 1.459958e-01
8.750000e-01 1.451156e-01
8.775000e-01 1.442389e-01
8.800000e-01 1.433656e-01
8.825000e-01 1.424958e-01
8.850000e-01 1.416294e-01
8.875000e-01 1.407664e-01
8.900000e-01 1.399069e-01
8.925000e-01 1.390508e-01
8.950000e-01 1.381982e-01
8.975000e-01 1.373490e-01
9.000000e-01 1.365033e-01
9.025000e-01 1.356610e-01
9.050000e-01 1.348222e-01
9.075000e-01 1.339869e-01
9.100000e-01 1.331551e-01
9.125000e-01 1.323267e-01
9.150000e-01 1.315018e-01
9.175000e-01 1.306803e-01
9.200000e-01 1.298624e-01
9.225000e-01 1.290479e-01
9.250000e-01 1.282369e-01
9.275000e-01 1.274293e-01
9.300000e-01 1.266253e-01
9.325000e-01 1.258247e-01
9.350000e-01 1.250276e-01
9.375000e-01 1.242340e-01
9.400000e-01 1.234439e-01
9.425000e-01 1.226572e-01
9.450000e-01 1.218740e-01
9.475000e-01 1.210943e-01
9.500000e-01 1.203181e-01
9.525000e-01 1.195454e-01
9.550000e-01 1.187761e-01
9.575000e-01 1.180103e-01
9.600000e-01 1.172480e-01
9.625000e-01 1.164891e-01
9.650000e-01 1.157337e-01
9.675000e-01 1.149818e-01
9.700000e-01 1.142334e-01
9.725000e-01 1.134884e-01
9.750000e-01 1.127468e-01
9.775000e-01 1.120088e-01
9.800000e-01 1.112742e-01
9.825000e-01 1.105430e-01
9.850000e-01 1.098153e-01
9.875000e-01 1.090910e-01
9.900000e-01 1.083702e-01
9.925000e-01 1.076528e-01
9.950000e-01 1.069388e-01
9.975000e-01 1.062283e-01
1.000000e+00 1.055212e-01
1.002500e+00 1.048175e-01
1.005000e+00 1.041173e-01
1.007500e+00 1.034204e-01
1.010000e+00 1.027270e-01
1.012500e+00 1.020370e-01
1.015000e+00 1.013503e-01
1.017500e+00 1.006671e-01
1.020000e+00 9.998727e-02
1.022500e+00 9.931082e-02
1.025000e+00 9.863774e-02
1.027500e+00 9.796804e-02
1.030000e+00 9.730171e-02
1.032500e+00 9.663875e-02
1.035000e+00 9.597914e-02
1.037500e+00 9.532289e-02
1.040000e+00 9.466998e-02
1.042500e+00 9.402041e-02
1.045000e+00 9.337417e-02
1.047500e+00 9.273126e-02
1.050000e+00 9.209168e-02
1.052500e+00 9.145541e-02
1.055000e+00 9.082244e-02
1.057500e+00 9.019278e-02
1.060000e+00 8.956641e-02
1.062500e+00 8.894333e-02
1.065000e+00 8.832353e-02
1.067500e+00 8.770700e-02
1.070000e+00 8.709374e-02
1.072500e+00 8.648374e-02
1.075000e+00 8.587699e-02
1.077500e+00 8.527349e-02
1.080000e+00 8.467322e-02
1.082500e+00 8.407618e-02
1.085000e+00 8.348236e-02
1.087500e+00 8.289175e-02
1.090000e+00 8.230435e-02
1.092500e+00 8.172015e-02
1.095000e+00 8.113913e-02
1.097500e+00 8.056130e-02
1.100000e+00 7.998664e-02
1.102500e+00 7.941514e-02
1.105000e+00 7.884680e-02
1.107500e+00 7.828160e-02
1.110000e+00 7.771955e-02
1.112500e+00 7.716063e-02
1.115000e+00 7.660482e-02
1.117500e+00 7.605213e-02
1.120000e+00 7.550255e-02
1.122500e+00 7.495605e-02
1.125000e+00 7.441265e-02
1.127500e+00 7.387232e-02
1.130000e+00 7.333506e-02
1.132500e+00 7.280086e-02
1.135000e+00 7.226971e-02
1.137500e+00 7.174160e-02
1.140000e+00 7.121652e-02
1.142500e+00 7.069446e-02
1.145000e+00 7.017541e-02
1.147500e+00 6.965937e-02
1.150000e+00 6.914632e-02
1.152500e+00 6.863625e-02
1.155000e+00 6.812915e-02
1.157500e+00 6.762503e-02
1.160000e+00 6.712385e-02
1.162500e+00 6.662562e-02
1.165000e+00 6.613032e-02
1.167500e+00 6.563795e-02
1.170000e+00 6.514850e-02
1.172500e+00 6.466194e-02
1.175000e+00 6.417829e-02
1.177500e+00 6.369752e-02
1.180000e+00 6.321962e-02
1.182500e+00 6.274459e-02
1.185000e+00 6.227241e-02
1.187500e+00 6.180307e-02
1.190000e+00 6.133657e-02
1.192500e+00 6.087290e-02
1.195000e+00 6.041203e-02
1.197500e+00 5.995397e-02
1.200000e+00 5.949871e-02
1.202500e+00 5.904622e-02
1.205000e+00 5.859651e-02
1.207500e+00 5.814955e-02
1.210000e+00 5.770535e-02
1.212500e+00 5.726389e-02
1.215000e+00 5.682516e-02
1.217500e+00 5.638914e-02
1.220000e+00 5.595584e-02
1.222500e+00 5.552523e-02
1.225000e+00 5.509731e-02
1.227500e+00 5.467207e-02
1.230000e+00 5.424949e-02
1.232500e+00 5.382957e-02
1.235000e+00 5.341229e-02
1.237500e+00 5.299765e-02
1.240000e+00 5.258562e-02
1.242500e+00 5.217622e-02
1.245000e+00 5.176941e-02
1.247500e+00 5.136519e-02
1.250000e+00 5.096355e-02
1.252500e+00 5.056448e-02
1.255000e+00 5.016797e-02
1.257500e+00 4.977401e-02
1.260000e+00 4.938258e-02
1.262500e+00 4.899368e-02
1.265000e+00 4.860729e-02
1.267500e+00 4.822341e-02
1.270000e+00 4.784201e-02
1.272500e+00 4.746310e-02
1.275000e+00 4.708666e-02
1.277500e+00 4.671269e-02
1.280000e+00 4.634116e-02
1.282500e+00 4.597206e-02
1.285000e+00 4.560540e-02
1.287500e+00 4.524115e-02
1.290000e+00 4.487931e-02
1.292500e+00 4.451986e-02
1.295000e+00 4.416279e-02
1.297500e+00 4.380810e-02
1.300000e+00 4.345577e-02
1.302500e+00 4.310579e-02
1.305000e+00 4.275815e-02
1.307500e+00 4.241284e-02
1.310000e+00 4.206984e-02
1.312500e+00 4.172915e-02
1.315000e+00 4.139076e-02
1.317500e+00 4.105466e-02
1.320000e+00 4.072082e-02
1.322500e+00 4.038925e-02
1.325000e+00 4.005994e-02
1.327500e+00 3.973286e-02
1.330000e+00 3.940802e-02
1.332500e+00 3.908539e-02
1.335000e+00 3.876498e-02
1.337500e+00 3.844676e-02
1.340000e+00 3.813073e-02
1.342500e+00 3.781687e-02
1.345000e+00 3.750518e-02
1.347500e+00 3.719565e-02
1.350000e+00 3.688826e-02
1.352500e+00 3.658300e-02
1.355000e+00 3.627987e-02
1.357500e+00 3.597885e-02
1.360000e+00 3.567992e-02
1.362500e+00 3.538309e-02
1.365000e+00 3.508834e-02
1.367500e+00 3.479566e-02
1.370000e+00 3.450503e-02
1.372500e+00 3.421645e-02
1.375000e+00 3.392991e-02
1.377500e+00 3.364540e-02
1.380000e+00 3.336290e-02
1.382500e+00 3.308240e-02
1.385000e+00 3.280390e-02
1.387500e+00 3.252739e-02
1.390000e+00 3.225284e-02
1.392500e+00 3.198026e-02
1.395000e+00 3.170964e-02
1.397500e+00 3.144095e-02
1.400000e+00 3.117420e-02
1.402500e+00 3.090936e-02
1.405000e+00 3.064644e-02
1.407500e+00 3.038542e-02
1.410000e+00 3.012628e-02
1.412500e+00 2.986903e-02
1.415000e+00 2.961365e-02
1.417500e+00 2.936012e-02
1.420000e+00 2.910844e-02
1.422500e+00 2.885861e-02
1.425000e+00 2.861059e-02
1.427500e+00 2.836440e-02
1.430000e+00 2.812002e-02
1.432500e+00 2.787743e-02
1.435000e+00 2.763663e-02
1.437500e+00 2.739761e-02
1.440000e+00 2.716035e-02
1.442500e+00 2.692486e-02
1.445000e+00 2.669111e-02
1.447500e+00 2.645909e-02
1.450000e+00 2.622881e-02
1.452500e+00 2.600024e-02
1.455000e+00 2.577338e-02
1.457500e+00 2.554821e-02
1.460000e+00 2.532474e-02
1.462500e+00 2.510294e-02
1.465000e+00 2.488281e-02
1.467500e+00 2.466434e-02
1.470000e+00 2.444752e-02
1.472500e+00 2.423233e-02
1.475000e+00 2.401878e-02
1.477500e+00 2.380685e-02
1.480000e+00 2.359652e-02
1.482500e+00 2.338780e-02
1.485000e+00 2.318066e-02
1.487500e+00 2.297511e-02
1.490000e+00 2.277113e-02
1.492500e+00 2.256871e-02
1.495000e+00 2.236785e-02
1.497500e+00 2.216853e-02
1.500000e+00 2.197074e-02
1.502500e+00 2.177448e-02
1.505000e+00 2.157973e-02
1.507500e+00 2.138649e-02
1.510000e+00 2.119475e-02
1.512500e+00 2.100450e-02
1.515000e+00 2.081572e-02
1.517500e+00 2.062841e-02
1.520000e+00 2.044257e-02
1.522500e+00 2.025817e-02
1.525000e+00 2.007522e-02
1.527500e+00 1.989370e-02
1.530000e+00 1.971360e-02
1.532500e+00 1.953492e-02
1.535000e+00 1.935765e-02
1.537500e+00 1.918178e-02
1.540000e+00 1.900729e-02
1.542500e+00 1.883418e-02
1.545000e+00 1.866245e-02
1.547500e+00 1.849207e-02
1.550000e+00 1.832305e-02
1.552500e+00 1.815538e-02
1.555000e+00 1.798904e-02
1.557500e+00 1.782403e-02
1.560000e+00 1.766034e-02
1.562500e+00 1.749796e-02
1.565000e+00 1.733689e-02
1.567500e+00 1.717710e-02
1.570000e+00 1.701860e-02
1.572500e+00 1.686138e-02
1.575000e+00 1.670543e-02
1.577500e+00 1.655074e-02
1.580000e+00 1.639730e-02
1.582500e+00 1.624510e-02
1.585000e+00 1.609414e-02
1.587500e+00 1.594441e-02
1.590000e+00 1.579590e-02
1.592500e+00 1.564859e-02
1.595000e+00 1.550249e-02
1.597500e+00 1.535759e-02
1.600000e+00 1.521387e-02
1.602500e+00 1.507133e-02
1.605000e+00 1.492997e-02
1.607500e+00 1.478976e-02
1.610000e+00 1.465071e-02
1.612500e+00 1.451281e-02
1.615000e+00 1.437605e-02
1.617500e+00 1.424042e-02
1.620000e+00 1.410592e-02
1.622500e+00 1.397253e-02
1.625000e+00 1.384025e-02
1.627500e+00 1.370907e-02
1.630000e+00 1.357899e-02
1.632500e+00 1.344999e-02
1.635000e+00 1.332207e-02
1.637500e+00 1.319523e-02
1.640000e+00 1.306944e-02
1.642500e+00 1.294472e-02
1.645000e+00 1.282104e-02
1.647500e+00 1.269840e-02
1.650000e+00 1.257680e-02
1.652500e+00 1.245623e-02
1.655000e+00 1.233667e-02
1.657500e+00 1.221813e-02
1.660000e+00 1.210059e-02
1.662500e+00 1.198406e-02
1.665000e+00 1.186851e-02
1.667500e+00 1.175395e-02
1.670000e+00 1.164037e-02
1.672500e+00 1.152776e-02
1.675000e+00 1.141611e-02
1.677500e+00 1.130542e-02
1.680000e+00 1.119567e-02
1.682500e+00 1.108687e-02
1.685000e+00 1.097901e-02
1.687500e+00 1.087208e-02
1.690000e+00 1.076607e-02
1.692500e+00 1.066097e-02
1.695000e+00 1.055679e-02
1.697500e+00 1.045351e-02
1.700000e+00 1.035112e-02
1.702500e+00 1.024962e-02
1.705000e+00 1.014901e-02
1.707500e+00 1.004927e-02
1.710000e+00 9.950408e-03
1.712500e+00 9.852406e-03
1.715000e+00 9.755262e-03
1.717500e+00 9.658969e-03
1.720000e+00 9.563521e-03
1.722500e+00 9.468911e-03
1.725000e+00 9.375134e-03
1.727500e+00 9.282183e-03
1.730000e+00 9.190052e-03
1.732500e+00 9.098736e-03
1.735000e+00 9.008227e-03
1.737500e+00 8.918520e-03
1.740000e+00 8.829608e-03
1.742500e+00 8.741487e-03
1.745000e+00 8.654149e-03
1.747500e+00 8.567589e-03
1.750000e+00 8.481801e-03
1.752500e+00 8.396780e-03
1.755000e+00 8.312518e-03
1.757500e+00 8.229012e-03
1.760000e+00 8.146254e-03
1.762500e+00 8.064239e-03
1.765000e+00 7.982961e-03
1.767500e+00 7.902416e-03
1.770000e+00 7.822596e-03
1.772500e+00 7.743497e-03
1.775000e+00 7.665113e-03
1.777500e+00 7.587439e-03
1.780000e+00 7.510468e-03
1.782500e+00 7.434196e-03
1.785000e+00 7.358617e-03
1.787500e+00 7.283726e-03
1.790000e+00 7.209517e-03
1.792500e+00 7.135985e-03
1.795000e+00 7.063124e-03
1.797500e+00 6.990931e-03
1.800000e+00 6.919398e-03
1.802500e+00 6.848521e-03
1.805000e+00 6.778296e-03
1.807500e+00 6.708716e-03
1.810000e+00 6.639776e-03
1.812500e+00 6.571473e-03
1.815000e+00 6.503799e-03
1.817500e+00 6.436752e-03
1.820000e+00 6.370324e-03
1.822500e+00 6.304513e-03
1.825000e+00 6.239311e-03
1.827500e+00 6.174716e-03
1.830000e+00 6.110722e-03
1.832500e+00 6.047323e-03
1.835000e+00 5.984516e-03
1.837500e+00 5.922296e-03
1.840000e+00 5.860657e-03
1.842500e+00 5.799596e-03
1.845000e+00 5.739107e-03
1.847500e+00 5.679185e-03
1.850000e+00 5.619827e-03
1.852500e+00 5.561027e-03
1.855000e+00 5.502782e-03
1.857500e+00 5.445086e-03
1.860000e+00 5.387934e-03
1.862500e+00 5.331324e-03
1.865000e+00 5.275249e-03
1.867500e+00 5.219707e-03
1.870000e+00 5.164691e-03
1.872500e+00 5.110199e-03
1.875000e+00 5.056225e-03
1.877500e+00 5.002766e-03
1.880000e+00 4.949816e-03
1.882500e+00 4.897373e-03
1.885000e+00 4.845431e-03
1.887500e+00 4.793987e-03
1.890000e+00 4.743036e-03
1.892500e+00 4.692574e-03
1.895000e+00 4.642598e-03
1.897500e+00 4.593102e-03
1.900000e+00 4.544083e-03
1.902500e+00 4.495538e-03
1.905000e+00 4.447461e-03
1.907500e+00 4.399850e-03
1.910000e+00 4.352700e-03
1.912500e+00 4.306006e-03
1.915000e+00 4.259767e-03
1.917500e+00 4.213976e-03
1.920000e+00 4.168632e-03
1.922500e+00 4.123729e-03
1.925000e+00 4.079264e-03
1.927500e+00 4.035234e-03
1.930000e+00 3.991634e-03
1.932500e+00 3.948462e-03
1.935000e+00 3.905712e-03
1.937500e+00 3.863383e-03
1.940000e+00 3.821469e-03
1.942500e+00 3.779968e-03
1.945000e+00 3.738876e-03
1.947500e+00 3.698189e-03
1.950000e+00 3.657903e-03
1.952500e+00 3.618017e-03
1.955000e+00 3.578525e-03
1.957500e+00 3.539424e-03
1.960000e+00 3.500712e-03
1.962500e+00 3.462384e-03
1.965000e+00 3.424438e-03
1.967500e+00 3.386869e-03
1.970000e+00 3.349675e-03
1.972500e+00 3.312853e-03
1.975000e+00 3.276398e-03
1.977500e+00 3.240308e-03
1.980000e+00 3.204580e-03
1.982500e+00 3.169211e-03
1.985000e+00 3.134196e-03
1.987500e+00 3.099534e-03
1.990000e+00 3.065220e-03
1.992500e+00 3.031253e-03
1.995000e+00 2.997628e-03
1.997500e+00 2.964343e-03
2.000000e+00 2.931395e-03
2.002500e+00 2.898780e-03
2.005000e+00 2.866496e-03
2.007500e+00 2.834539e-03
2.010000e+00 2.802908e-03
2.012500e+00 2.771598e-03
2.015000e+00 2.740607e-03
2.017500e+00 2.709933e-03
2.020000e+00 2.679571e-03
2.022500e+00 2.649520e-03
2.025000e+00 2.619776e-03
2.027500e+00 2.590338e-03
2.030000e+00 2.561201e-03
2.032500e+00 2.532363e-03
2.035000e+00 2.503822e-03
2.037500e+00 2.475575e-03
2.040000e+00 2.447619e-03
2.042500e+00 2.419951e-03
2.045000e+00 2.392569e-03
2.047500e+00 2.365471e-03
2.050000e+00 2.338652e-03
2.052500e+00 2.312112e-03
2.055000e+00 2.285848e-03
2.057500e+00 2.259856e-03
2.060000e+00 2.234134e-03
2.062500e+00 2.208681e-03
2.065000e+00 2.183493e-03
2.067500e+00 2.158567e-03
2.070000e+00 2.133902e-03
2.072500e+00 2.109496e-03
2.075000e+00 2.085344e-03
2.077500e+00 2.061446e-03
2.080000e+00 2.037799e-03
2.082500e+00 2.014401e-03
2.085000e+00 1.991248e-03
2.087500e+00 1.968340e-03
2.090000e+00 1.945673e-03
2.092500e+00 1.923245e-03
2.095000e+00 1.901054e-03
2.097500e+00 1.879099e-03
2.100000e+00 1.857375e-03
2.102500e+00 1.835882e-03
2.105000e+00 1.814618e-03
2.107500e+00 1.793579e-03
2.110000e+00 1.772764e-03
2.112500e+00 1.752171e-03
2.115000e+00 1.731798e-03
2.117500e+00 1.711642e-03
2.120000e+00 1.691701e-03
2.122500e+00 1.671974e-03
2.125000e+00 1.652458e-03
2.127500e+00 1.633152e-03
2.130000e+00 1.614052e-03
2.132500e+00 1.595159e-03
2.135000e+00 1.576468e-03
2.137500e+00 1.557979e-03
2.140000e+00 1.539689e-03
2.142500e+00 1.521596e-03
2.145000e+00 1.503699e-03
2.147500e+00 1.485996e-03
2.150000e+00 1.468485e-03
2.152500e+00 1.451163e-03
2.155000e+00 1.434029e-03
2.157500e+00 1.417082e-03
2.160000e+00 1.400319e-03
2.162500e+00 1.383739e-03
2.165000e+00 1.367339e-03
2.167500e+00 1.351119e-03
2.170000e+00 1.335075e-03
2.172500e+00 1.319207e-03
2.175000e+00 1.303513e-03
2.177500e+00 1.287991e-03
2.180000e+00 1.272640e-03
2.182500e+00 1.257457e-03
2.185000e+00 1.242441e-03
2.187500e+00 1.227591e-03
2.190000e+00 1.212904e-03
2.192500e+00 1.198379e-03
2.195000e+00 1.184015e-03
2.197500e+00 1.169809e-03
2.200000e+00 1.155761e-03
2.202500e+00 1.141869e-03
2.205000e+00 1.128130e-03
2.207500e+00 1.114544e-03
2.210000e+00 1.101110e-03
2.212500e+00 1.087825e-03
2.215000e+00 1.074688e-03
2.217500e+00 1.061697e-03
2.220000e+00 1.048852e-03
2.222500e+00 1.036150e-03
2.225000e+00 1.023590e-03
2.227500e+00 1.011171e-03
2.230000e+00 9.988915e-04
2.232500e+00 9.867496e-04
2.235000e+00 9.747443e-04
2.237500e+00 9.628740e-04
2.240000e+00 9.511374e-04
2.242500e+00 9.395331e-04
2.245000e+00 9.280599e-04
2.247500e+00 9.167162e-04
2.250000e+00 9.055009e-04
2.252500e+00 8.944126e-04
2.255000e+00 8.834499e-04
2.257500e+00 8.726117e-04
2.260000e+00 8.618965e-04
2.262500e+00 8.513033e-04
2.265000e+00 8.408306e-04
2.267500e+00 8.304772e-04
2.270000e+00 8.202419e-04
2.272500e+00 8.101236e-04
2.275000e+00 8.001208e-04
2.277500e+00 7.902326e-04
2.280000e+00 7.804576e-04
2.282500e+00 7.707947e-04
2.285000e+00 7.612428e-04
2.287500e+00 7.518006e-04
2.290000e+00 7.424670e-04
2.292500e+00 7.332409e-04
2.295000e+00 7.241211e-04
2.297500e+00 7.151066e-04
2.300000e+00 7.061962e-04
2.302500e+00 6.973888e-04
2.305000e+00 6.886834e-04
2.307500e+00 6.800789e-04
2.310000e+00 6.715742e-04
2.312500e+00 6.631682e-04
2.315000e+00 6.548599e-04
2.317500e+00 6.466483e-04
2.320000e+00 6.385323e-04
2.322500e+00 6.305110e-04
2.325000e+00 6.225833e-04
2.327500e+00 6.147482e-04
2.330000e+00 6.070048e-04
2.332500e+00 5.993520e-04
2.335000e+00 5.917888e-04
2.337500e+00 5.843145e-04
2.340000e+00 5.769278e-04
2.342500e+00 5.696281e-04
2.345000e+00 5.624142e-04
2.347500e+00 5.552853e-04
2.350000e+00 5.482405e-04
2.352500e+00 5.412788e-04
2.355000e+00 5.343993e-04
2.357500e+00 5.276013e-04
2.360000e+00 5.208837e-04
2.362500e+00 5.142458e-04
2.365000e+00 5.076865e-04
2.367500e+00 5.012052e-04
2.370000e+00 4.948010e-04
2.372500e+00 4.884729e-04
2.375000e+00 4.822202e-04
2.377500e+00 4.760421e-04
2.380000e+00 4.699377e-04
2.382500e+00 4.639063e-04
2.385000e+00 4.579470e-04
2.387500e+00 4.520590e-04
2.390000e+00 4.462416e-04
2.392500e+00 4.404940e-04
2.395000e+00 4.348154e-04
2.397500e+00 4.292051e-04
2.400000e+00 4.236623e-04
2.402500e+00 4.181862e-04
2.405000e+00 4.127761e-04
2.407500e+00 4.074314e-04
2.410000e+00 4.021512e-04
2.412500e+00 3.969348e-04
2.415000e+00 3.917816e-04
2.417500e+00 3.866909e-04
2.420000e+00 3.816618e-04
2.422500e+00 3.766939e-04
2.425000e+00 3.717863e-04
2.427500e+00 3.669384e-04
2.430000e+00 3.621495e-04
2.432500e+00 3.574190e-04
2.435000e+00 3.527463e-04
2.437500e+00 3.481305e-04
2.440000e+00 3.435713e-04
2.442500e+00 3.390678e-04
2.445000e+00 3.346194e-04
2.447500e+00 3.302257e-04
2.450000e+00 3.258858e-04
2.452500e+00 3.215993e-04
2.455000e+00 3.173654e-04
2.457500e+00 3.131837e-04
2.460000e+00 3.090535e-04
2.462500e+00 3.049743e-04
2.465000e+00 3.009454e-04
2.467500e+00 2.969663e-04
2.470000e+00 2.930364e-04
2.472500e+00 2.891552e-04
2.475000e+00 2.853220e-04
2.477500e+00 2.815365e-04
2.480000e+00 2.777979e-04
2.482500e+00 2.741058e-04
2.485000e+00 2.704597e-04
2.487500e+00 2.668589e-04
2.490000e+00 2.633030e-04
2.492500e+00 2.597916e-04
2.495000e+00 2.563239e-04
2.497500e+00 2.528996e-04
2.500000e+00 2.495182e-04
2.502500e+00 2.461792e-04
2.505000e+00 2.428820e-04
2.507500e+00 2.396261e-04
2.510000e+00 2.364112e-04
2.512500e+00 2.332367e-04
2.515000e+00 2.301022e-04
2.517500e+00 2.270071e-04
2.520000e+00 2.239511e-04
2.522500e+00 2.209337e-04
2.525000e+00 2.179544e-04
2.527500e+00 2.150128e-04
2.530000e+00 2.121084e-04
2.532500e+00 2.092408e-04
2.535000e+00 2.064095e-04
2.537500e+00 2.036143e-04
2.540000e+00 2.008545e-04
2.542500e+00 1.981299e-04
2.545000e+00 1.954399e-04
2.547500e+00 1.927842e-04
2.550000e+00 1.901624e-04
2.552500e+00 1.875741e-04
2.555000e+00 1.850188e-04
2.557500e+00 1.824963e-04
2.560000e+00 1.800060e-04
2.562500e+00 1.775476e-04
2.565000e+00 1.751208e-04
2.567500e+00 1.727252e-04
2.570000e+00 1.703603e-04
2.572500e+00 1.680258e-04
2.575000e+00 1.657215e-04
2.577500e+00 1.634468e-04
2.580000e+00 1.612014e-04
2.582500e+00 1.589851e-04
2.585000e+00 1.567974e-04
2.587500e+00 1.546380e-04
2.590000e+00 1.525066e-04
2.592500e+00 1.504028e-04
2.595000e+00 1.483263e-04
2.597500e+00 1.462767e-04
2.600000e+00 1.442538e-04
2.602500e+00 1.422572e-04
2.605000e+00 1.402866e-04
2.607500e+00 1.383417e-04
2.610000e+00 1.364222e-04
2.612500e+00 1.345277e-04
2.615000e+00 1.326580e-04
2.617500e+00 1.308127e-04
2.620000e+00 1.289917e-04
2.622500e+00 1.271944e-04
2.625000e+00 1.254208e-04
2.627500e+00 1.236704e-04
2.630000e+00 1.219431e-04
2.632500e+00 1.202385e-04
2.635000e+00 1.185563e-04
2.637500e+00 1.168963e-04
2.640000e+00 1.152581e-04
2.642500e+00 1.136417e-04
2.645000e+00 1.120465e-04
2.647500e+00 1.104725e-04
2.650000e+00 1.089193e-04
2.652500e+00 1.073867e-04
2.655000e+00 1.058744e-04
2.657500e+00 1.043822e-04
2.660000e+00 1.029099e-04
2.662500e+00 1.014571e-04
2.665000e+00 1.000236e-04
2.667500e+00 9.860929e-05
2.670000e+00 9.721380e-05
2.672500e+00 9.583694e-05
2.675000e+00 9.447848e-05
2.677500e+00 9.313818e-05
2.680000e+00 9.181582e-05
2.682500e+00 9.051118e-05
2.685000e+00 8.922403e-05
2.687500e+00 8.795415e-05
2.690000e+00 8.670134e-05
2.692500e+00 8.546537e-05
2.695000e+00 8.424603e-05
2.697500e+00 8.304312e-05
2.700000e+00 8.185642e-05
2.702500e+00 8.068574e-05
2.705000e+00 7.953086e-05
2.707500e+00 7.839160e-05
2.710000e+00 7.726776e-05
2.712500e+00 7.615913e-05
2.715000e+00 7.506553e-05
2.717500e+00 7.398677e-05
2.720000e+00 7.292265e-05
2.722500e+00 7.187300e-05
2.725000e+00 7.083762e-05
2.727500e+00 6.981634e-05
2.730000e+00 6.880898e-05
2.732500e+00 6.781536e-05
2.735000e+00 6.683530e-05
2.737500e+00 6.586863e-05
2.740000e+00 6.491519e-05
2.742500e+00 6.397479e-05
2.745000e+00 6.304728e-05
2.747500e+00 6.213248e-05
2.750000e+00 6.123024e-05
2.752500e+00 6.034039e-05
2.755000e+00 5.946278e-05
2.757500e+00 5.859724e-05
2.760000e+00 5.774363e-05
2.762500e+00 5.690178e-05
2.765000e+00 5.607154e-05
2.767500e+00 5.525277e-05
2.770000e+00 5.444532e-05
2.772500e+00 5.364904e-05
2.775000e+00 5.286378e-05
2.777500e+00 5.208940e-05
2.780000e+00 5.132576e-05
2.782500e+00 5.057273e-05
2.785000e+00 4.983015e-05
2.787500e+00 4.909791e-05
2.790000e+00 4.837585e-05
2.792500e+00 4.766385e-05
2.795000e+00 4.696178e-05
2.797500e+00 4.626951e-05
2.800000e+00 4.558691e-05
2.802500e+00 4.491384e-05
2.805000e+00 4.425020e-05
2.807500e+00 4.359584e-05
2.810000e+00 4.295066e-05
2.812500e+00 4.231453e-05
2.815000e+00 4.168733e-05
2.817500e+00 4.106894e-05
2.820000e+00 4.045925e-05
2.822500e+00 3.985814e-05
2.825000e+00 3.926550e-05
2.827500e+00 3.868122e-05
2.830000e+00 3.810518e-05
2.832500e+00 3.753728e-05
2.835000e+00 3.697741e-05
2.837500e+00 3.642545e-05
2.840000e+00 3.588132e-05
2.842500e+00 3.534489e-05
2.845000e+00 3.481608e-05
2.847500e+00 3.429477e-05
2.850000e+00 3.378087e-05
2.852500e+00 3.327428e-05
2.855000e+00 3.277490e-05
2.857500e+00 3.228263e-05
2.860000e+00 3.179739e-05
2.862500e+00 3.131906e-05
2.865000e+00 3.084757e-05
2.867500e+00 3.038282e-05
2.870000e+00 2.992472e-05
2.872500e+00 2.947317e-05
2.875000e+00 2.902810e-05
2.877500e+00 2.858941e-05
2.880000e+00 2.815702e-05
2.882500e+00 2.773084e-05
2.885000e+00 2.731079e-05
2.887500e+00 2.689679e-05
2.890000e+00 2.648875e-05
2.892500e+00 2.608659e-05
2.895000e+00 2.569023e-05
2.897500e+00 2.529960e-05
2.900000e+00 2.491461e-05
2.902500e+00 2.453519e-05
2.905000e+00 2.416126e-05
2.907500e+00 2.379275e-05
2.910000e+00 2.342959e-05
2.912500e+00 2.307169e-05
2.915000e+00 2.271900e-05
2.917500e+00 2.237143e-05
2.920000e+00 2.202892e-05
2.922500e+00 2.169139e-05
2.925000e+00 2.135879e-05
2.927500e+00 2.103104e-05
2.930000e+00 2.070807e-05
2.932500e+00 2.038982e-05
2.935000e+00 2.007622e-05
2.937500e+00 1.976721e-05
2.940000e+00 1.946273e-05
2.942500e+00 1.916271e-05
2.945000e+00 1.886710e-05
2.947500e+00 1.857582e-05
2.950000e+00 1.828883e-05
2.952500e+00 1.800605e-05
2.955000e+00 1.772744e-05
2.957500e+00 1.745293e-05
2.960000e+00 1.718247e-05
2.962500e+00 1.691600e-05
2.965000e+00 1.665347e-05
2.967500e+00 1.639482e-05
2.970000e+00 1.613999e-05
2.972500e+00 1.588894e-05
2.975000e+00 1.564160e-05
2.977500e+00 1.539794e-05
2.980000e+00 1.515789e-05
2.982500e+00 1.492140e-05
2.985000e+00 1.468843e-05
2.987500e+00 1.445893e-05
2.990000e+00 1.423284e-05
2.992500e+00 1.401013e-05
2.995000e+00 1.379073e-05
2.997500e+00 1.357461e-05
3.000000e+00 1.336172e-05
3.002500e+00 1.315201e-05
3.005000e+00 1.294544e-05
3.007500e+00 1.274196e-05
3.010000e+00 1.254154e-05
3.012500e+00 1.234412e-05
3.015000e+00 1.214966e-05
3.017500e+00 1.195812e-05
3.020000e+00 1.176947e-05
3.022500e+00 1.158365e-05
3.025000e+00 1.140063e-05
3.027500e+00 1.122037e-05
3.030000e+00 1.104283e-05
3.032500e+00 1.086797e-05
3.035000e+00 1.069575e-05
3.037500e+00 1.052613e-05
3.040000e+00 1.035909e-05
3.042500e+00 1.019457e-05
3.045000e+00 1.003254e-05
3.047500e+00 9.872978e-06
3.050000e+00 9.715835e-06
3.052500e+00 9.561079e-06
3.055000e+00 9.408676e-06
3.057500e+00 9.258593e-06
3.060000e+00 9.110795e-06
3.062500e+00 8.965251e-06
3.065000e+00 8.821927e-06
3.067500e+00 8.680791e-06
3.070000e+00 8.541811e-06
3.072500e+00 8.404957e-06
3.075000e+00 8.270197e-06
3.077500e+00 8.137501e-06
3.080000e+00 8.006839e-06
3.082500e+00 7.878181e-06
3.085000e+00 7.751499e-06
3.087500e+00 7.626763e-06
3.090000e+00 7.503945e-06
3.092500e+00 7.383017e-06
3.095000e+00 7.263951e-06
3.097500e+00 7.146721e-06
3.100000e+00 7.031299e-06
3.102500e+00 6.917659e-06
3.105000e+00 6.805775e-06
3.107500e+00 6.695620e-06
3.110000e+00 6.587170e-06
3.112500e+00 6.480400e-06
3.115000e+00 6.375285e-06
3.117500e+00 6.271799e-06
3.120000e+00 6.169921e-06
3.122500e+00 6.069625e-06
3.125000e+00 5.970888e-06
3.127500e+00 5.873688e-06
3.130000e+00 5.778001e-06
3.132500e+00 5.683805e-06
3.135000e+00 5.591078e-06
3.137500e+00 5.499799e-06
3.140000e+00 5.409946e-06
3.142500e+00 5.321497e-06
3.145000e+00 5.234432e-06
3.147500e+00 5.148730e-06
3.150000e+00 5.064371e-06
3.152500e+00 4.981334e-06
3.155000e+00 4.899601e-06
3.157500e+00 4.819152e-06
3.160000e+00 4.739967e-06
3.162500e+00 4.662028e-06
3.165000e+00 4.585315e-06
3.167500e+00 4.509811e-06
3.170000e+00 4.435498e-06
3.172500e+00 4.362357e-06
3.175000e+00 4.290371e-06
3.177500e+00 4.219523e-06
3.180000e+00 4.149795e-06
3.182500e+00 4.081171e-06
3.185000e+00 4.013633e-06
3.187500e+00 3.947167e-06
3.190000e+00 3.881755e-06
3.192500e+00 3.817381e-06
3.195000e+00 3.754030e-06
3.197500e+00 3.691686e-06
3.200000e+00 3.630335e-06
3.202500e+00 3.569960e-06
3.205000e+00 3.510548e-06
3.207500e+00 3.452083e-06
3.210000e+00 3.394551e-06
3.212500e+00 3.337939e-06
3.215000e+00 3.282231e-06
3.217500e+00 3.227415e-06
3.220000e+00 3.173476e-06
3.222500e+00 3.120401e-06
3.225000e+00 3.068178e-06
3.227500e+00 3.016792e-06
3.230000e+00 2.966232e-06
3.232500e+00 2.916484e-06
3.235000e+00 2.867537e-06
3.237500e+00 2.819377e-06
3.240000e+00 2.771993e-06
3.242500e+00 2.725373e-06
3.245000e+00 2.679504e-06
3.247500e+00 2.634377e-06
3.250000e+00 2.589978e-06
3.252500e+00 2.546298e-06
3.255000e+00 2.503324e-06
3.257500e+00 2.461046e-06
3.260000e+00 2.419453e-06
3.262500e+00 2.378534e-06
3.265000e+00 2.338280e-06
3.267500e+00 2.298680e-06
3.270000e+00 2.259723e-06
3.272500e+00 2.221400e-06
3.275000e+00 2.183700e-06
3.277500e+00 2.146615e-06
3.280000e+00 2.110134e-06
3.282500e+00 2.074249e-06
3.285000e+00 2.038950e-06
3.287500e+00 2.004227e-06
3.290000e+00 1.970072e-06
3.292500e+00 1.936476e-06
3.295000e+00 1.903430e-06
3.297500e+00 1.870925e-06
3.300000e+00 1.838954e-06
3.302500e+00 1.807508e-06
3.305000e+00 1.776578e-06
3.307500e+00 1.746156e-06
3.310000e+00 1.716235e-06
3.312500e+00 1.686806e-06
3.315000e+00 1.657862e-06
3.317500e+00 1.629395e-06
3.320000e+00 1.601398e-06
3.322500e+00 1.573863e-06
3.325000e+00 1.546783e-06
3.327500e+00 1.520151e-06
3.330000e+00 1.493959e-06
3.332500e+00 1.468202e-06
3.335000e+00 1.442870e-06
3.337500e+00 1.417960e-06
3.340000e+00 1.393462e-06
3.342500e+00 1.369371e-06
3.345000e+00 1.345681e-06
3.347500e+00 1.322385e-06
3.350000e+00 1.299476e-06
3.352500e+00 1.276949e-06
3.355000e+00 1.254797e-06
3.357500e+00 1.233015e-06
3.360000e+00 1.211597e-06
3.362500e+00 1.190536e-06
3.365000e+00 1.169828e-06
3.367500e+00 1.149466e-06
3.370000e+00 1.129445e-06
3.372500e+00 1.109759e-06
3.375000e+00 1.090403e-06
3.377500e+00 1.071372e-06
3.380000e+00 1.052661e-06
3.382500e+00 1.034264e-06
3.385000e+00 1.016176e-06
3.387500e+00 9.983926e-07
3.390000e+00 9.809087e-07
3.392500e+00 9.637194e-07
3.395000e+00 9.468200e-07
3.397500e+00 9.302059e-07
3.400000e+00 9.138722e-07
3.402500e+00 8.978147e-07
3.405000e+00 8.820287e-07
3.407500e+00 8.665098e-07
3.410000e+00 8.512538e-07
3.412500e+00 8.362564e-07
3.415000e+00 8.215134e-07
3.417500e+00 8.070206e-07
3.420000e+00 7.927739e-07
3.422500e+00 7.787694e-07
3.425000e+00 7.650032e-07
3.427500e+00 7.514712e-07
3.430000e+00 7.381698e-07
3.432500e+00 7.250951e-07
3.435000e+00 7.122434e-07
3.437500e+00 6.996112e-07
3.440000e+00 6.871947e-07
3.442500e+00 6.749905e-07
3.445000e+00 6.629951e-07
3.447500e+00 6.512050e-07
3.450000e+00 6.396170e-07
3.452500e+00 6.282275e-07
3.455000e+00 6.170335e-07
3.457500e+00 6.060317e-07
3.460000e+00 5.952189e-07
3.462500e+00 5.845920e-07
3.465000e+00 5.741479e-07
3.467500e+00 5.638837e-07
3.470000e+00 5.537963e-07
3.472500e+00 5.438828e-07
3.475000e+00 5.341404e-07
3.477500e+00 5.245661e-07
3.480000e+00 5.151573e-07
3.482500e+00 5.059112e-07
3.485000e+00 4.968251e-07
3.487500e+00 4.878963e-07
3.490000e+00 4.791222e-07
3.492500e+00 4.705002e-07
3.495000e+00 4.620279e-07
3.497500e+00 4.537026e-07
3.500000e+00 4.455220e-07
3.502500e+00 4.374837e-07
3.505000e+00 4.295852e-07
3.507500e+00 4.218243e-07
3.510000e+00 4.141985e-07
3.512500e+00 4.067058e-07
3.515000e+00 3.993438e-07
3.517500e+00 3.921103e-07
3.520000e+00 3.850033e-07
3.522500e+00 3.780205e-07
3.525000e+00 3.711599e-07
3.527500e+00 3.644194e-07
3.530000e+00 3.577970e-07
3.532500e+00 3.512908e-07
3.535000e+00 3.448987e-07
3.537500e+00 3.386189e-07
3.540000e+00 3.324494e-07
3.542500e+00 3.263883e-07
3.545000e+00 3.204339e-07
3.547500e+00 3.145844e-07
3.550000e+00 3.088379e-07
3.552500e+00 3.031928e-07
3.555000e+00 2.976473e-07
3.557500e+00 2.921996e-07
3.560000e+00 2.868482e-07
3.562500e+00 2.815915e-07
3.565000e+00 2.764277e-07
3.567500e+00 2.713554e-07
3.570000e+00 2.663729e-07
3.572500e+00 2.614788e-07
3.575000e+00 2.566715e-07
3.577500e+00 2.519496e-07
3.580000e+00 2.473115e-07
3.582500e+00 2.427560e-07
3.585000e+00 2.382814e-07
3.587500e+00 2.338865e-07
3.590000e+00 2.295699e-07
3.592500e+00 2.253303e-07
3.595000e+00 2.211663e-07
3.597500e+00 2.170766e-07
3.600000e+00 2.130600e-07
3.602500e+00 2.091152e-07
3.605000e+00 2.052409e-07
3.607500e+00 2.014360e-07
3.610000e+00 1.976993e-07
3.612500e+00 1.940295e-07
3.615000e+00 1.904256e-07
3.617500e+00 1.868864e-07
3.620000e+00 1.834107e-07
3.622500e+00 1.799975e-07
3.625000e+00 1.766457e-07
3.627500e+00 1.733542e-07
3.630000e+00 1.701220e-07
3.632500e+00 1.669480e-07
3.635000e+00 1.638313e-07
3.637500e+00 1.607708e-07
3.640000e+00 1.577656e-07
3.642500e+00 1.548147e-07
3.645000e+00 1.519172e-07
3.647500e+00 1.490721e-07
3.650000e+00 1.462785e-07
3.652500e+00 1.435356e-07
3.655000e+00 1.408423e-07
3.657500e+00 1.381980e-07
3.660000e+00 1.356016e-07
3.662500e+00 1.330525e-07
3.665000e+00 1.305497e-07
3.667500e+00 1.280924e-07
3.670000e+00 1.256798e-07
3.672500e+00 1.233112e-07
3.675000e+00 1.209858e-07
3.677500e+00 1.187028e-07
3.680000e+00 1.164615e-07
3.682500e+00 1.142611e-07
3.685000e+00 1.121009e-07
3.687500e+00 1.099803e-07
3.690000e+00 1.078984e-07
3.692500e+00 1.058547e-07
3.695000e+00 1.038485e-07
3.697500e+00 1.018790e-07
3.700000e+00 9.994569e-08
3.702500e+00 9.804788e-08
3.705000e+00 9.618494e-08
3.707500e+00 9.435626e-08
3.710000e+00 9.256123e-08
3.712500e+00 9.079925e-08
3.715000e+00 8.906974e-08
3.717500e+00 8.737211e-08
3.720000e+00 8.570580e-08
3.722500e+00 8.407026e-08
3.725000e+00 8.246493e-08
3.727500e+00 8.088928e-08
3.730000e+00 7.934278e-08
3.732500e+00 7.782490e-08
3.735000e+00 7.633514e-08
3.737500e+00 7.487299e-08
3.740000e+00 7.343796e-08
3.742500e+00 7.202956e-08
3.745000e+00 7.064732e-08
3.747500e+00 6.929077e-08
3.750000e+00 6.795944e-08
3.752500e+00 6.665288e-08
3.755000e+00 6.537066e-08
3.757500e+00 6.411233e-08
3.760000e+00 6.287745e-08
3.762500e+00 6.166562e-08
3.765000e+00 6.047641e-08
3.767500e+00 5.930942e-08
3.770000e+00 5.816424e-08
3.772500e+00 5.704048e-08
3.775000e+00 5.593776e-08
3.777500e+00 5.485570e-08
3.780000e+00 5.379391e-08
3.782500e+00 5.275204e-08
3.785000e+00 5.172972e-08
3.787500e+00 5.072659e-08
3.790000e+00 4.974232e-08
3.792500e+00 4.877656e-08
3.795000e+00 4.782896e-08
3.797500e+00 4.689921e-08
3.800000e+00 4.598698e-08
3.802500e+00 4.509194e-08
3.805000e+00 4.421379e-08
3.807500e+00 4.335221e-08
3.810000e+00 4.250691e-08
3.812500e+00 4.167758e-08
3.815000e+00 4.086394e-08
3.817500e+00 4.006570e-08
3.820000e+00 3.928258e-08
3.822500e+00 3.851430e-08
3.825000e+00 3.776058e-08
3.827500e+00 3.702117e-08
3.830000e+00 3.629579e-08
3.832500e+00 3.558420e-08
3.835000e+00 3.488613e-08
3.837500e+00 3.420134e-08
3.840000e+00 3.352959e-08
3.842500e+00 3.287064e-08
3.845000e+00 3.222424e-08
3.847500e+00 3.159017e-08
3.850000e+00 3.096821e-08
3.852500e+00 3.035812e-08
3.855000e+00 2.975968e-08
3.857500e+00 2.917269e-08
3.860000e+00 2.859693e-08
3.862500e+00 2.803220e-08
3.865000e+00 2.747828e-08
3.867500e+00 2.693498e-08
3.870000e+00 2.640211e-08
3.872500e+00 2.587946e-08
3.875000e+00 2.536685e-08
3.877500e+00 2.486409e-08
3.880000e+00 2.437100e-08
3.882500e+00 2.388739e-08
3.885000e+00 2.341310e-08
3.887500e+00 2.294795e-08
3.890000e+00 2.249177e-08
3.892500e+00 2.204438e-08
3.895000e+00 2.160564e-08
3.897500e+00 2.117536e-08
3.900000e+00 2.075341e-08
3.902500e+00 2.033961e-08
3.905000e+00 1.993383e-08
3.907500e+00 1.953590e-08
3.910000e+00 1.914568e-08
3.912500e+00 1.876303e-08
3.915000e+00 1.838780e-08
3.917500e+00 1.801985e-08
3.920000e+00 1.765906e-08
3.922500e+00 1.730528e-08
3.925000e+00 1.695837e-08
3.927500e+00 1.661822e-08
3.930000e+00 1.628470e-08
3.932500e+00 1.595767e-08
3.935000e+00 1.563702e-08
3.937500e+00 1.532263e-08
3.940000e+00 1.501437e-08
3.942500e+00 1.471214e-08
3.945000e+00 1.441582e-08
3.947500e+00 1.412529e-08
3.950000e+00 1.384045e-08
3.952500e+00 1.356118e-08
3.955000e+00 1.328739e-08
3.957500e+00 1.301897e-08
3.960000e+00 1.275581e-08
3.962500e+00 1.249782e-08
3.965000e+00 1.224490e-08
3.967500e+00 1.199696e-08
3.970000e+00 1.175388e-08
3.972500e+00 1.151560e-08
3.975000e+00 1.128200e-08
3.977500e+00 1.105301e-08
3.980000e+00 1.082854e-08
3.982500e+00 1.060849e-08
3.985000e+00 1.039279e-08
3.987500e+00 1.018135e-08
3.990000e+00 9.974088e-09
3.992500e+00 9.770926e-09
3.995000e+00 9.571786e-09
3.997500e+00 9.376590e-09
4.000000e+00 9.185262e-09
4.002500e+00 8.997728e-09
4.005000e+00 8.813914e-09
4.007500e+00 8.633750e-09
4.010000e+00 8.457165e-09
4.012500e+00 8.284090e-09
4.015000e+00 8.114458e-09
4.017500e+00 7.948201e-09
4.020000e+00 7.785255e-09
4.022500e+00 7.625557e-09
4.025000e+00 7.469042e-09
4.027500e+00 7.315650e-09
4.030000e+00 7.165321e-09
4.032500e+00 7.017994e-09
4.035000e+00 6.873612e-09
4.037500e+00 6.732117e-09
4.040000e+00 6.593454e-09
4.042500e+00 6.457568e-09
4.045000e+00 6.324404e-09
4.047500e+00 6.193910e-09
4.050000e+00 6.066034e-09
4.052500e+00 5.940725e-09
4.055000e+00 5.817933e-09
4.057500e+00 5.697608e-09
4.060000e+00 5.579703e-09
4.062500e+00 5.464171e-09
4.065000e+00 5.350965e-09
4.067500e+00 5.240039e-09
4.070000e+00 5.131350e-09
4.072500e+00 5.024852e-09
4.075000e+00 4.920505e-09
4.077500e+00 4.818264e-09
4.080000e+00 4.718090e-09
4.082500e+00 4.619941e-09
4.085000e+00 4.523778e-09
4.087500e+00 4.429561e-09
4.090000e+00 4.337253e-09
4.092500e+00 4.246816e-09
4.095000e+00 4.158214e-09
4.097500e+00 4.071409e-09
4.100000e+00 3.986366e-09
4.102500e+00 3.903052e-09
4.105000e+00 3.821431e-09
4.107500e+00 3.741471e-09
4.110000e+00 3.663138e-09
4.112500e+00 3.586400e-09
4.115000e+00 3.511226e-09
4.117500e+00 3.437585e-09
4.120000e+00 3.365447e-09
4.122500e+00 3.294781e-09
4.125000e+00 3.225559e-09
4.127500e+00 3.157751e-09
4.130000e+00 3.091331e-09
4.132500e+00 3.026269e-09
4.135000e+00 2.962540e-09
4.137500e+00 2.900117e-09
4.140000e+00 2.838973e-09
4.142500e+00 2.779083e-09
4.145000e+00 2.720423e-09
4.147500e+00 2.662967e-09
4.150000e+00 2.606693e-09
4.152500e+00 2.551575e-09
4.155000e+00 2.497591e-09
4.157500e+00 2.444718e-09
4.160000e+00 2.392935e-09
4.162500e+00 2.342219e-09
4.165000e+00 2.292549e-09
4.167500e+00 2.243903e-09
4.170000e+00 2.196262e-09
4.172500e+00 2.149606e-09
4.175000e+00 2.103914e-09
4.177500e+00 2.059166e-09
4.180000e+00 2.015345e-09
4.182500e+00 1.972432e-09
4.185000e+00 1.930408e-09
4.187500e+00 1.889255e-09
4.190000e+00 1.848955e-09
4.192500e+00 1.809492e-09
4.195000e+00 1.770849e-09
4.197500e+00 1.733009e-09
4.200000e+00 1.695956e-09
4.202500e+00 1.659673e-09
4.205000e+00 1.624146e-09
4.207500e+00 1.589359e-09
4.210000e+00 1.555297e-09
4.212500e+00 1.521946e-09
4.215000e+00 1.489290e-09
4.217500e+00 1.457317e-09
4.220000e+00 1.426011e-09
4.222500e+00 1.395359e-09
4.225000e+00 1.365349e-09
4.227500e+00 1.335967e-09
4.230000e+00 1.307200e-09
4.232500e+00 1.279036e-09
4.235000e+00 1.251462e-09
4.237500e+00 1.224467e-09
4.240000e+00 1.198039e-09
4.242500e+00 1.172165e-09
4.245000e+00 1.146835e-09
4.247500e+00 1.122038e-09
4.250000e+00 1.097763e-09
4.252500e+00 1.073998e-09
4.255000e+00 1.050734e-09
4.257500e+00 1.027960e-09
4.260000e+00 1.005667e-09
4.262500e+00 9.838440e-10
4.265000e+00 9.624817e-10
4.267500e+00 9.415707e-10
4.270000e+00 9.211017e-10
4.272500e+00 9.010656e-10
4.275000e+00 8.814535e-10
4.277500e+00 8.622566e-10
4.280000e+00 8.434664e-10
4.282500e+00 8.250746e-10
4.285000e+00 8.070728e-10
4.287500e+00 7.894531e-10
4.290000e+00 7.722076e-10
4.292500e+00 7.553284e-10
4.295000e+00 7.388081e-10
4.297500e+00 7.226393e-10
4.300000e+00 7.068145e-10
4.302500e+00 6.913268e-10
4.305000e+00 6.761691e-10
4.307500e+00 6.613345e-10
4.310000e+00 6.468164e-10
4.312500e+00 6.326083e-10
4.315000e+00 6.187035e-10
4.317500e+00 6.050959e-10
4.320000e+00 5.917793e-10
4.322500e+00 5.787476e-10
4.325000e+00 5.659949e-10
4.327500e+00 5.535153e-10
4.330000e+00 5.413031e-10
4.332500e+00 5.293528e-10
4.335000e+00 5.176590e-10
4.337500e+00 5.062162e-10
4.340000e+00 4.950191e-10
4.342500e+00 4.840628e-10
4.345000e+00 4.733420e-10
4.347500e+00 4.628520e-10
4.350000e+00 4.525878e-10
4.352500e+00 4.425447e-10
4.355000e+00 4.327181e-10
4.357500e+00 4.231034e-10
4.360000e+00 4.136961e-10
4.362500e+00 4.044921e-10
4.365000e+00 3.954868e-10
4.367500e+00 3.866762e-10
4.370000e+00 3.780562e-10
4.372500e+00 3.696227e-10
4.375000e+00 3.613718e-10
4.377500e+00 3.532997e-10
4.380000e+00 3.454026e-10
4.382500e+00 3.376767e-10
4.385000e+00 3.301186e-10
4.387500e+00 3.227245e-10
4.390000e+00 3.154911e-10
4.392500e+00 3.084150e-10
4.395000e+00 3.014928e-10
4.397500e+00 2.947212e-10
4.400000e+00 2.880972e-10
4.402500e+00 2.816174e-10
4.405000e+00 2.752789e-10
4.407500e+00 2.690787e-10
4.410000e+00 2.630138e-10
4.412500e+00 2.570814e-10
4.415000e+00 2.512786e-10
4.417500e+00 2.456026e-10
4.420000e+00 2.400509e-10
4.422500e+00 2.346206e-10
4.425000e+00 2.293093e-10
4.427500e+00 2.241144e-10
4.430000e+00 2.190334e-10
4.432500e+00 2.140639e-10
4.435000e+00 2.092034e-10
4.437500e+00 2.044497e-10
4.440000e+00 1.998004e-10
4.442500e+00 1.952534e-10
4.445000e+00 1.908065e-10
4.447500e+00 1.864574e-10
4.450000e+00 1.822041e-10
4.452500e+00 1.780446e-10
4.455000e+00 1.739767e-10
4.457500e+00 1.699987e-10
4.460000e+00 1.661084e-10
4.462500e+00 1.623041e-10
4.465000e+00 1.585839e-10
4.467500e+00 1.549459e-10
4.470000e+00 1.513884e-10
4.472500e+00 1.479097e-10
4.475000e+00 1.445080e-10
4.477500e+00 1.411818e-10
4.480000e+00 1.379293e-10
4.482500e+00 1.347490e-10
4.485000e+00 1.316393e-10
4.487500e+00 1.285986e-10
4.490000e+00 1.256256e-10
4.492500e+00 1.227187e-10
4.495000e+00 1.198765e-10
4.497500e+00 1.170975e-10
4.500000e+00 1.143805e-10
4.502500e+00 1.117240e-10
4.505000e+00 1.091268e-10
4.507500e+00 1.065876e-10
4.510000e+00 1.041050e-10
4.512500e+00 1.016779e-10
4.515000e+00 9.930511e-11
4.517500e+00 9.698537e-11
4.520000e+00 9.471754e-11
4.522500e+00 9.250051e-11
4.525000e+00 9.033314e-11
4.527500e+00 8.821438e-11
4.530000e+00 8.614314e-11
4.532500e+00 8.411840e-11
4.535000e+00 8.213913e-11
4.537500e+00 8.020434e-11
4.540000e+00 7.831305e-11
4.542500e+00 7.646432e-11
4.545000e+00 7.465721e-11
4.547500e+00 7.289080e-11
4.550000e+00 7.116420e-11
4.552500e+00 6.947654e-11
4.555000e+00 6.782697e-11
4.557500e+00 6.621464e-11
4.560000e+00 6.463873e-11
4.562500e+00 6.309845e-11
4.565000e+00 6.159300e-11
4.567500e+00 6.012163e-11
4.570000e+00 5.868358e-11
4.572500e+00 5.727811e-11
4.575000e+00 5.590451e-11
4.577500e+00 5.456207e-11
4.580000e+00 5.325010e-11
4.582500e+00 5.196793e-11
4.585000e+00 5.071491e-11
4.587500e+00 4.949038e-11
4.590000e+00 4.829371e-11
4.592500e+00 4.712430e-11
4.595000e+00 4.598152e-11
4.597500e+00 4.486480e-11
4.600000e+00 4.377355e-11
4.602500e+00 4.270722e-11
4.605000e+00 4.166523e-11
4.607500e+00 4.064707e-11
4.610000e+00 3.965218e-11
4.612500e+00 3.868007e-11
4.615000e+00 3.773021e-11
4.617500e+00 3.680212e-11
4.620000e+00 3.589531e-11
4.622500e+00 3.500930e-11
4.625000e+00 3.414363e-11
4.627500e+00 3.329785e-11
4.630000e+00 3.247151e-11
4.632500e+00 3.166419e-11
4.635000e+00 3.087544e-11
4.637500e+00 3.010487e-11
4.640000e+00 2.935206e-11
4.642500e+00 2.861661e-11
4.645000e+00 2.789813e-11
4.647500e+00 2.719626e-11
4.650000e+00 2.651060e-11
4.652500e+00 2.584081e-11
4.655000e+00 2.518652e-11
4.657500e+00 2.454739e-11
4.660000e+00 2.392307e-11
4.662500e+00 2.331324e-11
4.665000e+00 2.271756e-11
4.667500e+00 2.213573e-11
4.670000e+00 2.156742e-11
4.672500e+00 2.101233e-11
4.675000e+00 2.047018e-11
4.677500e+00 1.994065e-11
4.680000e+00 1.942348e-11
4.682500e+00 1.891838e-11
4.685000e+00 1.842509e-11
4.687500e+00 1.794332e-11
4.690000e+00 1.747283e-11
4.692500e+00 1.701336e-11
4.695000e+00 1.656466e-11
4.697500e+00 1.612649e-11
4.700000e+00 1.569861e-11
4.702500e+00 1.528078e-11
4.705000e+00 1.487279e-11
4.707500e+00 1.447441e-11
4.710000e+00 1.408541e-11
4.712500e+00 1.370560e-11
4.715000e+00 1.333475e-11
4.717500e+00 1.297267e-11
4.720000e+00 1.261917e-11
4.722500e+00 1.227403e-11
4.725000e+00 1.193709e-11
4.727500e+00 1.160814e-11
4.730000e+00 1.128702e-11
4.732500e+00 1.097354e-11
4.735000e+00 1.066752e-11
4.737500e+00 1.036881e-11
4.740000e+00 1.007723e-11
4.742500e+00 9.792631e-12
4.745000e+00 9.514843e-12
4.747500e+00 9.243716e-12
4.750000e+00 8.979100e-12
4.752500e+00 8.720847e-12
4.755000e+00 8.468813e-12
4.757500e+00 8.222858e-12
4.760000e+00 7.982843e-12
4.762500e+00 7.748635e-12
4.765000e+00 7.520103e-12
4.767500e+00 7.297117e-12
4.770000e+00 7.079553e-12
4.772500e+00 6.867288e-12
4.775000e+00 6.660203e-12
4.777500e+00 6.458181e-12
4.780000e+00 6.261108e-12
4.782500e+00 6.068871e-12
4.785000e+00 5.881363e-12
4.787500e+00 5.698477e-12
4.790000e+00 5.520109e-12
4.792500e+00 5.346157e-12
4.795000e+00 5.176523e-12
4.797500e+00 5.011110e-12
4.800000e+00 4.849823e-12
4.802500e+00 4.692569e-12
4.805000e+00 4.539260e-12
4.807500e+00 4.389806e-12
4.810000e+00 4.244123e-12
4.812500e+00 4.102126e-12
4.815000e+00 3.963733e-12
4.817500e+00 3.828865e-12
4.820000e+00 3.697443e-12
4.822500e+00 3.569392e-12
4.825000e+00 3.444638e-12
4.827500e+00 3.323107e-12
4.830000e+00 3.204730e-12
4.832500e+00 3.089437e-12
4.835000e+00 2.977161e-12
4.837500e+00 2.867837e-12
4.840000e+00 2.761400e-12
4.842500e+00 2.657788e-12
4.845000e+00 2.556941e-12
4.847500e+00 2.458799e-12
4.850000e+00 2.363304e-12
4.852500e+00 2.270401e-12
4.855000e+00 2.180033e-12
4.857500e+00 2.092148e-12
4.860000e+00 2.006693e-12
4.862500e+00 1.923618e-12
4.865000e+00 1.842873e-12
4.867500e+00 1.764410e-12
4.870000e+00 1.688183e-12
4.872500e+00 1.614145e-12
4.875000e+00 1.542252e-12
4.877500e+00 1.472461e-12
4.880000e+00 1.404730e-12
4.882500e+00 1.339018e-12
4.885000e+00 1.275286e-12
4.887500e+00 1.213494e-12
4.890000e+00 1.153606e-12
4.892500e+00 1.095584e-12
4.895000e+00 1.039394e-12
4.897500e+00 9.850001e-13
4.900000e+00 9.323702e-13
4.902500e+00 8.814717e-13
4.905000e+00 8.322731e-13
4.907500e+00 7.847440e-13
4.910000e+00 7.388551e-13
4.912500e+00 6.945777e-13
4.915000e+00 6.518843e-13
4.917500e+00 6.107482e-13
4.920000e+00 5.711436e-13
4.922500e+00 5.330456e-13
4.925000e+00 4.964301e-13
4.927500e+00 4.612740e-13
4.930000e+00 4.275550e-13
4.932500e+00 3.952513e-13
4.935000e+00 3.643425e-13
4.937500e+00 3.348085e-13
4.940000e+00 3.066302e-13
4.942500e+00 2.797894e-13
4.945000e+00 2.542684e-13
4.947500e+00 2.300506e-13
4.950000e+00 2.071198e-13
4.952500e+00 1.854609e-13
4.955000e+00 1.650593e-13
4.957500e+00 1.459012e-13
4.960000e+00 1.279735e-13
4.962500e+00 1.112640e-13
4.965000e+00 9.576095e-14
4.967500e+00 8.145352e-14
4.970000e+00 6.833148e-14
4.972500e+00 5.638533e-14
4.975000e+00 4.560627e-14
4.977500e+00 3.598617e-14
4.980000e+00 2.751761e-14
4.982500e+00 2.019384e-14
4.985000e+00 1.400882e-14
4.987500e+00 8.957142e-15
4.990000e+00 5.034116e-15
4.992500e+00 2.235709e-15
4.995000e+00 5.585641e-16
4.997500e+00 0.000000e+00


==> BEC-GP-OMP/c_programs/output/imagcir/imagcir-out.txt <==
 Imaginary time propagation circularly-symmetric trap,   OPTION = 2

  Number of Atoms N = 200, Unit of length AHO = 0.00000100 m
  Scattering length a = -47.30*a0
  Nonlinearity G_3D = -6.2908850
  Nonlinearity G_2D = -2.5097000
  Axial trap parameter = 1.00

 # Space Stp: NR = 2000
  Space Step: DR = 0.0025
 # Time Stp : NSTP = 0, NPAS = 200000, NRUN = 200000
   Time Step:   DT = 0.000020

                  --------------------------------------------------------
                    Norm       Chem       Ener/N      <rms>    |Psi(0)|^2
                  --------------------------------------------------------
Initial :          1.0000    1.000000    1.000000    1.00000    0.31831
After NPAS iter.:  1.0000    0.499772    0.770107    0.87758    0.45609
After NRUN iter.:  1.0000    0.499772    0.770107    0.87758    0.45609
                  --------------------------------------------------------

 Clock Time: 21 seconds
 CPU Time:  21 seconds


==> BEC-GP-OMP/c_programs/output/imagsph/imagsph-den.txt <==
0.000000e+00 1.738168e-01
2.500000e-03 3.021228e-02
5.000000e-03 3.021220e-02
7.500000e-03 3.021206e-02
1.000000e-02 3.021186e-02
1.250000e-02 3.021161e-02
1.500000e-02 3.021130e-02
1.750000e-02 3.021094e-02
2.000000e-02 3.021052e-02
2.250000e-02 3.021004e-02
2.500000e-02 3.020951e-02
2.750000e-02 3.020892e-02
3.000000e-02 3.020827e-02
3.250000e-02 3.020757e-02
3.500000e-02 3.020681e-02
3.750000e-02 3.020600e-02
4.000000e-02 3.020513e-02
4.250000e-02 3.020420e-02
4.500000e-02 3.020322e-02
4.750000e-02 3.020218e-02
5.000000e-02 3.020109e-02
5.250000e-02 3.019993e-02
5.500000e-02 3.019873e-02
5.750000e-02 3.019746e-02
6.000000e-02 3.019614e-02
6.250000e-02 3.019477e-02
6.500000e-02 3.019334e-02
6.750000e-02 3.019185e-02
7.000000e-02 3.019031e-02
7.250000e-02 3.018871e-02
7.500000e-02 3.018705e-02
7.750000e-02 3.018534e-02
8.000000e-02 3.018357e-02
8.250000e-02 3.018174e-02
8.500000e-02 3.017986e-02
8.750000e-02 3.017792e-02
9.000000e-02 3.017593e-02
9.250000e-02 3.017388e-02
9.500000e-02 3.017177e-02
9.750000e-02 3.016961e-02
1.000000e-01 3.016739e-02
1.025000e-01 3.016512e-02
1.050000e-01 3.016279e-02
1.075000e-01 3.016040e-02
1.100000e-01 3.015796e-02
1.125000e-01 3.015546e-02
1.150000e-01 3.015290e-02
1.175000e-01 3.015029e-02
1.200000e-01 3.014762e-02
1.225000e-01 3.014490e-02
1.250000e-01 3.014212e-02
1.275000e-01 3.013928e-02
1.300000e-01 3.013639e-02
1.325000e-01 3.013344e-02
1.350000e-01 3.013043e-02
1.375000e-01 3.012737e-02
1.400000e-01 3.012425e-02
1.425000e-01 3.012108e-02
1.450000e-01 3.011784e-02
1.475000e-01 3.011456e-02
1.500000e-01 3.011121e-02
1.525000e-01 3.010781e-02
1.550000e-01 3.010436e-02
1.575000e-01 3.010084e-02
1.600000e-01 3.009728e-02
1.625000e-01 3.009365e-02
1.650000e-01 3.008997e-02
1.675000e-01 3.008623e-02
1.700000e-01 3.008243e-02
1.725000e-01 3.007858e-02
1.750000e-01 3.007468e-02
1.775000e-01 3.007071e-02
1.800000e-01 3.006669e-02
1.825000e-01 3.006262e-02
1.850000e-01 3.005848e-02
1.875000e-01 3.005429e-02
1.900000e-01 3.005005e-02
1.925000e-01 3.004574e-02
1.950000e-01 3.004139e-02
1.975000e-01 3.003697e-02
2.000000e-01 3.003250e-02
2.025000e-01 3.002797e-02
2.050000e-01 3.002339e-02
2.075000e-01 3.001874e-02
2.100000e-01 3.001405e-02
2.125000e-01 3.000929e-02
2.150000e-01 3.000448e-02
2.175000e-01 2.999961e-02
2.200000e-01 2.999469e-02
2.225000e-01 2.998971e-02
2.250000e-01 2.998467e-02
2.275000e-01 2.997958e-02
2.300000e-01 2.997443e-02
2.325000e-01 2.996922e-02
2.350000e-01 2.996396e-02
2.375000e-01 2.995864e-02
2.400000e-01 2.995326e-02
2.425000e-01 2.994783e-02
2.450000e-01 2.994234e-02
2.475000e-01 2.993679e-02
2.500000e-01 2.993119e-02
2.525000e-01 2.992553e-02
2.550000e-01 2.991981e-02
2.575000e-01 2.991404e-02
2.600000e-01 2.990821e-02
2.625000e-01 2.990232e-02
2.650000e-01 2.989638e-02
2.675000e-01 2.989038e-02
2.700000e-01 2.988432e-02
2.725000e-01 2.987821e-02
2.750000e-01 2.987204e-02
2.775000e-01 2.986581e-02
2.800000e-01 2.985953e-02
2.825000e-01 2.985318e-02
2.850000e-01 2.984679e-02
2.875000e-01 2.984033e-02
2.900000e-01 2.983382e-02
2.925000e-01 2.982725e-02
2.950000e-01 2.982063e-02
2.975000e-01 2.981394e-02
3.000000e-01 2.980720e-02
3.025000e-01 2.980041e-02
3.050000e-01 2.979356e-02
3.075000e-01 2.978665e-02
3.100000e-01 2.977968e-02
3.125000e-01 2.977265e-02
3.150000e-01 2.976557e-02
3.175000e-01 2.975844e-02
3.200000e-01 2.975124e-02
3.225000e-01 2.974399e-02
3.250000e-01 2.973668e-02
3.275000e-01 2.972931e-02
3.300000e-01 2.972189e-02
3.325000e-01 2.971441e-02
3.350000e-01 2.970687e-02
3.375000e-01 2.969928e-02
3.400000e-01 2.969163e-02
3.425000e-01 2.968392e-02
3.450000e-01 2.967615e-02
3.475000e-01 2.966833e-02
3.500000e-01 2.966045e-02
3.525000e-01 2.965251e-02
3.550000e-01 2.964452e-02
3.575000e-01 2.963646e-02
3.600000e-01 2.962835e-02
3.625000e-01 2.962019e-02
3.650000e-01 2.961196e-02
3.675000e-01 2.960368e-02
3.700000e-01 2.959534e-02
3.725000e-01 2.958695e-02
3.750000e-01 2.957849e-02
3.775000e-01 2.956998e-02
3.800000e-01 2.956142e-02
3.825000e-01 2.955279e-02
3.850000e-01 2.954411e-02
3.875000e-01 2.953537e-02
3.900000e-01 2.952657e-02
3.925000e-01 2.951771e-02
3.950000e-01 2.950880e-02
3.975000e-01 2.949983e-02
4.000000e-01 2.949080e-02
4.025000e-01 2.948172e-02
4.050000e-01 2.947257e-02
4.075000e-01 2.946337e-02
4.100000e-01 2.945412e-02
4.125000e-01 2.944480e-02
4.150000e-01 2.943543e-02
4.175000e-01 2.942600e-02
4.200000e-01 2.941651e-02
4.225000e-01 2.940696e-02
4.250000e-01 2.939736e-02
4.275000e-01 2.938769e-02
4.300000e-01 2.937797e-02
4.325000e-01 2.936820e-02
4.350000e-01 2.935836e-02
4.375000e-01 2.934847e-02
4.400000e-01 2.933852e-02
4.425000e-01 2.932851e-02
4.450000e-01 2.931844e-02
4.475000e-01 2.930832e-02
4.500000e-01 2.929814e-02
4.525000e-01 2.928790e-02
4.550000e-01 2.927760e-02
4.575000e-01 2.926724e-02
4.600000e-01 2.925683e-02
4.625000e-01 2.924636e-02
4.650000e-01 2.923583e-02
4.675000e-01 2.922524e-02
4.700000e-01 2.921459e-02
4.725000e-01 2.920389e-02
4.750000e-01 2.919312e-02
4.775000e-01 2.918230e-02
4.800000e-01 2.917142e-02
4.825000e-01 2.916049e-02
4.850000e-01 2.914949e-02
4.875000e-01 2.913844e-02
4.900000e-01 2.912733e-02
4.925000e-01 2.911616e-02
4.950000e-01 2.910493e-02
4.975000e-01 2.909364e-02
5.000000e-01 2.908230e-02
5.025000e-01 2.907089e-02
5.050000e-01 2.905943e-02
5.075000e-01 2.904791e-02
5.100000e-01 2.903633e-02
5.125000e-01 2.902470e-02
5.150000e-01 2.901300e-02
5.175000e-01 2.900125e-02
5.200000e-01 2.898944e-02
5.225000e-01 2.897757e-02
5.250000e-01 2.896564e-02
5.275000e-01 2.895365e-02
5.300000e-01 2.894160e-02
5.325000e-01 2.892950e-02
5.350000e-01 2.891733e-02
5.375000e-01 2.890511e-02
5.400000e-01 2.889283e-02
5.425000e-01 2.888049e-02
5.450000e-01 2.886809e-02
5.475000e-01 2.885563e-02
5.500000e-01 2.884312e-02
5.525000e-01 2.883054e-02
5.550000e-01 2.881791e-02
5.575000e-01 2.880522e-02
5.600000e-01 2.879246e-02
5.625000e-01 2.877965e-02
5.650000e-01 2.876678e-02
5.675000e-01 2.875386e-02
5.700000e-01 2.874087e-02
5.725000e-01 2.872782e-02
5.750000e-01 2.871472e-02
5.775000e-01 2.870155e-02
5.800000e-01 2.868833e-02
5.825000e-01 2.867504e-02
5.850000e-01 2.866170e-02
5.875000e-01 2.864830e-02
5.900000e-01 2.863484e-02
5.925000e-01 2.862132e-02
5.950000e-01 2.860774e-02
5.975000e-01 2.859411e-02
6.000000e-01 2.858041e-02
6.025000e-01 2.856665e-02
6.050000e-01 2.855284e-02
6.075000e-01 2.853896e-02
6.100000e-01 2.852503e-02
6.125000e-01 2.851103e-02
6.150000e-01 2.849698e-02
6.175000e-01 2.848286e-02
6.200000e-01 2.846869e-02
6.225000e-01 2.845446e-02
6.250000e-01 2.844017e-02
6.275000e-01 2.842582e-02
6.300000e-01 2.841141e-02
6.325000e-01 2.839694e-02
6.350000e-01 2.838241e-02
6.375000e-01 2.836782e-02
6.400000e-01 2.835317e-02
6.425000e-01 2.833846e-02
6.450000e-01 2.832369e-02
6.475000e-01 2.830886e-02
6.500000e-01 2.829397e-02
6.525000e-01 2.827902e-02
6.550000e-01 2.826401e-02
6.575000e-01 2.824894e-02
6.600000e-01 2.823382e-02
6.625000e-01 2.821863e-02
6.650000e-01 2.820338e-02
6.675000e-01 2.818807e-02
6.700000e-01 2.817270e-02
6.725000e-01 2.815727e-02
6.750000e-01 2.814179e-02
6.775000e-01 2.812624e-02
6.800000e-01 2.811063e-02
6.825000e-01 2.809496e-02
6.850000e-01 2.807923e-02
6.875000e-01 2.806344e-02
6.900000e-01 2.804759e-02
6.925000e-01 2.803168e-02
6.950000e-01 2.801571e-02
6.975000e-01 2.799968e-02
7.000000e-01 2.798359e-02
7.025000e-01 2.796743e-02
7.050000e-01 2.795122e-02
7.075000e-01 2.793495e-02
7.100000e-01 2.791862e-02
7.125000e-01 2.790222e-02
7.150000e-01 2.788577e-02
7.175000e-01 2.786925e-02
7.200000e-01 2.785268e-02
7.225000e-01 2.783604e-02
7.250000e-01 2.781934e-02
7.275000e-01 2.780259e-02
7.300000e-01 2.778577e-02
7.325000e-01 2.776889e-02
7.350000e-01 2.775195e-02
7.375000e-01 2.773495e-02
7.400000e-01 2.771788e-02
7.425000e-01 2.770076e-02
7.450000e-01 2.768358e-02
7.475000e-01 2.766633e-02
7.500000e-01 2.764903e-02
7.525000e-01 2.763166e-02
7.550000e-01 2.761423e-02
7.575000e-01 2.759674e-02
7.600000e-01 2.757919e-02
7.625000e-01 2.756158e-02
7.650000e-01 2.754391e-02
7.675000e-01 2.752618e-02
7.700000e-01 2.750838e-02
7.725000e-01 2.749053e-02
7.750000e-01 2.747261e-02
7.775000e-01 2.745463e-02
7.800000e-01 2.743659e-02
7.825000e-01 2.741849e-02
7.850000e-01 2.740033e-02
7.875000e-01 2.738210e-02
7.900000e-01 2.736382e-02
7.925000e-01 2.734547e-02
7.950000e-01 2.732706e-02
7.975000e-01 2.730859e-02
8.000000e-01 2.729006e-02
8.025000e-01 2.727146e-02
8.050000e-01 2.725281e-02
8.075000e-01 2.723409e-02
8.100000e-01 2.721531e-02
8.125000e-01 2.719647e-02
8.150000e-01 2.717757e-02
8.175000e-01 2.715861e-02
8.200000e-01 2.713958e-02
8.225000e-01 2.712049e-02
8.250000e-01 2.710134e-02
8.275000e-01 2.708213e-02
8.300000e-01 2.706286e-02
8.325000e-01 2.704352e-02
8.350000e-01 2.702412e-02
8.375000e-01 2.700466e-02
8.400000e-01 2.698514e-02
8.425000e-01 2.696556e-02
8.450000e-01 2.694591e-02
8.475000e-01 2.692620e-02
8.500000e-01 2.690643e-02
8.525000e-01 2.688660e-02
8.550000e-01 2.686670e-02
8.575000e-01 2.684675e-02
8.600000e-01 2.682673e-02
8.625000e-01 2.680664e-02
8.650000e-01 2.678650e-02
8.675000e-01 2.676629e-02
8.700000e-01 2.674602e-02
8.725000e-01 2.672569e-02
8.750000e-01 2.670530e-02
8.775000e-01 2.668484e-02
8.800000e-01 2.666432e-02
8.825000e-01 2.664374e-02
8.850000e-01 2.662309e-02
8.875000e-01 2.660238e-02
8.900000e-01 2.658161e-02
8.925000e-01 2.656078e-02
8.950000e-01 2.653988e-02
8.975000e-01 2.651893e-02
9.000000e-01 2.649790e-02
9.025000e-01 2.647682e-02
9.050000e-01 2.645567e-02
9.075000e-01 2.643446e-02
9.100000e-01 2.641319e-02
9.125000e-01 2.639185e-02
9.150000e-01 2.637046e-02
9.175000e-01 2.634899e-02
9.200000e-01 2.632747e-02
9.225000e-01 2.630588e-02
9.250000e-01 2.628423e-02
9.275000e-01 2.626251e-02
9.300000e-01 2.624074e-02
9.325000e-01 2.621890e-02
9.350000e-01 2.619699e-02
9.375000e-01 2.617503e-02
9.400000e-01 2.615299e-02
9.425000e-01 2.613090e-02
9.450000e-01 2.610874e-02
9.475000e-01 2.608652e-02
9.500000e-01 2.606424e-02
9.525000e-01 2.604189e-02
9.550000e-01 2.601948e-02
9.575000e-01 2.599701e-02
9.600000e-01 2.597447e-02
9.625000e-01 2.595187e-02
9.650000e-01 2.592920e-02
9.675000e-01 2.590648e-02
9.700000e-01 2.588368e-02
9.725000e-01 2.586083e-02
9.750000e-01 2.583791e-02
9.775000e-01 2.581493e-02
9.800000e-01 2.579188e-02
9.825000e-01 2.576877e-02
9.850000e-01 2.574560e-02
9.875000e-01 2.572236e-02
9.900000e-01 2.569906e-02
9.925000e-01 2.567569e-02
9.950000e-01 2.565226e-02
9.975000e-01 2.562877e-02
1.000000e+00 2.560521e-02
1.002500e+00 2.558159e-02
1.005000e+00 2.555791e-02
1.007500e+00 2.553416e-02
1.010000e+00 2.551034e-02
1.012500e+00 2.548647e-02
1.015000e+00 2.546253e-02
1.017500e+00 2.543852e-02
1.020000e+00 2.541445e-02
1.022500e+00 2.539032e-02
1.025000e+00 2.536612e-02
1.027500e+00 2.534186e-02
1.030000e+00 2.531754e-02
1.032500e+00 2.529315e-02
1.035000e+00 2.526869e-02
1.037500e+00 2.524418e-02
1.040000e+00 2.521959e-02
1.042500e+00 2.519495e-02
1.045000e+00 2.517024e-02
1.047500e+00 2.514546e-02
1.050000e+00 2.512062e-02
1.052500e+00 2.509572e-02
1.055000e+00 2.507075e-02
1.057500e+00 2.504572e-02
1.060000e+00 2.502062e-02
1.062500e+00 2.499546e-02
1.065000e+00 2.497023e-02
1.067500e+00 2.494494e-02
1.070000e+00 2.491959e-02
1.072500e+00 2.489417e-02
1.075000e+00 2.486869e-02
1.077500e+00 2.484314e-02
1.080000e+00 2.481753e-02
1.082500e+00 2.479185e-02
1.085000e+00 2.476611e-02
1.087500e+00 2.474030e-02
1.090000e+00 2.471443e-02
1.092500e+00 2.468849e-02
1.095000e+00 2.466249e-02
1.097500e+00 2.463643e-02
1.100000e+00 2.461030e-02
1.102500e+00 2.458411e-02
1.105000e+00 2.455785e-02
1.107500e+00 2.453153e-02
1.110000e+00 2.450514e-02
1.112500e+00 2.447869e-02
1.115000e+00 2.445217e-02
1.117500e+00 2.442559e-02
1.120000e+00 2.439894e-02
1.122500e+00 2.437223e-02
1.125000e+00 2.434545e-02
1.127500e+00 2.431861e-02
1.130000e+00 2.429171e-02
1.132500e+00 2.426474e-02
1.135000e+00 2.423770e-02
1.137500e+00 2.421060e-02
1.140000e+00 2.418344e-02
1.142500e+00 2.415621e-02
1.145000e+00 2.412892e-02
1.147500e+00 2.410156e-02
1.150000e+00 2.407413e-02
1.152500e+00 2.404665e-02
1.155000e+00 2.401909e-02
1.157500e+00 2.399148e-02
1.160000e+00 2.396379e-02
1.162500e+00 2.393605e-02
1.165000e+00 2.390824e-02
1.167500e+00 2.388036e-02
1.170000e+00 2.385242e-02
1.172500e+00 2.382441e-02
1.175000e+00 2.379634e-02
1.177500e+00 2.376821e-02
1.180000e+00 2.374000e-02
1.182500e+00 2.371174e-02
1.185000e+00 2.368341e-02
1.187500e+00 2.365502e-02
1.190000e+00 2.362656e-02
1.192500e+00 2.359803e-02
1.195000e+00 2.356944e-02
1.197500e+00 2.354079e-02
1.200000e+00 2.351207e-02
1.202500e+00 2.348329e-02
1.205000e+00 2.345444e-02
1.207500e+00 2.342553e-02
1.210000e+00 2.339655e-02
1.212500e+00 2.336751e-02
1.215000e+00 2.333841e-02
1.217500e+00 2.330924e-02
1.220000e+00 2.328000e-02
1.222500e+00 2.325070e-02
1.225000e+00 2.322134e-02
1.227500e+00 2.319191e-02
1.230000e+00 2.316242e-02
1.232500e+00 2.313286e-02
1.235000e+00 2.310324e-02
1.237500e+00 2.307355e-02
1.240000e+00 2.304380e-02
1.242500e+00 2.301398e-02
1.245000e+00 2.298410e-02
1.247500e+00 2.295416e-02
1.250000e+00 2.292415e-02
1.252500e+00 2.289408e-02
1.255000e+00 2.286394e-02
1.257500e+00 2.283374e-02
1.260000e+00 2.280347e-02
1.262500e+00 2.277314e-02
1.265000e+00 2.274275e-02
1.267500e+00 2.271229e-02
1.270000e+00 2.268177e-02
1.272500e+00 2.265118e-02
1.275000e+00 2.262053e-02
1.277500e+00 2.258982e-02
1.280000e+00 2.255904e-02
1.282500e+00 2.252819e-02
1.285000e+00 2.249729e-02
1.287500e+00 2.246632e-02
1.290000e+00 2.243528e-02
1.292500e+00 2.240419e-02
1.295000e+00 2.237302e-02
1.297500e+00 2.234180e-02
1.300000e+00 2.231051e-02
1.302500e+00 2.227916e-02
1.305000e+00 2.224774e-02
1.307500e+00 2.221626e-02
1.310000e+00 2.218472e-02
1.312500e+00 2.215311e-02
1.315000e+00 2.212144e-02
1.317500e+00 2.208970e-02
1.320000e+00 2.205791e-02
1.322500e+00 2.202605e-02
1.325000e+00 2.199412e-02
1.327500e+00 2.196214e-02
1.330000e+00 2.193009e-02
1.332500e+00 2.189797e-02
1.335000e+00 2.186580e-02
1.337500e+00 2.183356e-02
1.340000e+00 2.180126e-02
1.342500e+00 2.176889e-02
1.345000e+00 2.173646e-02
1.347500e+00 2.170397e-02
1.350000e+00 2.167142e-02
1.352500e+00 2.163881e-02
1.355000e+00 2.160613e-02
1.357500e+00 2.157339e-02
1.360000e+00 2.154059e-02
1.362500e+00 2.150772e-02
1.365000e+00 2.147479e-02
1.367500e+00 2.144180e-02
1.370000e+00 2.140875e-02
1.372500e+00 2.137564e-02
1.375000e+00 2.134246e-02
1.377500e+00 2.130923e-02
1.380000e+00 2.127593e-02
1.382500e+00 2.124257e-02
1.385000e+00 2.120915e-02
1.387500e+00 2.117566e-02
1.390000e+00 2.114212e-02
1.392500e+00 2.110851e-02
1.395000e+00 2.107484e-02
1.397500e+00 2.104111e-02
1.400000e+00 2.100732e-02
1.402500e+00 2.097347e-02
1.405000e+00 2.093956e-02
1.407500e+00 2.090559e-02
1.410000e+00 2.087155e-02
1.412500e+00 2.083746e-02
1.415000e+00 2.080330e-02
1.417500e+00 2.076909e-02
1.420000e+00 2.073481e-02
1.422500e+00 2.070047e-02
1.425000e+00 2.066608e-02
1.427500e+00 2.063162e-02
1.430000e+00 2.059711e-02
1.432500e+00 2.056253e-02
1.435000e+00 2.052789e-02
1.437500e+00 2.049320e-02
1.440000e+00 2.045844e-02
1.442500e+00 2.042363e-02
1.445000e+00 2.038876e-02
1.447500e+00 2.035382e-02
1.450000e+00 2.031883e-02
1.452500e+00 2.028378e-02
1.455000e+00 2.024867e-02
1.457500e+00 2.021350e-02
1.460000e+00 2.017827e-02
1.462500e+00 2.014299e-02
1.465000e+00 2.010764e-02
1.467500e+00 2.007224e-02
1.470000e+00 2.003678e-02
1.472500e+00 2.000127e-02
1.475000e+00 1.996569e-02
1.477500e+00 1.993006e-02
1.480000e+00 1.989437e-02
1.482500e+00 1.985862e-02
1.485000e+00 1.982281e-02
1.487500e+00 1.978695e-02
1.490000e+00 1.975103e-02
1.492500e+00 1.971505e-02
1.495000e+00 1.967902e-02
1.497500e+00 1.964293e-02
1.500000e+00 1.960678e-02
1.502500e+00 1.957058e-02
1.505000e+00 1.953432e-02
1.507500e+00 1.949801e-02
1.510000e+00 1.946164e-02
1.512500e+00 1.942521e-02
1.515000e+00 1.938873e-02
1.517500e+00 1.935220e-02
1.520000e+00 1.931560e-02
1.522500e+00 1.927896e-02
1.525000e+00 1.924226e-02
1.527500e+00 1.920550e-02
1.530000e+00 1.916869e-02
1.532500e+00 1.913183e-02
1.535000e+00 1.909491e-02
1.537500e+00 1.905794e-02
1.540000e+00 1.902091e-02
1.542500e+00 1.898383e-02
1.545000e+00 1.894670e-02
1.547500e+00 1.890951e-02
1.550000e+00 1.887227e-02
1.552500e+00 1.883498e-02
1.555000e+00 1.879763e-02
1.557500e+00 1.876024e-02
1.560000e+00 1.872279e-02
1.562500e+00 1.868529e-02
1.565000e+00 1.864773e-02
1.567500e+00 1.861013e-02
1.570000e+00 1.857247e-02
1.572500e+00 1.853476e-02
1.575000e+00 1.849701e-02
1.577500e+00 1.845920e-02
1.580000e+00 1.842134e-02
1.582500e+00 1.838343e-02
1.585000e+00 1.834547e-02
1.587500e+00 1.830746e-02
1.590000e+00 1.826940e-02
1.592500e+00 1.823129e-02
1.595000e+00 1.819313e-02
1.597500e+00 1.815492e-02
1.600000e+00 1.811666e-02
1.602500e+00 1.807836e-02
1.605000e+00 1.804000e-02
1.607500e+00 1.800160e-02
1.610000e+00 1.796315e-02
1.612500e+00 1.792465e-02
1.615000e+00 1.788611e-02
1.617500e+00 1.784752e-02
1.620000e+00 1.780888e-02
1.622500e+00 1.777019e-02
1.625000e+00 1.773146e-02
1.627500e+00 1.769268e-02
1.630000e+00 1.765385e-02
1.632500e+00 1.761498e-02
1.635000e+00 1.757607e-02
1.637500e+00 1.753711e-02
1.640000e+00 1.749810e-02
1.642500e+00 1.745905e-02
1.645000e+00 1.741996e-02
1.647500e+00 1.738082e-02
1.650000e+00 1.734164e-02
1.652500e+00 1.730241e-02
1.655000e+00 1.726314e-02
1.657500e+00 1.722383e-02
1.660000e+00 1.718447e-02
1.662500e+00 1.714507e-02
1.665000e+00 1.710563e-02
1.667500e+00 1.706615e-02
1.670000e+00 1.702663e-02
1.672500e+00 1.698706e-02
1.675000e+00 1.694746e-02
1.677500e+00 1.690781e-02
1.680000e+00 1.686812e-02
1.682500e+00 1.682840e-02
1.685000e+00 1.678863e-02
1.687500e+00 1.674882e-02
1.690000e+00 1.670898e-02
1.692500e+00 1.666909e-02
1.695000e+00 1.662917e-02
1.697500e+00 1.658921e-02
1.700000e+00 1.654921e-02
1.702500e+00 1.650917e-02
1.705000e+00 1.646909e-02
1.707500e+00 1.642898e-02
1.710000e+00 1.638883e-02
1.712500e+00 1.634865e-02
1.715000e+00 1.630843e-02
1.717500e+00 1.626817e-02
1.720000e+00 1.622788e-02
1.722500e+00 1.618755e-02
1.725000e+00 1.614719e-02
1.727500e+00 1.610680e-02
1.730000e+00 1.606637e-02
1.732500e+00 1.602590e-02
1.735000e+00 1.598541e-02
1.737500e+00 1.594488e-02
1.740000e+00 1.590431e-02
1.742500e+00 1.586372e-02
1.745000e+00 1.582309e-02
1.747500e+00 1.578244e-02
1.750000e+00 1.574175e-02
1.752500e+00 1.570103e-02
1.755000e+00 1.566028e-02
1.757500e+00 1.561950e-02
1.760000e+00 1.557869e-02
1.762500e+00 1.553785e-02
1.765000e+00 1.549698e-02
1.767500e+00 1.545608e-02
1.770000e+00 1.541515e-02
1.772500e+00 1.537420e-02
1.775000e+00 1.533322e-02
1.777500e+00 1.529221e-02
1.780000e+00 1.525118e-02
1.782500e+00 1.521012e-02
1.785000e+00 1.516903e-02
1.787500e+00 1.512792e-02
1.790000e+00 1.508678e-02
1.792500e+00 1.504562e-02
1.795000e+00 1.500444e-02
1.797500e+00 1.496323e-02
1.800000e+00 1.492199e-02
1.802500e+00 1.488074e-02
1.805000e+00 1.483946e-02
1.807500e+00 1.479816e-02
1.810000e+00 1.475684e-02
1.812500e+00 1.471549e-02
1.815000e+00 1.467413e-02
1.817500e+00 1.463274e-02
1.820000e+00 1.459134e-02
1.822500e+00 1.454991e-02
1.825000e+00 1.450847e-02
1.827500e+00 1.446700e-02
1.830000e+00 1.442552e-02
1.832500e+00 1.438402e-02
1.835000e+00 1.434251e-02
1.837500e+00 1.430097e-02
1.840000e+00 1.425942e-02
1.842500e+00 1.421785e-02
1.845000e+00 1.417627e-02
1.847500e+00 1.413467e-02
1.850000e+00 1.409306e-02
1.852500e+00 1.405144e-02
1.855000e+00 1.400979e-02
1.857500e+00 1.396814e-02
1.860000e+00 1.392647e-02
1.862500e+00 1.388479e-02
1.865000e+00 1.384310e-02
1.867500e+00 1.380140e-02
1.870000e+00 1.375968e-02
1.872500e+00 1.371796e-02
1.875000e+00 1.367622e-02
1.877500e+00 1.363448e-02
1.880000e+00 1.359273e-02
1.882500e+00 1.355096e-02
1.885000e+00 1.350919e-02
1.887500e+00 1.346741e-02
1.890000e+00 1.342563e-02
1.892500e+00 1.338384e-02
1.895000e+00 1.334204e-02
1.897500e+00 1.330023e-02
1.900000e+00 1.325842e-02
1.902500e+00 1.321661e-02
1.905000e+00 1.317479e-02
1.907500e+00 1.313296e-02
1.910000e+00 1.309114e-02
1.912500e+00 1.304931e-02
1.915000e+00 1.300748e-02
1.917500e+00 1.296564e-02
1.920000e+00 1.292381e-02
1.922500e+00 1.288197e-02
1.925000e+00 1.284014e-02
1.927500e+00 1.279830e-02
1.930000e+00 1.275647e-02
1.932500e+00 1.271463e-02
1.935000e+00 1.267280e-02
1.937500e+00 1.263097e-02
1.940000e+00 1.258915e-02
1.942500e+00 1.254732e-02
1.945000e+00 1.250551e-02
1.947500e+00 1.246369e-02
1.950000e+00 1.242188e-02
1.952500e+00 1.238008e-02
1.955000e+00 1.233828e-02
1.957500e+00 1.229649e-02
1.960000e+00 1.225470e-02
1.962500e+00 1.221293e-02
1.965000e+00 1.217116e-02
1.967500e+00 1.212940e-02
1.970000e+00 1.208765e-02
1.972500e+00 1.204590e-02
1.975000e+00 1.200417e-02
1.977500e+00 1.196245e-02
1.980000e+00 1.192074e-02
1.982500e+00 1.187905e-02
1.985000e+00 1.183736e-02
1.987500e+00 1.179569e-02
1.990000e+00 1.175404e-02
1.992500e+00 1.171239e-02
1.995000e+00 1.167076e-02
1.997500e+00 1.162915e-02
2.000000e+00 1.158755e-02
2.002500e+00 1.154597e-02
2.005000e+00 1.150441e-02
2.007500e+00 1.146286e-02
2.010000e+00 1.142133e-02
2.012500e+00 1.137982e-02
2.015000e+00 1.133833e-02
2.017500e+00 1.129686e-02
2.020000e+00 1.125541e-02
2.022500e+00 1.121398e-02
2.025000e+00 1.117257e-02
2.027500e+00 1.113118e-02
2.030000e+00 1.108982e-02
2.032500e+00 1.104848e-02
2.035000e+00 1.100716e-02
2.037500e+00 1.096587e-02
2.040000e+00 1.092460e-02
2.042500e+00 1.088336e-02
2.045000e+00 1.084214e-02
2.047500e+00 1.080095e-02
2.050000e+00 1.075979e-02
2.052500e+00 1.071865e-02
2.055000e+00 1.067754e-02
2.057500e+00 1.063646e-02
2.060000e+00 1.059542e-02
2.062500e+00 1.055440e-02
2.065000e+00 1.051341e-02
2.067500e+00 1.047245e-02
2.070000e+00 1.043152e-02
2.072500e+00 1.039063e-02
2.075000e+00 1.034977e-02
2.077500e+00 1.030894e-02
2.080000e+00 1.026815e-02
2.082500e+00 1.022739e-02
2.085000e+00 1.018667e-02
2.087500e+00 1.014598e-02
2.090000e+00 1.010533e-02
2.092500e+00 1.006472e-02
2.095000e+00 1.002414e-02
2.097500e+00 9.983603e-03
2.100000e+00 9.943103e-03
2.102500e+00 9.902643e-03
2.105000e+00 9.862222e-03
2.107500e+00 9.821841e-03
2.110000e+00 9.781502e-03
2.112500e+00 9.741204e-03
2.115000e+00 9.700948e-03
2.117500e+00 9.660735e-03
2.120000e+00 9.620566e-03
2.122500e+00 9.580440e-03
2.125000e+00 9.540358e-03
2.127500e+00 9.500322e-03
2.130000e+00 9.460331e-03
2.132500e+00 9.420386e-03
2.135000e+00 9.380488e-03
2.137500e+00 9.340637e-03
2.140000e+00 9.300834e-03
2.142500e+00 9.261080e-03
2.145000e+00 9.221375e-03
2.147500e+00 9.181719e-03
2.150000e+00 9.142113e-03
2.152500e+00 9.102558e-03
2.155000e+00 9.063055e-03
2.157500e+00 9.023603e-03
2.160000e+00 8.984204e-03
2.162500e+00 8.944857e-03
2.165000e+00 8.905565e-03
2.167500e+00 8.866326e-03
2.170000e+00 8.827142e-03
2.172500e+00 8.788013e-03
2.175000e+00 8.748941e-03
2.177500e+00 8.709924e-03
2.180000e+00 8.670965e-03
2.182500e+00 8.632063e-03
2.185000e+00 8.593219e-03
2.187500e+00 8.554433e-03
2.190000e+00 8.515707e-03
2.192500e+00 8.477041e-03
2.195000e+00 8.438434e-03
2.197500e+00 8.399889e-03
2.200000e+00 8.361405e-03
2.202500e+00 8.322983e-03
2.205000e+00 8.284623e-03
2.207500e+00 8.246327e-03
2.210000e+00 8.208094e-03
2.212500e+00 8.169925e-03
2.215000e+00 8.131820e-03
2.217500e+00 8.093781e-03
2.220000e+00 8.055808e-03
2.222500e+00 8.017901e-03
2.225000e+00 7.980060e-03
2.227500e+00 7.942287e-03
2.230000e+00 7.904582e-03
2.232500e+00 7.866945e-03
2.235000e+00 7.829377e-03
2.237500e+00 7.791878e-03
2.240000e+00 7.754449e-03
2.242500e+00 7.717091e-03
2.245000e+00 7.679804e-03
2.247500e+00 7.642588e-03
2.250000e+00 7.605444e-03
2.252500e+00 7.568373e-03
2.255000e+00 7.531374e-03
2.257500e+00 7.494449e-03
2.260000e+00 7.457599e-03
2.262500e+00 7.420822e-03
2.265000e+00 7.384121e-03
2.267500e+00 7.347495e-03
2.270000e+00 7.310946e-03
2.272500e+00 7.274472e-03
2.275000e+00 7.238076e-03
2.277500e+00 7.201757e-03
2.280000e+00 7.165517e-03
2.282500e+00 7.129354e-03
2.285000e+00 7.093271e-03
2.287500e+00 7.057267e-03
2.290000e+00 7.021343e-03
2.292500e+00 6.985499e-03
2.295000e+00 6.949736e-03
2.297500e+00 6.914055e-03
2.300000e+00 6.878455e-03
2.302500e+00 6.842937e-03
2.305000e+00 6.807502e-03
2.307500e+00 6.772150e-03
2.310000e+00 6.736882e-03
2.312500e+00 6.701698e-03
2.315000e+00 6.666598e-03
2.317500e+00 6.631583e-03
2.320000e+00 6.596653e-03
2.322500e+00 6.561809e-03
2.325000e+00 6.527052e-03
2.327500e+00 6.492381e-03
2.330000e+00 6.457797e-03
2.332500e+00 6.423301e-03
2.335000e+00 6.388892e-03
2.337500e+00 6.354572e-03
2.340000e+00 6.320341e-03
2.342500e+00 6.286199e-03
2.345000e+00 6.252146e-03
2.347500e+00 6.218183e-03
2.350000e+00 6.184311e-03
2.352500e+00 6.150529e-03
2.355000e+00 6.116839e-03
2.357500e+00 6.083240e-03
2.360000e+00 6.049733e-03
2.362500e+00 6.016319e-03
2.365000e+00 5.982997e-03
2.367500e+00 5.949768e-03
2.370000e+00 5.916633e-03
2.372500e+00 5.883591e-03
2.375000e+00 5.850644e-03
2.377500e+00 5.817791e-03
2.380000e+00 5.785033e-03
2.382500e+00 5.752371e-03
2.385000e+00 5.719804e-03
2.387500e+00 5.687332e-03
2.390000e+00 5.654958e-03
2.392500e+00 5.622679e-03
2.395000e+00 5.590498e-03
2.397500e+00 5.558414e-03
2.400000e+00 5.526428e-03
2.402500e+00 5.494540e-03
2.405000e+00 5.462749e-03
2.407500e+00 5.431058e-03
2.410000e+00 5.399465e-03
2.412500e+00 5.367972e-03
2.415000e+00 5.336578e-03
2.417500e+00 5.305284e-03
2.420000e+00 5.274090e-03
2.422500e+00 5.242996e-03
2.425000e+00 5.212003e-03
2.427500e+00 5.181111e-03
2.430000e+00 5.150320e-03
2.432500e+00 5.119631e-03
2.435000e+00 5.089043e-03
2.437500e+00 5.058558e-03
2.440000e+00 5.028175e-03
2.442500e+00 4.997894e-03
2.445000e+00 4.967716e-03
2.447500e+00 4.937641e-03
2.450000e+00 4.907670e-03
2.452500e+00 4.877802e-03
2.455000e+00 4.848038e-03
2.457500e+00 4.818378e-03
2.460000e+00 4.788822e-03
2.462500e+00 4.759371e-03
2.465000e+00 4.730024e-03
2.467500e+00 4.700782e-03
2.470000e+00 4.671646e-03
2.472500e+00 4.642614e-03
2.475000e+00 4.613689e-03
2.477500e+00 4.584869e-03
2.480000e+00 4.556155e-03
2.482500e+00 4.527547e-03
2.485000e+00 4.499045e-03
2.487500e+00 4.470650e-03
2.490000e+00 4.442361e-03
2.492500e+00 4.414179e-03
2.495000e+00 4.386104e-03
2.497500e+00 4.358137e-03
2.500000e+00 4.330277e-03
2.502500e+00 4.302524e-03
2.505000e+00 4.274878e-03
2.507500e+00 4.247341e-03
2.510000e+00 4.219911e-03
2.512500e+00 4.192590e-03
2.515000e+00 4.165377e-03
2.517500e+00 4.138271e-03
2.520000e+00 4.111275e-03
2.522500e+00 4.084387e-03
2.525000e+00 4.057607e-03
2.527500e+00 4.030937e-03
2.530000e+00 4.004375e-03
2.532500e+00 3.977922e-03
2.535000e+00 3.951578e-03
2.537500e+00 3.925343e-03
2.540000e+00 3.899218e-03
2.542500e+00 3.873202e-03
2.545000e+00 3.847295e-03
2.547500e+00 3.821498e-03
2.550000e+00 3.795811e-03
2.552500e+00 3.770233e-03
2.555000e+00 3.744764e-03
2.557500e+00 3.719406e-03
2.560000e+00 3.694157e-03
2.562500e+00 3.669018e-03
2.565000e+00 3.643989e-03
2.567500e+00 3.619070e-03
2.570000e+00 3.594260e-03
2.572500e+00 3.569561e-03
2.575000e+00 3.544972e-03
2.577500e+00 3.520493e-03
2.580000e+00 3.496124e-03
2.582500e+00 3.471865e-03
2.585000e+00 3.447715e-03
2.587500e+00 3.423677e-03
2.590000e+00 3.399748e-03
2.592500e+00 3.375929e-03
2.595000e+00 3.352220e-03
2.597500e+00 3.328621e-03
2.600000e+00 3.305133e-03
2.602500e+00 3.281754e-03
2.605000e+00 3.258486e-03
2.607500e+00 3.235327e-03
2.610000e+00 3.212278e-03
2.612500e+00 3.189339e-03
2.615000e+00 3.166510e-03
2.617500e+00 3.143791e-03
2.620000e+00 3.121181e-03
2.622500e+00 3.098682e-03
2.625000e+00 3.076291e-03
2.627500e+00 3.054011e-03
2.630000e+00 3.031840e-03
2.632500e+00 3.009778e-03
2.635000e+00 2.987826e-03
2.637500e+00 2.965983e-03
2.640000e+00 2.944249e-03
2.642500e+00 2.922624e-03
2.645000e+00 2.901108e-03
2.647500e+00 2.879701e-03
2.650000e+00 2.858403e-03
2.652500e+00 2.837214e-03
2.655000e+00 2.816134e-03
2.657500e+00 2.795161e-03
2.660000e+00 2.774298e-03
2.662500e+00 2.753542e-03
2.665000e+00 2.732895e-03
2.667500e+00 2.712355e-03
2.670000e+00 2.691924e-03
2.672500e+00 2.671600e-03
2.675000e+00 2.651384e-03
2.677500e+00 2.631276e-03
2.680000e+00 2.611274e-03
2.682500e+00 2.591380e-03
2.685000e+00 2.571593e-03
2.687500e+00 2.551913e-03
2.690000e+00 2.532340e-03
2.692500e+00 2.512873e-03
2.695000e+00 2.493513e-03
2.697500e+00 2.474258e-03
2.700000e+00 2.455110e-03
2.702500e+00 2.436068e-03
2.705000e+00 2.417131e-03
2.707500e+00 2.398300e-03
2.710000e+00 2.379574e-03
2.712500e+00 2.360954e-03
2.715000e+00 2.342438e-03
2.717500e+00 2.324027e-03
2.720000e+00 2.305721e-03
2.722500e+00 2.287518e-03
2.725000e+00 2.269421e-03
2.727500e+00 2.251426e-03
2.730000e+00 2.233536e-03
2.732500e+00 2.215749e-03
2.735000e+00 2.198066e-03
2.737500e+00 2.180485e-03
2.740000e+00 2.163008e-03
2.742500e+00 2.145632e-03
2.745000e+00 2.128360e-03
2.747500e+00 2.111189e-03
2.750000e+00 2.094120e-03
2.752500e+00 2.077153e-03
2.755000e+00 2.060288e-03
2.757500e+00 2.043523e-03
2.760000e+00 2.026860e-03
2.762500e+00 2.010297e-03
2.765000e+00 1.993834e-03
2.767500e+00 1.977472e-03
2.770000e+00 1.961210e-03
2.772500e+00 1.945047e-03
2.775000e+00 1.928983e-03
2.777500e+00 1.913019e-03
2.780000e+00 1.897154e-03
2.782500e+00 1.881387e-03
2.785000e+00 1.865718e-03
2.787500e+00 1.850147e-03
2.790000e+00 1.834674e-03
2.792500e+00 1.819299e-03
2.795000e+00 1.804021e-03
2.797500e+00 1.788839e-03
2.800000e+00 1.773754e-03
2.802500e+00 1.758765e-03
2.805000e+00 1.743873e-03
2.807500e+00 1.729076e-03
2.810000e+00 1.714374e-03
2.812500e+00 1.699768e-03
2.815000e+00 1.685256e-03
2.817500e+00 1.670839e-03
2.820000e+00 1.656516e-03
2.822500e+00 1.642287e-03
2.825000e+00 1.628151e-03
2.827500e+00 1.614109e-03
2.830000e+00 1.600159e-03
2.832500e+00 1.586302e-03
2.835000e+00 1.572538e-03
2.837500e+00 1.558865e-03
2.840000e+00 1.545284e-03
2.842500e+00 1.531795e-03
2.845000e+00 1.518396e-03
2.847500e+00 1.505088e-03
2.850000e+00 1.491870e-03
2.852500e+00 1.478743e-03
2.855000e+00 1.465705e-03
2.857500e+00 1.452756e-03
2.860000e+00 1.439897e-03
2.862500e+00 1.427126e-03
2.865000e+00 1.414443e-03
2.867500e+00 1.401848e-03
2.870000e+00 1.389341e-03
2.872500e+00 1.376922e-03
2.875000e+00 1.364589e-03
2.877500e+00 1.352343e-03
2.880000e+00 1.340183e-03
2.882500e+00 1.328109e-03
2.885000e+00 1.316120e-03
2.887500e+00 1.304217e-03
2.890000e+00 1.292398e-03
2.892500e+00 1.280665e-03
2.895000e+00 1.269015e-03
2.897500e+00 1.257449e-03
2.900000e+00 1.245966e-03
2.902500e+00 1.234567e-03
2.905000e+00 1.223250e-03
2.907500e+00 1.212015e-03
2.910000e+00 1.200863e-03
2.912500e+00 1.189792e-03
2.915000e+00 1.178803e-03
2.917500e+00 1.167894e-03
2.920000e+00 1.157066e-03
2.922500e+00 1.146318e-03
2.925000e+00 1.135650e-03
2.927500e+00 1.125061e-03
2.930000e+00 1.114551e-03
2.932500e+00 1.104120e-03
2.935000e+00 1.093768e-03
2.937500e+00 1.083493e-03
2.940000e+00 1.073296e-03
2.942500e+00 1.063176e-03
2.945000e+00 1.053133e-03
2.947500e+00 1.043166e-03
2.950000e+00 1.033276e-03
2.952500e+00 1.023461e-03
2.955000e+00 1.013722e-03
2.957500e+00 1.004057e-03
2.960000e+00 9.944676e-04
2.962500e+00 9.849521e-04
2.965000e+00 9.755104e-04
2.967500e+00 9.661422e-04
2.970000e+00 9.568471e-04
2.972500e+00 9.476247e-04
2.975000e+00 9.384747e-04
2.977500e+00 9.293967e-04
2.980000e+00 9.203903e-04
2.982500e+00 9.114551e-04
2.985000e+00 9.025908e-04
2.987500e+00 8.937969e-04
2.990000e+00 8.850731e-04
2.992500e+00 8.764191e-04
2.995000e+00 8.678344e-04
2.997500e+00 8.593187e-04
3.000000e+00 8.508716e-04
3.002500e+00 8.424927e-04
3.005000e+00 8.341816e-04
3.007500e+00 8.259380e-04
3.010000e+00 8.177615e-04
3.012500e+00 8.096517e-04
3.015000e+00 8.016083e-04
3.017500e+00 7.936308e-04
3.020000e+00 7.857189e-04
3.022500e+00 7.778722e-04
3.025000e+00 7.700904e-04
3.027500e+00 7.623730e-04
3.030000e+00 7.547197e-04
3.032500e+00 7.471302e-04
3.035000e+00 7.396039e-04
3.037500e+00 7.321407e-04
3.040000e+00 7.247400e-04
3.042500e+00 7.174016e-04
3.045000e+00 7.101251e-04
3.047500e+00 7.029100e-04
3.050000e+00 6.957560e-04
3.052500e+00 6.886628e-04
3.055000e+00 6.816299e-04
3.057500e+00 6.746571e-04
3.060000e+00 6.677439e-04
3.062500e+00 6.608900e-04
3.065000e+00 6.540949e-04
3.067500e+00 6.473585e-04
3.070000e+00 6.406801e-04
3.072500e+00 6.340596e-04
3.075000e+00 6.274966e-04
3.077500e+00 6.209906e-04
3.080000e+00 6.145413e-04
3.082500e+00 6.081484e-04
3.085000e+00 6.018115e-04
3.087500e+00 5.955302e-04
3.090000e+00 5.893041e-04
3.092500e+00 5.831330e-04
3.095000e+00 5.770165e-04
3.097500e+00 5.709541e-04
3.100000e+00 5.649456e-04
3.102500e+00 5.589906e-04
3.105000e+00 5.530887e-04
3.107500e+00 5.472396e-04
3.110000e+00 5.414429e-04
3.112500e+00 5.356982e-04
3.115000e+00 5.300053e-04
3.117500e+00 5.243638e-04
3.120000e+00 5.187733e-04
3.122500e+00 5.132335e-04
3.125000e+00 5.077440e-04
3.127500e+00 5.023045e-04
3.130000e+00 4.969146e-04
3.132500e+00 4.915740e-04
3.135000e+00 4.862824e-04
3.137500e+00 4.810394e-04
3.140000e+00 4.758446e-04
3.142500e+00 4.706978e-04
3.145000e+00 4.655985e-04
3.147500e+00 4.605466e-04
3.150000e+00 4.555415e-04
3.152500e+00 4.505830e-04
3.155000e+00 4.456708e-04
3.157500e+00 4.408045e-04
3.160000e+00 4.359838e-04
3.162500e+00 4.312083e-04
3.165000e+00 4.264778e-04
3.167500e+00 4.217918e-04
3.170000e+00 4.171502e-04
3.172500e+00 4.125524e-04
3.175000e+00 4.079983e-04
3.177500e+00 4.034875e-04
3.180000e+00 3.990197e-04
3.182500e+00 3.945946e-04
3.185000e+00 3.902118e-04
3.187500e+00 3.858710e-04
3.190000e+00 3.815719e-04
3.192500e+00 3.773142e-04
3.195000e+00 3.730976e-04
3.197500e+00 3.689217e-04
3.200000e+00 3.647863e-04
3.202500e+00 3.606911e-04
3.205000e+00 3.566357e-04
3.207500e+00 3.526198e-04
3.210000e+00 3.486431e-04
3.212500e+00 3.447054e-04
3.215000e+00 3.408062e-04
3.217500e+00 3.369454e-04
3.220000e+00 3.331226e-04
3.222500e+00 3.293376e-04
3.225000e+00 3.255899e-04
3.227500e+00 3.218794e-04
3.230000e+00 3.182057e-04
3.232500e+00 3.145685e-04
3.235000e+00 3.109676e-04
3.237500e+00 3.074026e-04
3.240000e+00 3.038733e-04
3.242500e+00 3.003794e-04
3.245000e+00 2.969205e-04
3.247500e+00 2.934965e-04
3.250000e+00 2.901070e-04
3.252500e+00 2.867517e-04
3.255000e+00 2.834304e-04
3.257500e+00 2.801428e-04
3.260000e+00 2.768886e-04
3.262500e+00 2.736675e-04
3.265000e+00 2.704793e-04
3.267500e+00 2.673237e-04
3.270000e+00 2.642003e-04
3.272500e+00 2.611091e-04
3.275000e+00 2.580496e-04
3.277500e+00 2.550215e-04
3.280000e+00 2.520248e-04
3.282500e+00 2.490590e-04
3.285000e+00 2.461239e-04
3.287500e+00 2.432193e-04
3.290000e+00 2.403449e-04
3.292500e+00 2.375004e-04
3.295000e+00 2.346856e-04
3.297500e+00 2.319002e-04
3.300000e+00 2.291440e-04
3.302500e+00 2.264167e-04
3.305000e+00 2.237180e-04
3.307500e+00 2.210478e-04
3.310000e+00 2.184058e-04
3.312500e+00 2.157916e-04
3.315000e+00 2.132052e-04
3.317500e+00 2.106462e-04
3.320000e+00 2.081144e-04
3.322500e+00 2.056095e-04
3.325000e+00 2.031314e-04
3.327500e+00 2.006797e-04
3.330000e+00 1.982543e-04
3.332500e+00 1.958548e-04
3.335000e+00 1.934812e-04
3.337500e+00 1.911331e-04
3.340000e+00 1.888103e-04
3.342500e+00 1.865126e-04
3.345000e+00 1.842397e-04
3.347500e+00 1.819915e-04
3.350000e+00 1.797677e-04
3.352500e+00 1.775681e-04
3.355000e+00 1.753924e-04
3.357500e+00 1.732405e-04
3.360000e+00 1.711121e-04
3.362500e+00 1.690070e-04
3.365000e+00 1.669250e-04
3.367500e+00 1.648659e-04
3.370000e+00 1.628295e-04
3.372500e+00 1.608155e-04
3.375000e+00 1.588238e-04
3.377500e+00 1.568541e-04
3.380000e+00 1.549062e-04
3.382500e+00 1.529800e-04
3.385000e+00 1.510751e-04
3.387500e+00 1.491915e-04
3.390000e+00 1.473290e-04
3.392500e+00 1.454872e-04
3.395000e+00 1.436661e-04
3.397500e+00 1.418654e-04
3.400000e+00 1.400849e-04
3.402500e+00 1.383245e-04
3.405000e+00 1.365839e-04
3.407500e+00 1.348629e-04
3.410000e+00 1.331615e-04
3.412500e+00 1.314792e-04
3.415000e+00 1.298161e-04
3.417500e+00 1.281719e-04
3.420000e+00 1.265464e-04
3.422500e+00 1.249395e-04
3.425000e+00 1.233509e-04
3.427500e+00 1.217804e-04
3.430000e+00 1.202280e-04
3.432500e+00 1.186934e-04
3.435000e+00 1.171764e-04
3.437500e+00 1.156769e-04
3.440000e+00 1.141947e-04
3.442500e+00 1.127296e-04
3.445000e+00 1.112815e-04
3.447500e+00 1.098501e-04
3.450000e+00 1.084354e-04
3.452500e+00 1.070371e-04
3.455000e+00 1.056551e-04
3.457500e+00 1.042892e-04
3.460000e+00 1.029393e-04
3.462500e+00 1.016051e-04
3.465000e+00 1.002866e-04
3.467500e+00 9.898360e-05
3.470000e+00 9.769589e-05
3.472500e+00 9.642334e-05
3.475000e+00 9.516579e-05
3.477500e+00 9.392310e-05
3.480000e+00 9.269511e-05
3.482500e+00 9.148166e-05
3.485000e+00 9.028262e-05
3.487500e+00 8.909782e-05
3.490000e+00 8.792712e-05
3.492500e+00 8.677038e-05
3.495000e+00 8.562745e-05
3.497500e+00 8.449818e-05
3.500000e+00 8.338244e-05
3.502500e+00 8.228008e-05
3.505000e+00 8.119096e-05
3.507500e+00 8.011494e-05
3.510000e+00 7.905189e-05
3.512500e+00 7.800166e-05
3.515000e+00 7.696412e-05
3.517500e+00 7.593914e-05
3.520000e+00 7.492659e-05
3.522500e+00 7.392632e-05
3.525000e+00 7.293822e-05
3.527500e+00 7.196215e-05
3.530000e+00 7.099797e-05
3.532500e+00 7.004558e-05
3.535000e+00 6.910482e-05
3.537500e+00 6.817559e-05
3.540000e+00 6.725776e-05
3.542500e+00 6.635120e-05
3.545000e+00 6.545580e-05
3.547500e+00 6.457142e-05
3.550000e+00 6.369796e-05
3.552500e+00 6.283528e-05
3.555000e+00 6.198328e-05
3.557500e+00 6.114184e-05
3.560000e+00 6.031084e-05
3.562500e+00 5.949017e-05
3.565000e+00 5.867971e-05
3.567500e+00 5.787935e-05
3.570000e+00 5.708899e-05
3.572500e+00 5.630849e-05
3.575000e+00 5.553777e-05
3.577500e+00 5.477671e-05
3.580000e+00 5.402521e-05
3.582500e+00 5.328315e-05
3.585000e+00 5.255043e-05
3.587500e+00 5.182694e-05
3.590000e+00 5.111259e-05
3.592500e+00 5.040727e-05
3.595000e+00 4.971088e-05
3.597500e+00 4.902332e-05
3.600000e+00 4.834449e-05
3.602500e+00 4.767428e-05
3.605000e+00 4.701261e-05
3.607500e+00 4.635937e-05
3.610000e+00 4.571447e-05
3.612500e+00 4.507782e-05
3.615000e+00 4.444931e-05
3.617500e+00 4.382886e-05
3.620000e+00 4.321638e-05
3.622500e+00 4.261177e-05
3.625000e+00 4.201494e-05
3.627500e+00 4.142580e-05
3.630000e+00 4.084427e-05
3.632500e+00 4.027025e-05
3.635000e+00 3.970366e-05
3.637500e+00 3.914442e-05
3.640000e+00 3.859243e-05
3.642500e+00 3.804762e-05
3.645000e+00 3.750989e-05
3.647500e+00 3.697917e-05
3.650000e+00 3.645538e-05
3.652500e+00 3.593843e-05
3.655000e+00 3.542824e-05
3.657500e+00 3.492473e-05
3.660000e+00 3.442783e-05
3.662500e+00 3.393746e-05
3.665000e+00 3.345353e-05
3.667500e+00 3.297598e-05
3.670000e+00 3.250473e-05
3.672500e+00 3.203969e-05
3.675000e+00 3.158081e-05
3.677500e+00 3.112800e-05
3.680000e+00 3.068120e-05
3.682500e+00 3.024032e-05
3.685000e+00 2.980531e-05
3.687500e+00 2.937608e-05
3.690000e+00 2.895258e-05
3.692500e+00 2.853472e-05
3.695000e+00 2.812245e-05
3.697500e+00 2.771570e-05
3.700000e+00 2.731439e-05
3.702500e+00 2.691846e-05
3.705000e+00 2.652785e-05
3.707500e+00 2.614250e-05
3.710000e+00 2.576233e-05
3.712500e+00 2.538729e-05
3.715000e+00 2.501731e-05
3.717500e+00 2.465233e-05
3.720000e+00 2.429229e-05
3.722500e+00 2.393713e-05
3.725000e+00 2.358679e-05
3.727500e+00 2.324121e-05
3.730000e+00 2.290032e-05
3.732500e+00 2.256408e-05
3.735000e+00 2.223243e-05
3.737500e+00 2.190530e-05
3.740000e+00 2.158265e-05
3.742500e+00 2.126441e-05
3.745000e+00 2.095053e-05
3.747500e+00 2.064096e-05
3.750000e+00 2.033564e-05
3.752500e+00 2.003452e-05
3.755000e+00 1.973755e-05
3.757500e+00 1.944468e-05
3.760000e+00 1.915585e-05
3.762500e+00 1.887101e-05
3.765000e+00 1.859011e-05
3.767500e+00 1.831311e-05
3.770000e+00 1.803995e-05
3.772500e+00 1.777058e-05
3.775000e+00 1.750496e-05
3.777500e+00 1.724304e-05
3.780000e+00 1.698477e-05
3.782500e+00 1.673011e-05
3.785000e+00 1.647901e-05
3.787500e+00 1.623142e-05
3.790000e+00 1.598730e-05
3.792500e+00 1.574660e-05
3.795000e+00 1.550929e-05
3.797500e+00 1.527531e-05
3.800000e+00 1.504462e-05
3.802500e+00 1.481719e-05
3.805000e+00 1.459296e-05
3.807500e+00 1.437191e-05
3.810000e+00 1.415398e-05
3.812500e+00 1.393914e-05
3.815000e+00 1.372734e-05
3.817500e+00 1.351855e-05
3.820000e+00 1.331273e-05
3.822500e+00 1.310983e-05
3.825000e+00 1.290983e-05
3.827500e+00 1.271268e-05
3.830000e+00 1.251834e-05
3.832500e+00 1.232679e-05
3.835000e+00 1.213797e-05
3.837500e+00 1.195186e-05
3.840000e+00 1.176842e-05
3.842500e+00 1.158762e-05
3.845000e+00 1.140941e-05
3.847500e+00 1.123378e-05
3.850000e+00 1.106067e-05
3.852500e+00 1.089006e-05
3.855000e+00 1.072191e-05
3.857500e+00 1.055620e-05
3.860000e+00 1.039289e-05
3.862500e+00 1.023194e-05
3.865000e+00 1.007333e-05
3.867500e+00 9.917029e-06
3.870000e+00 9.762997e-06
3.872500e+00 9.611209e-06
3.875000e+00 9.461634e-06
3.877500e+00 9.314242e-06
3.880000e+00 9.169004e-06
3.882500e+00 9.025891e-06
3.885000e+00 8.884873e-06
3.887500e+00 8.745924e-06
3.890000e+00 8.609014e-06
3.892500e+00 8.474116e-06
3.895000e+00 8.341203e-06
3.897500e+00 8.210247e-06
3.900000e+00 8.081223e-06
3.902500e+00 7.954103e-06
3.905000e+00 7.828861e-06
3.907500e+00 7.705473e-06
3.910000e+00 7.583912e-06
3.912500e+00 7.464154e-06
3.915000e+00 7.346173e-06
3.917500e+00 7.229945e-06
3.920000e+00 7.115447e-06
3.922500e+00 7.002654e-06
3.925000e+00 6.891543e-06
3.927500e+00 6.782090e-06
3.930000e+00 6.674272e-06
3.932500e+00 6.568068e-06
3.935000e+00 6.463454e-06
3.937500e+00 6.360408e-06
3.940000e+00 6.258909e-06
3.942500e+00 6.158934e-06
3.945000e+00 6.060464e-06
3.947500e+00 5.963476e-06
3.950000e+00 5.867950e-06
3.952500e+00 5.773866e-06
3.955000e+00 5.681202e-06
3.957500e+00 5.589940e-06
3.960000e+00 5.500060e-06
3.962500e+00 5.411542e-06
3.965000e+00 5.324367e-06
3.967500e+00 5.238515e-06
3.970000e+00 5.153969e-06
3.972500e+00 5.070710e-06
3.975000e+00 4.988720e-06
3.977500e+00 4.907980e-06
3.980000e+00 4.828472e-06
3.982500e+00 4.750180e-06
3.985000e+00 4.673086e-06
3.987500e+00 4.597173e-06
3.990000e+00 4.522424e-06
3.992500e+00 4.448822e-06
3.995000e+00 4.376352e-06
3.997500e+00 4.304996e-06
4.000000e+00 4.234739e-06
4.002500e+00 4.165564e-06
4.005000e+00 4.097458e-06
4.007500e+00 4.030403e-06
4.010000e+00 3.964385e-06
4.012500e+00 3.899389e-06
4.015000e+00 3.835400e-06
4.017500e+00 3.772404e-06
4.020000e+00 3.710386e-06
4.022500e+00 3.649331e-06
4.025000e+00 3.589227e-06
4.027500e+00 3.530059e-06
4.030000e+00 3.471814e-06
4.032500e+00 3.414477e-06
4.035000e+00 3.358037e-06
4.037500e+00 3.302479e-06
4.040000e+00 3.247791e-06
4.042500e+00 3.193960e-06
4.045000e+00 3.140974e-06
4.047500e+00 3.088819e-06
4.050000e+00 3.037485e-06
4.052500e+00 2.986958e-06
4.055000e+00 2.937228e-06
4.057500e+00 2.888281e-06
4.060000e+00 2.840107e-06
4.062500e+00 2.792694e-06
4.065000e+00 2.746031e-06
4.067500e+00 2.700107e-06
4.070000e+00 2.654911e-06
4.072500e+00 2.610431e-06
4.075000e+00 2.566658e-06
4.077500e+00 2.523581e-06
4.080000e+00 2.481189e-06
4.082500e+00 2.439473e-06
4.085000e+00 2.398421e-06
4.087500e+00 2.358025e-06
4.090000e+00 2.318274e-06
4.092500e+00 2.279159e-06
4.095000e+00 2.240670e-06
4.097500e+00 2.202797e-06
4.100000e+00 2.165532e-06
4.102500e+00 2.128866e-06
4.105000e+00 2.092788e-06
4.107500e+00 2.057291e-06
4.110000e+00 2.022365e-06
4.112500e+00 1.988003e-06
4.115000e+00 1.954195e-06
4.117500e+00 1.920933e-06
4.120000e+00 1.888208e-06
4.122500e+00 1.856013e-06
4.125000e+00 1.824340e-06
4.127500e+00 1.793180e-06
4.130000e+00 1.762526e-06
4.132500e+00 1.732369e-06
4.135000e+00 1.702704e-06
4.137500e+00 1.673521e-06
4.140000e+00 1.644813e-06
4.142500e+00 1.616573e-06
4.145000e+00 1.588795e-06
4.147500e+00 1.561470e-06
4.150000e+00 1.534593e-06
4.152500e+00 1.508155e-06
4.155000e+00 1.482151e-06
4.157500e+00 1.456573e-06
4.160000e+00 1.431415e-06
4.162500e+00 1.406670e-06
4.165000e+00 1.382333e-06
4.167500e+00 1.358396e-06
4.170000e+00 1.334853e-06
4.172500e+00 1.311699e-06
4.175000e+00 1.288928e-06
4.177500e+00 1.266533e-06
4.180000e+00 1.244508e-06
4.182500e+00 1.222848e-06
4.185000e+00 1.201547e-06
4.187500e+00 1.180599e-06
4.190000e+00 1.159999e-06
4.192500e+00 1.139742e-06
4.195000e+00 1.119821e-06
4.197500e+00 1.100233e-06
4.200000e+00 1.080971e-06
4.202500e+00 1.062030e-06
4.205000e+00 1.043405e-06
4.207500e+00 1.025092e-06
4.210000e+00 1.007085e-06
4.212500e+00 9.893801e-07
4.215000e+00 9.719716e-07
4.217500e+00 9.548552e-07
4.220000e+00 9.380263e-07
4.222500e+00 9.214802e-07
4.225000e+00 9.052125e-07
4.227500e+00 8.892188e-07
4.230000e+00 8.734946e-07
4.232500e+00 8.580357e-07
4.235000e+00 8.428378e-07
4.237500e+00 8.278968e-07
4.240000e+00 8.132086e-07
4.242500e+00 7.987691e-07
4.245000e+00 7.845743e-07
4.247500e+00 7.706203e-07
4.250000e+00 7.569032e-07
4.252500e+00 7.434193e-07
4.255000e+00 7.301647e-07
4.257500e+00 7.171358e-07
4.260000e+00 7.043289e-07
4.262500e+00 6.917405e-07
4.265000e+00 6.793669e-07
4.267500e+00 6.672048e-07
4.270000e+00 6.552507e-07
4.272500e+00 6.435013e-07
4.275000e+00 6.319531e-07
4.277500e+00 6.206030e-07
4.280000e+00 6.094477e-07
4.282500e+00 5.984841e-07
4.285000e+00 5.877090e-07
4.287500e+00 5.771193e-07
4.290000e+00 5.667121e-07
4.292500e+00 5.564843e-07
4.295000e+00 5.464330e-07
4.297500e+00 5.365553e-07
4.300000e+00 5.268484e-07
4.302500e+00 5.173094e-07
4.305000e+00 5.079356e-07
4.307500e+00 4.987244e-07
4.310000e+00 4.896729e-07
4.312500e+00 4.807786e-07
4.315000e+00 4.720389e-07
4.317500e+00 4.634512e-07
4.320000e+00 4.550130e-07
4.322500e+00 4.467219e-07
4.325000e+00 4.385753e-07
4.327500e+00 4.305710e-07
4.330000e+00 4.227066e-07
4.332500e+00 4.149796e-07
4.335000e+00 4.073879e-07
4.337500e+00 3.999292e-07
4.340000e+00 3.926013e-07
4.342500e+00 3.854019e-07
4.345000e+00 3.783290e-07
4.347500e+00 3.713805e-07
4.350000e+00 3.645542e-07
4.352500e+00 3.578480e-07
4.355000e+00 3.512601e-07
4.357500e+00 3.447884e-07
4.360000e+00 3.384310e-07
4.362500e+00 3.321859e-07
4.365000e+00 3.260512e-07
4.367500e+00 3.200251e-07
4.370000e+00 3.141058e-07
4.372500e+00 3.082915e-07
4.375000e+00 3.025803e-07
4.377500e+00 2.969706e-07
4.380000e+00 2.914605e-07
4.382500e+00 2.860486e-07
4.385000e+00 2.807330e-07
4.387500e+00 2.755121e-07
4.390000e+00 2.703843e-07
4.392500e+00 2.653481e-07
4.395000e+00 2.604019e-07
4.397500e+00 2.555442e-07
4.400000e+00 2.507733e-07
4.402500e+00 2.460880e-07
4.405000e+00 2.414866e-07
4.407500e+00 2.369679e-07
4.410000e+00 2.325302e-07
4.412500e+00 2.281723e-07
4.415000e+00 2.238929e-07
4.417500e+00 2.196904e-07
4.420000e+00 2.155637e-07
4.422500e+00 2.115114e-07
4.425000e+00 2.075323e-07
4.427500e+00 2.036250e-07
4.430000e+00 1.997884e-07
4.432500e+00 1.960212e-07
4.435000e+00 1.923222e-07
4.437500e+00 1.886903e-07
4.440000e+00 1.851243e-07
4.442500e+00 1.816230e-07
4.445000e+00 1.781853e-07
4.447500e+00 1.748101e-07
4.450000e+00 1.714964e-07
4.452500e+00 1.682430e-07
4.455000e+00 1.650489e-07
4.457500e+00 1.619131e-07
4.460000e+00 1.588346e-07
4.462500e+00 1.558123e-07
4.465000e+00 1.528453e-07
4.467500e+00 1.499326e-07
4.470000e+00 1.470733e-07
4.472500e+00 1.442664e-07
4.475000e+00 1.415110e-07
4.477500e+00 1.388063e-07
4.480000e+00 1.361512e-07
4.482500e+00 1.335450e-07
4.485000e+00 1.309868e-07
4.487500e+00 1.284757e-07
4.490000e+00 1.260109e-07
4.492500e+00 1.235916e-07
4.495000e+00 1.212169e-07
4.497500e+00 1.188862e-07
4.500000e+00 1.165986e-07
4.502500e+00 1.143534e-07
4.505000e+00 1.121497e-07
4.507500e+00 1.099869e-07
4.510000e+00 1.078643e-07
4.512500e+00 1.057811e-07
4.515000e+00 1.037366e-07
4.517500e+00 1.017302e-07
4.520000e+00 9.976110e-08
4.522500e+00 9.782872e-08
4.525000e+00 9.593237e-08
4.527500e+00 9.407142e-08
4.530000e+00 9.224523e-08
4.532500e+00 9.045318e-08
4.535000e+00 8.869465e-08
4.537500e+00 8.696906e-08
4.540000e+00 8.527580e-08
4.542500e+00 8.361430e-08
4.545000e+00 8.198398e-08
4.547500e+00 8.038429e-08
4.550000e+00 7.881467e-08
4.552500e+00 7.727458e-08
4.555000e+00 7.576348e-08
4.557500e+00 7.428086e-08
4.560000e+00 7.282620e-08
4.562500e+00 7.139900e-08
4.565000e+00 6.999875e-08
4.567500e+00 6.862497e-08
4.570000e+00 6.727718e-08
4.572500e+00 6.595491e-08
4.575000e+00 6.465769e-08
4.577500e+00 6.338507e-08
4.580000e+00 6.213660e-08
4.582500e+00 6.091184e-08
4.585000e+00 5.971036e-08
4.587500e+00 5.853173e-08
4.590000e+00 5.737554e-08
4.592500e+00 5.624137e-08
4.595000e+00 5.512883e-08
4.597500e+00 5.403752e-08
4.600000e+00 5.296705e-08
4.602500e+00 5.191703e-08
4.605000e+00 5.088710e-08
4.607500e+00 4.987688e-08
4.610000e+00 4.888601e-08
4.612500e+00 4.791413e-08
4.615000e+00 4.696090e-08
4.617500e+00 4.602597e-08
4.620000e+00 4.510900e-08
4.622500e+00 4.420967e-08
4.625000e+00 4.332764e-08
4.627500e+00 4.246260e-08
4.630000e+00 4.161422e-08
4.632500e+00 4.078222e-08
4.635000e+00 3.996627e-08
4.637500e+00 3.916608e-08
4.640000e+00 3.838136e-08
4.642500e+00 3.761182e-08
4.645000e+00 3.685719e-08
4.647500e+00 3.611717e-08
4.650000e+00 3.539150e-08
4.652500e+00 3.467992e-08
4.655000e+00 3.398215e-08
4.657500e+00 3.329795e-08
4.660000e+00 3.262705e-08
4.662500e+00 3.196921e-08
4.665000e+00 3.132418e-08
4.667500e+00 3.069173e-08
4.670000e+00 3.007162e-08
4.672500e+00 2.946361e-08
4.675000e+00 2.886748e-08
4.677500e+00 2.828301e-08
4.680000e+00 2.770997e-08
4.682500e+00 2.714815e-08
4.685000e+00 2.659735e-08
4.687500e+00 2.605734e-08
4.690000e+00 2.552794e-08
4.692500e+00 2.500893e-08
4.695000e+00 2.450012e-08
4.697500e+00 2.400132e-08
4.700000e+00 2.351233e-08
4.702500e+00 2.303298e-08
4.705000e+00 2.256308e-08
4.707500e+00 2.210245e-08
4.710000e+00 2.165092e-08
4.712500e+00 2.120830e-08
4.715000e+00 2.077444e-08
4.717500e+00 2.034916e-08
4.720000e+00 1.993230e-08
4.722500e+00 1.952370e-08
4.725000e+00 1.912320e-08
4.727500e+00 1.873065e-08
4.730000e+00 1.834590e-08
4.732500e+00 1.796880e-08
4.735000e+00 1.759919e-08
4.737500e+00 1.723694e-08
4.740000e+00 1.688191e-08
4.742500e+00 1.653395e-08
4.745000e+00 1.619293e-08
4.747500e+00 1.585872e-08
4.750000e+00 1.553119e-08
4.752500e+00 1.521020e-08
4.755000e+00 1.489563e-08
4.757500e+00 1.458737e-08
4.760000e+00 1.428527e-08
4.762500e+00 1.398924e-08
4.765000e+00 1.369914e-08
4.767500e+00 1.341487e-08
4.770000e+00 1.313631e-08
4.772500e+00 1.286335e-08
4.775000e+00 1.259588e-08
4.777500e+00 1.233380e-08
4.780000e+00 1.207700e-08
4.782500e+00 1.182538e-08
4.785000e+00 1.157884e-08
4.787500e+00 1.133727e-08
4.790000e+00 1.110059e-08
4.792500e+00 1.086869e-08
4.795000e+00 1.064149e-08
4.797500e+00 1.041888e-08
4.800000e+00 1.020079e-08
4.802500e+00 9.987123e-09
4.805000e+00 9.777791e-09
4.807500e+00 9.572710e-09
4.810000e+00 9.371797e-09
4.812500e+00 9.174971e-09
4.815000e+00 8.982151e-09
4.817500e+00 8.793258e-09
4.820000e+00 8.608215e-09
4.822500e+00 8.426946e-09
4.825000e+00 8.249378e-09
4.827500e+00 8.075436e-09
4.830000e+00 7.905049e-09
4.832500e+00 7.738148e-09
4.835000e+00 7.574663e-09
4.837500e+00 7.414526e-09
4.840000e+00 7.257672e-09
4.842500e+00 7.104036e-09
4.845000e+00 6.953553e-09
4.847500e+00 6.806161e-09
4.850000e+00 6.661799e-09
4.852500e+00 6.520407e-09
4.855000e+00 6.381924e-09
4.857500e+00 6.246295e-09
4.860000e+00 6.113461e-09
4.862500e+00 5.983367e-09
4.865000e+00 5.855959e-09
4.867500e+00 5.731182e-09
4.870000e+00 5.608985e-09
4.872500e+00 5.489315e-09
4.875000e+00 5.372122e-09
4.877500e+00 5.257357e-09
4.880000e+00 5.144971e-09
4.882500e+00 5.034916e-09
4.885000e+00 4.927145e-09
4.887500e+00 4.821613e-09
4.890000e+00 4.718275e-09
4.892500e+00 4.617086e-09
4.895000e+00 4.518003e-09
4.897500e+00 4.420984e-09
4.900000e+00 4.325987e-09
4.902500e+00 4.232971e-09
4.905000e+00 4.141897e-09
4.907500e+00 4.052725e-09
4.910000e+00 3.965417e-09
4.912500e+00 3.879935e-09
4.915000e+00 3.796242e-09
4.917500e+00 3.714302e-09
4.920000e+00 3.634079e-09
4.922500e+00 3.555539e-09
4.925000e+00 3.478647e-09
4.927500e+00 3.403369e-09
4.930000e+00 3.329674e-09
4.932500e+00 3.257529e-09
4.935000e+00 3.186901e-09
4.937500e+00 3.117761e-09
4.940000e+00 3.050078e-09
4.942500e+00 2.983822e-09
4.945000e+00 2.918965e-09
4.947500e+00 2.855476e-09
4.950000e+00 2.793330e-09
4.952500e+00 2.732497e-09
4.955000e+00 2.672951e-09
4.957500e+00 2.614666e-09
4.960000e+00 2.557616e-09
4.962500e+00 2.501776e-09
4.965000e+00 2.447120e-09
4.967500e+00 2.393625e-09
4.970000e+00 2.341266e-09
4.972500e+00 2.290020e-09
4.975000e+00 2.239864e-09
4.977500e+00 2.190776e-09
4.980000e+00 2.142733e-09
4.982500e+00 2.095715e-09
4.985000e+00 2.049699e-09
4.987500e+00 2.004666e-09
4.990000e+00 1.960594e-09
4.992500e+00 1.917465e-09
4.995000e+00 1.875257e-09
4.997500e+00 1.833953e-09
5.000000e+00 1.793534e-09
5.002500e+00 1.753981e-09
5.005000e+00 1.715275e-09
5.007500e+00 1.677401e-09
5.010000e+00 1.640339e-09
5.012500e+00 1.604074e-09
5.015000e+00 1.568589e-09
5.017500e+00 1.533867e-09
5.020000e+00 1.499893e-09
5.022500e+00 1.466650e-09
5.025000e+00 1.434124e-09
5.027500e+00 1.402300e-09
5.030000e+00 1.371163e-09
5.032500e+00 1.340698e-09
5.035000e+00 1.310892e-09
5.037500e+00 1.281730e-09
5.040000e+00 1.253200e-09
5.042500e+00 1.225287e-09
5.045000e+00 1.197980e-09
5.047500e+00 1.171264e-09
5.050000e+00 1.145128e-09
5.052500e+00 1.119560e-09
5.055000e+00 1.094547e-09
5.057500e+00 1.070078e-09
5.060000e+00 1.046142e-09
5.062500e+00 1.022726e-09
5.065000e+00 9.998207e-10
5.067500e+00 9.774146e-10
5.070000e+00 9.554972e-10
5.072500e+00 9.340582e-10
5.075000e+00 9.130875e-10
5.077500e+00 8.925750e-10
5.080000e+00 8.725112e-10
5.082500e+00 8.528864e-10
5.085000e+00 8.336914e-10
5.087500e+00 8.149170e-10
5.090000e+00 7.965542e-10
5.092500e+00 7.785942e-10
5.095000e+00 7.610286e-10
5.097500e+00 7.438489e-10
5.100000e+00 7.270468e-10
5.102500e+00 7.106143e-10
5.105000e+00 6.945435e-10
5.107500e+00 6.788266e-10
5.110000e+00 6.634561e-10
5.112500e+00 6.484246e-10
5.115000e+00 6.337248e-10
5.117500e+00 6.193496e-10
5.120000e+00 6.052920e-10
5.122500e+00 5.915452e-10
5.125000e+00 5.781025e-10
5.127500e+00 5.649574e-10
5.130000e+00 5.521035e-10
5.132500e+00 5.395345e-10
5.135000e+00 5.272443e-10
5.137500e+00 5.152269e-10
5.140000e+00 5.034763e-10
5.142500e+00 4.919869e-10
5.145000e+00 4.807529e-10
5.147500e+00 4.697689e-10
5.150000e+00 4.590295e-10
5.152500e+00 4.485293e-10
5.155000e+00 4.382632e-10
5.157500e+00 4.282261e-10
5.160000e+00 4.184130e-10
5.162500e+00 4.088191e-10
5.165000e+00 3.994396e-10
5.167500e+00 3.902698e-10
5.170000e+00 3.813053e-10
5.172500e+00 3.725414e-10
5.175000e+00 3.639740e-10
5.177500e+00 3.555986e-10
5.180000e+00 3.474110e-10
5.182500e+00 3.394073e-10
5.185000e+00 3.315833e-10
5.187500e+00 3.239352e-10
5.190000e+00 3.164591e-10
5.192500e+00 3.091512e-10
5.195000e+00 3.020079e-10
5.197500e+00 2.950255e-10
5.200000e+00 2.882005e-10
5.202500e+00 2.815296e-10
5.205000e+00 2.750091e-10
5.207500e+00 2.686360e-10
5.210000e+00 2.624069e-10
5.212500e+00 2.563187e-10
5.215000e+00 2.503683e-10
5.217500e+00 2.445526e-10
5.220000e+00 2.388686e-10
5.222500e+00 2.333135e-10
5.225000e+00 2.278845e-10
5.227500e+00 2.225787e-10
5.230000e+00 2.173934e-10
5.232500e+00 2.123259e-10
5.235000e+00 2.073737e-10
5.237500e+00 2.025341e-10
5.240000e+00 1.978048e-10
5.242500e+00 1.931832e-10
5.245000e+00 1.886670e-10
5.247500e+00 1.842538e-10
5.250000e+00 1.799413e-10
5.252500e+00 1.757273e-10
5.255000e+00 1.716097e-10
5.257500e+00 1.675861e-10
5.260000e+00 1.636547e-10
5.262500e+00 1.598132e-10
5.265000e+00 1.560598e-10
5.267500e+00 1.523924e-10
5.270000e+00 1.488091e-10
5.272500e+00 1.453081e-10
5.275000e+00 1.418874e-10
5.277500e+00 1.385454e-10
5.280000e+00 1.352802e-10
5.282500e+00 1.320901e-10
5.285000e+00 1.289735e-10
5.287500e+00 1.259286e-10
5.290000e+00 1.229539e-10
5.292500e+00 1.200479e-10
5.295000e+00 1.172089e-10
5.297500e+00 1.144354e-10
5.300000e+00 1.117261e-10
5.302500e+00 1.090793e-10
5.305000e+00 1.064938e-10
5.307500e+00 1.039681e-10
5.310000e+00 1.015010e-10
5.312500e+00 9.909096e-11
5.315000e+00 9.673684e-11
5.317500e+00 9.443734e-11
5.320000e+00 9.219123e-11
5.322500e+00 8.999729e-11
5.325000e+00 8.785435e-11
5.327500e+00 8.576124e-11
5.330000e+00 8.371684e-11
5.332500e+00 8.172005e-11
5.335000e+00 7.976978e-11
5.337500e+00 7.786498e-11
5.340000e+00 7.600461e-11
5.342500e+00 7.418767e-11
5.345000e+00 7.241315e-11
5.347500e+00 7.068011e-11
5.350000e+00 6.898758e-11
5.352500e+00 6.733466e-11
5.355000e+00 6.572043e-11
5.357500e+00 6.414401e-11
5.360000e+00 6.260454e-11
5.362500e+00 6.110117e-11
5.365000e+00 5.963308e-11
5.367500e+00 5.819947e-11
5.370000e+00 5.679953e-11
5.372500e+00 5.543250e-11
5.375000e+00 5.409762e-11
5.377500e+00 5.279416e-11
5.380000e+00 5.152139e-11
5.382500e+00 5.027862e-11
5.385000e+00 4.906514e-11
5.387500e+00 4.788029e-11
5.390000e+00 4.672341e-11
5.392500e+00 4.559385e-11
5.395000e+00 4.449099e-11
5.397500e+00 4.341420e-11
5.400000e+00 4.236289e-11
5.402500e+00 4.133646e-11
5.405000e+00 4.033435e-11
5.407500e+00 3.935599e-11
5.410000e+00 3.840084e-11
5.412500e+00 3.746834e-11
5.415000e+00 3.655799e-11
5.417500e+00 3.566927e-11
5.420000e+00 3.480166e-11
5.422500e+00 3.395470e-11
5.425000e+00 3.312789e-11
5.427500e+00 3.232077e-11
5.430000e+00 3.153287e-11
5.432500e+00 3.076376e-11
5.435000e+00 3.001300e-11
5.437500e+00 2.928015e-11
5.440000e+00 2.856481e-11
5.442500e+00 2.786656e-11
5.445000e+00 2.718500e-11
5.447500e+00 2.651974e-11
5.450000e+00 2.587041e-11
5.452500e+00 2.523663e-11
5.455000e+00 2.461804e-11
5.457500e+00 2.401428e-11
5.460000e+00 2.342501e-11
5.462500e+00 2.284988e-11
5.465000e+00 2.228856e-11
5.467500e+00 2.174074e-11
5.470000e+00 2.120608e-11
5.472500e+00 2.068430e-11
5.475000e+00 2.017507e-11
5.477500e+00 1.967811e-11
5.480000e+00 1.919312e-11
5.482500e+00 1.871983e-11
5.485000e+00 1.825797e-11
5.487500e+00 1.780725e-11
5.490000e+00 1.736742e-11
5.492500e+00 1.693822e-11
5.495000e+00 1.651940e-11
5.497500e+00 1.611071e-11
5.500000e+00 1.571192e-11
5.502500e+00 1.532279e-11
5.505000e+00 1.494309e-11
5.507500e+00 1.457260e-11
5.510000e+00 1.421111e-11
5.512500e+00 1.385838e-11
5.515000e+00 1.351423e-11
5.517500e+00 1.317844e-11
5.520000e+00 1.285082e-11
5.522500e+00 1.253118e-11
5.525000e+00 1.221931e-11
5.527500e+00 1.191505e-11
5.530000e+00 1.161820e-11
5.532500e+00 1.132859e-11
5.535000e+00 1.104604e-11
5.537500e+00 1.077040e-11
5.540000e+00 1.050149e-11
5.542500e+00 1.023916e-11
5.545000e+00 9.983238e-12
5.547500e+00 9.733582e-12
5.550000e+00 9.490039e-12
5.552500e+00 9.252463e-12
5.555000e+00 9.020711e-12
5.557500e+00 8.794643e-12
5.560000e+00 8.574123e-12
5.562500e+00 8.359017e-12
5.565000e+00 8.149197e-12
5.567500e+00 7.944534e-12
5.570000e+00 7.744905e-12
5.572500e+00 7.550189e-12
5.575000e+00 7.360268e-12
5.577500e+00 7.175025e-12
5.580000e+00 6.994349e-12
5.582500e+00 6.818129e-12
5.585000e+00 6.646258e-12
5.587500e+00 6.478631e-12
5.590000e+00 6.315144e-12
5.592500e+00 6.155700e-12
5.595000e+00 6.000198e-12
5.597500e+00 5.848545e-12
5.600000e+00 5.700647e-12
5.602500e+00 5.556412e-12
5.605000e+00 5.415753e-12
5.607500e+00 5.278582e-12
5.610000e+00 5.144816e-12
5.612500e+00 5.014370e-12
5.615000e+00 4.887165e-12
5.617500e+00 4.763122e-12
5.620000e+00 4.642163e-12
5.622500e+00 4.524215e-12
5.625000e+00 4.409203e-12
5.627500e+00 4.297056e-12
5.630000e+00 4.187704e-12
5.632500e+00 4.081079e-12
5.635000e+00 3.977115e-12
5.637500e+00 3.875746e-12
5.640000e+00 3.776909e-12
5.642500e+00 3.680542e-12
5.645000e+00 3.586585e-12
5.647500e+00 3.494979e-12
5.650000e+00 3.405666e-12
5.652500e+00 3.318590e-12
5.655000e+00 3.233696e-12
5.657500e+00 3.150931e-12
5.660000e+00 3.070242e-12
5.662500e+00 2.991579e-12
5.665000e+00 2.914891e-12
5.667500e+00 2.840130e-12
5.670000e+00 2.767249e-12
5.672500e+00 2.696201e-12
5.675000e+00 2.626942e-12
5.677500e+00 2.559427e-12
5.680000e+00 2.493613e-12
5.682500e+00 2.429458e-12
5.685000e+00 2.366921e-12
5.687500e+00 2.305963e-12
5.690000e+00 2.246544e-12
5.692500e+00 2.188626e-12
5.695000e+00 2.132172e-12
5.697500e+00 2.077147e-12
5.700000e+00 2.023513e-12
5.702500e+00 1.971238e-12
5.705000e+00 1.920286e-12
5.707500e+00 1.870627e-12
5.710000e+00 1.822226e-12
5.712500e+00 1.775054e-12
5.715000e+00 1.729079e-12
5.717500e+00 1.684272e-12
5.720000e+00 1.640604e-12
5.722500e+00 1.598047e-12
5.725000e+00 1.556572e-12
5.727500e+00 1.516152e-12
5.730000e+00 1.476762e-12
5.732500e+00 1.438376e-12
5.735000e+00 1.400969e-12
5.737500e+00 1.364516e-12
5.740000e+00 1.328993e-12
5.742500e+00 1.294378e-12
5.745000e+00 1.260647e-12
5.747500e+00 1.227778e-12
5.750000e+00 1.195750e-12
5.752500e+00 1.164541e-12
5.755000e+00 1.134132e-12
5.757500e+00 1.104501e-12
5.760000e+00 1.075630e-12
5.762500e+00 1.047500e-12
5.765000e+00 1.020091e-12
5.767500e+00 9.933861e-13
5.770000e+00 9.673670e-13
5.772500e+00 9.420166e-13
5.775000e+00 9.173180e-13
5.777500e+00 8.932548e-13
5.780000e+00 8.698111e-13
5.782500e+00 8.469710e-13
5.785000e+00 8.247196e-13
5.787500e+00 8.030417e-13
5.790000e+00 7.819231e-13
5.792500e+00 7.613495e-13
5.795000e+00 7.413071e-13
5.797500e+00 7.217825e-13
5.800000e+00 7.027626e-13
5.802500e+00 6.842346e-13
5.805000e+00 6.661860e-13
5.807500e+00 6.486047e-13
5.810000e+00 6.314788e-13
5.812500e+00 6.147968e-13
5.815000e+00 5.985473e-13
5.817500e+00 5.827193e-13
5.820000e+00 5.673022e-13
5.822500e+00 5.522855e-13
5.825000e+00 5.376590e-13
5.827500e+00 5.234127e-13
5.830000e+00 5.095370e-13
5.832500e+00 4.960225e-13
5.835000e+00 4.828598e-13
5.837500e+00 4.700400e-13
5.840000e+00 4.575543e-13
5.842500e+00 4.453943e-13
5.845000e+00 4.335515e-13
5.847500e+00 4.220179e-13
5.850000e+00 4.107856e-13
5.852500e+00 3.998468e-13
5.855000e+00 3.891940e-13
5.857500e+00 3.788198e-13
5.860000e+00 3.687172e-13
5.862500e+00 3.588792e-13
5.865000e+00 3.492989e-13
5.867500e+00 3.399697e-13
5.870000e+00 3.308852e-13
5.872500e+00 3.220391e-13
5.875000e+00 3.134252e-13
5.877500e+00 3.050376e-13
5.880000e+00 2.968705e-13
5.882500e+00 2.889181e-13
5.885000e+00 2.811749e-13
5.887500e+00 2.736355e-13
5.890000e+00 2.662946e-13
5.892500e+00 2.591472e-13
5.895000e+00 2.521882e-13
5.897500e+00 2.454128e-13
5.900000e+00 2.388161e-13
5.902500e+00 2.323936e-13
5.905000e+00 2.261408e-13
5.907500e+00 2.200532e-13
5.910000e+00 2.141266e-13
5.912500e+00 2.083568e-13
5.915000e+00 2.027397e-13
5.917500e+00 1.972714e-13
5.920000e+00 1.919480e-13
5.922500e+00 1.867657e-13
5.925000e+00 1.817208e-13
5.927500e+00 1.768098e-13
5.930000e+00 1.720293e-13
5.932500e+00 1.673757e-13
5.935000e+00 1.628457e-13
5.937500e+00 1.584363e-13
5.940000e+00 1.541441e-13
5.942500e+00 1.499662e-13
5.945000e+00 1.458996e-13
5.947500e+00 1.419413e-13
5.950000e+00 1.380885e-13
5.952500e+00 1.343385e-13
5.955000e+00 1.306886e-13
5.957500e+00 1.271361e-13
5.960000e+00 1.236785e-13
5.962500e+00 1.203133e-13
5.965000e+00 1.170381e-13
5.967500e+00 1.138505e-13
5.970000e+00 1.107482e-13
5.972500e+00 1.077290e-13
5.975000e+00 1.047907e-13
5.977500e+00 1.019312e-13
5.980000e+00 9.914830e-14
5.982500e+00 9.644012e-14
5.985000e+00 9.380464e-14
5.987500e+00 9.123995e-14
5.990000e+00 8.874419e-14
5.992500e+00 8.631552e-14
5.995000e+00 8.395218e-14
5.997500e+00 8.165245e-14
6.000000e+00 7.941465e-14
6.002500e+00 7.723713e-14
6.005000e+00 7.511830e-14
6.007500e+00 7.305661e-14
6.010000e+00 7.105054e-14
6.012500e+00 6.909863e-14
6.015000e+00 6.719943e-14
6.017500e+00 6.535155e-14
6.020000e+00 6.355363e-14
6.022500e+00 6.180433e-14
6.025000e+00 6.010237e-14
6.027500e+00 5.844649e-14
6.030000e+00 5.683546e-14
6.032500e+00 5.526810e-14
6.035000e+00 5.374323e-14
6.037500e+00 5.225973e-14
6.040000e+00 5.081649e-14
6.042500e+00 4.941244e-14
6.045000e+00 4.804654e-14
6.047500e+00 4.671777e-14
6.050000e+00 4.542513e-14
6.052500e+00 4.416766e-14
6.055000e+00 4.294442e-14
6.057500e+00 4.175449e-14
6.060000e+00 4.059699e-14
6.062500e+00 3.947104e-14
6.065000e+00 3.837581e-14
6.067500e+00 3.731046e-14
6.070000e+00 3.627420e-14
6.072500e+00 3.526624e-14
6.075000e+00 3.428583e-14
6.077500e+00 3.333222e-14
6.080000e+00 3.240470e-14
6.082500e+00 3.150257e-14
6.085000e+00 3.062514e-14
6.087500e+00 2.977174e-14
6.090000e+00 2.894174e-14
6.092500e+00 2.813449e-14
6.095000e+00 2.734940e-14
6.097500e+00 2.658585e-14
6.100000e+00 2.584327e-14
6.102500e+00 2.512110e-14
6.105000e+00 2.441877e-14
6.107500e+00 2.373576e-14
6.110000e+00 2.307155e-14
6.112500e+00 2.242562e-14
6.115000e+00 2.179748e-14
6.117500e+00 2.118665e-14
6.120000e+00 2.059266e-14
6.122500e+00 2.001505e-14
6.125000e+00 1.945338e-14
6.127500e+00 1.890722e-14
6.130000e+00 1.837615e-14
6.132500e+00 1.785975e-14
6.135000e+00 1.735763e-14
6.137500e+00 1.686940e-14
6.140000e+00 1.639468e-14
6.142500e+00 1.593311e-14
6.145000e+00 1.548432e-14
6.147500e+00 1.504797e-14
6.150000e+00 1.462372e-14
6.152500e+00 1.421124e-14
6.155000e+00 1.381021e-14
6.157500e+00 1.342032e-14
6.160000e+00 1.304126e-14
6.162500e+00 1.267273e-14
6.165000e+00 1.231445e-14
6.167500e+00 1.196614e-14
6.170000e+00 1.162753e-14
6.172500e+00 1.129834e-14
6.175000e+00 1.097833e-14
6.177500e+00 1.066724e-14
6.180000e+00 1.036482e-14
6.182500e+00 1.007084e-14
6.185000e+00 9.785073e-15
6.187500e+00 9.507283e-15
6.190000e+00 9.237255e-15
6.192500e+00 8.974776e-15
6.195000e+00 8.719638e-15
6.197500e+00 8.471639e-15
6.200000e+00 8.230583e-15
6.202500e+00 7.996279e-15
6.205000e+00 7.768540e-15
6.207500e+00 7.547186e-15
6.210000e+00 7.332041e-15
6.212500e+00 7.122933e-15
6.215000e+00 6.919696e-15
6.217500e+00 6.722167e-15
6.220000e+00 6.530189e-15
6.222500e+00 6.343609e-15
6.225000e+00 6.162277e-15
6.227500e+00 5.986048e-15
6.230000e+00 5.814781e-15
6.232500e+00 5.648337e-15
6.235000e+00 5.486585e-15
6.237500e+00 5.329393e-15
6.240000e+00 5.176635e-15
6.242500e+00 5.028188e-15
6.245000e+00 4.883933e-15
6.247500e+00 4.743752e-15
6.250000e+00 4.607534e-15
6.252500e+00 4.475166e-15
6.255000e+00 4.346543e-15
6.257500e+00 4.221560e-15
6.260000e+00 4.100116e-15
6.262500e+00 3.982113e-15
6.265000e+00 3.867453e-15
6.267500e+00 3.756045e-15
6.270000e+00 3.647797e-15
6.272500e+00 3.542621e-15
6.275000e+00 3.440431e-15
6.277500e+00 3.341144e-15
6.280000e+00 3.244680e-15
6.282500e+00 3.150958e-15
6.285000e+00 3.059902e-15
6.287500e+00 2.971437e-15
6.290000e+00 2.885492e-15
6.292500e+00 2.801994e-15
6.295000e+00 2.720877e-15
6.297500e+00 2.642072e-15
6.300000e+00 2.565515e-15
6.302500e+00 2.491144e-15
6.305000e+00 2.418895e-15
6.307500e+00 2.348711e-15
6.310000e+00 2.280533e-15
6.312500e+00 2.214304e-15
6.315000e+00 2.149969e-15
6.317500e+00 2.087476e-15
6.320000e+00 2.026772e-15
6.322500e+00 1.967807e-15
6.325000e+00 1.910531e-15
6.327500e+00 1.854898e-15
6.330000e+00 1.800861e-15
6.332500e+00 1.748375e-15
6.335000e+00 1.697395e-15
6.337500e+00 1.647880e-15
6.340000e+00 1.599788e-15
6.342500e+00 1.553079e-15
6.345000e+00 1.507713e-15
6.347500e+00 1.463653e-15
6.350000e+00 1.420862e-15
6.352500e+00 1.379303e-15
6.355000e+00 1.338941e-15
6.357500e+00 1.299744e-15
6.360000e+00 1.261676e-15
6.362500e+00 1.224708e-15
6.365000e+00 1.188807e-15
6.367500e+00 1.153942e-15
6.370000e+00 1.120085e-15
6.372500e+00 1.087207e-15
6.375000e+00 1.055280e-15
6.377500e+00 1.024277e-15
6.380000e+00 9.941716e-16
6.382500e+00 9.649379e-16
6.385000e+00 9.365513e-16
6.387500e+00 9.089876e-16
6.390000e+00 8.822233e-16
6.392500e+00 8.562356e-16
6.395000e+00 8.310024e-16
6.397500e+00 8.065019e-16
6.400000e+00 7.827134e-16
6.402500e+00 7.596163e-16
6.405000e+00 7.371910e-16
6.407500e+00 7.154181e-16
6.410000e+00 6.942790e-16
6.412500e+00 6.737555e-16
6.415000e+00 6.538300e-16
6.417500e+00 6.344852e-16
6.420000e+00 6.157046e-16
6.422500e+00 5.974719e-16
6.425000e+00 5.797713e-16
6.427500e+00 5.625876e-16
6.430000e+00 5.459060e-16
6.432500e+00 5.297119e-16
6.435000e+00 5.139913e-16
6.437500e+00 4.987306e-16
6.440000e+00 4.839165e-16
6.442500e+00 4.695362e-16
6.445000e+00 4.555771e-16
6.447500e+00 4.420271e-16
6.450000e+00 4.288744e-16
6.452500e+00 4.161075e-16
6.455000e+00 4.037153e-16
6.457500e+00 3.916868e-16
6.460000e+00 3.800117e-16
6.462500e+00 3.686797e-16
6.465000e+00 3.576808e-16
6.467500e+00 3.470054e-16
6.470000e+00 3.366441e-16
6.472500e+00 3.265878e-16
6.475000e+00 3.168278e-16
6.477500e+00 3.073552e-16
6.480000e+00 2.981620e-16
6.482500e+00 2.892398e-16
6.485000e+00 2.805809e-16
6.487500e+00 2.721775e-16
6.490000e+00 2.640223e-16
6.492500e+00 2.561081e-16
6.495000e+00 2.484277e-16
6.497500e+00 2.409745e-16
6.500000e+00 2.337418e-16
6.502500e+00 2.267231e-16
6.505000e+00 2.199122e-16
6.507500e+00 2.133031e-16
6.510000e+00 2.068899e-16
6.512500e+00 2.006668e-16
6.515000e+00 1.946283e-16
6.517500e+00 1.887689e-16
6.520000e+00 1.830836e-16
6.522500e+00 1.775671e-16
6.525000e+00 1.722145e-16
6.527500e+00 1.670210e-16
6.530000e+00 1.619820e-16
6.532500e+00 1.570929e-16
6.535000e+00 1.523494e-16
6.537500e+00 1.477471e-16
6.540000e+00 1.432820e-16
6.542500e+00 1.389499e-16
6.545000e+00 1.347470e-16
6.547500e+00 1.306695e-16
6.550000e+00 1.267137e-16
6.552500e+00 1.228760e-16
6.555000e+00 1.191530e-16
6.557500e+00 1.155412e-16
6.560000e+00 1.120374e-16
6.562500e+00 1.086384e-16
6.565000e+00 1.053411e-16
6.567500e+00 1.021425e-16
6.570000e+00 9.903975e-17
6.572500e+00 9.602996e-17
6.575000e+00 9.311039e-17
6.577500e+00 9.027838e-17
6.580000e+00 8.753133e-17
6.582500e+00 8.486675e-17
6.585000e+00 8.228218e-17
6.587500e+00 7.977526e-17
6.590000e+00 7.734369e-17
6.592500e+00 7.498523e-17
6.595000e+00 7.269772e-17
6.597500e+00 7.047906e-17
6.600000e+00 6.832719e-17
6.602500e+00 6.624015e-17
6.605000e+00 6.421599e-17
6.607500e+00 6.225286e-17
6.610000e+00 6.034894e-17
6.612500e+00 5.850247e-17
6.615000e+00 5.671173e-17
6.617500e+00 5.497508e-17
6.620000e+00 5.329090e-17
6.622500e+00 5.165762e-17
6.625000e+00 5.007374e-17
6.627500e+00 4.853777e-17
6.630000e+00 4.704829e-17
6.632500e+00 4.560391e-17
6.635000e+00 4.420328e-17
6.637500e+00 4.284510e-17
6.640000e+00 4.152809e-17
6.642500e+00 4.025103e-17
6.645000e+00 3.901273e-17
6.647500e+00 3.781201e-17
6.650000e+00 3.664776e-17
6.652500e+00 3.551889e-17
6.655000e+00 3.442433e-17
6.657500e+00 3.336305e-17
6.660000e+00 3.233407e-17
6.662500e+00 3.133640e-17
6.665000e+00 3.036911e-17
6.667500e+00 2.943128e-17
6.670000e+00 2.852204e-17
6.672500e+00 2.764051e-17
6.675000e+00 2.678588e-17
6.677500e+00 2.595732e-17
6.680000e+00 2.515406e-17
6.682500e+00 2.437533e-17
6.685000e+00 2.362039e-17
6.687500e+00 2.288853e-17
6.690000e+00 2.217905e-17
6.692500e+00 2.149127e-17
6.695000e+00 2.082455e-17
6.697500e+00 2.017824e-17
6.700000e+00 1.955172e-17
6.702500e+00 1.894441e-17
6.705000e+00 1.835571e-17
6.707500e+00 1.778508e-17
6.710000e+00 1.723195e-17
6.712500e+00 1.669580e-17
6.715000e+00 1.617612e-17
6.717500e+00 1.567240e-17
6.720000e+00 1.518417e-17
6.722500e+00 1.471095e-17
6.725000e+00 1.425229e-17
6.727500e+00 1.380774e-17
6.730000e+00 1.337688e-17
6.732500e+00 1.295929e-17
6.735000e+00 1.255457e-17
6.737500e+00 1.216233e-17
6.740000e+00 1.178218e-17
6.742500e+00 1.141377e-17
6.745000e+00 1.105672e-17
6.747500e+00 1.071070e-17
6.750000e+00 1.037537e-17
6.752500e+00 1.005041e-17
6.755000e+00 9.735490e-18
6.757500e+00 9.430314e-18
6.760000e+00 9.134582e-18
6.762500e+00 8.848006e-18
6.765000e+00 8.570305e-18
6.767500e+00 8.301209e-18
6.770000e+00 8.040454e-18
6.772500e+00 7.787786e-18
6.775000e+00 7.542956e-18
6.777500e+00 7.305726e-18
6.780000e+00 7.075861e-18
6.782500e+00 6.853137e-18
6.785000e+00 6.637334e-18
6.787500e+00 6.428240e-18
6.790000e+00 6.225650e-18
6.792500e+00 6.029363e-18
6.795000e+00 5.839187e-18
6.797500e+00 5.654933e-18
6.800000e+00 5.476419e-18
6.802500e+00 5.303469e-18
6.805000e+00 5.135912e-18
6.807500e+00 4.973582e-18
6.810000e+00 4.816317e-18
6.812500e+00 4.663962e-18
6.815000e+00 4.516366e-18
6.817500e+00 4.373381e-18
6.820000e+00 4.234866e-18
6.822500e+00 4.100683e-18
6.825000e+00 3.970697e-18
6.827500e+00 3.844780e-18
6.830000e+00 3.722806e-18
6.832500e+00 3.604652e-18
6.835000e+00 3.490201e-18
6.837500e+00 3.379337e-18
6.840000e+00 3.271951e-18
6.842500e+00 3.167935e-18
6.845000e+00 3.067183e-18
6.847500e+00 2.969595e-18
6.850000e+00 2.875073e-18
6.852500e+00 2.783521e-18
6.855000e+00 2.694848e-18
6.857500e+00 2.608964e-18
6.860000e+00 2.525783e-18
6.862500e+00 2.445220e-18
6.865000e+00 2.367195e-18
6.867500e+00 2.291628e-18
6.870000e+00 2.218442e-18
6.872500e+00 2.147565e-18
6.875000e+00 2.078923e-18
6.877500e+00 2.012447e-18
6.880000e+00 1.948071e-18
6.882500e+00 1.885727e-18
6.885000e+00 1.825354e-18
6.887500e+00 1.766889e-18
6.890000e+00 1.710272e-18
6.892500e+00 1.655447e-18
6.895000e+00 1.602357e-18
6.897500e+00 1.550948e-18
6.900000e+00 1.501168e-18
6.902500e+00 1.452965e-18
6.905000e+00 1.406290e-18
6.907500e+00 1.361096e-18
6.910000e+00 1.317335e-18
6.912500e+00 1.274963e-18
6.915000e+00 1.233937e-18
6.917500e+00 1.194214e-18
6.920000e+00 1.155754e-18
6.922500e+00 1.118516e-18
6.925000e+00 1.082463e-18
6.927500e+00 1.047556e-18
6.930000e+00 1.013761e-18
6.932500e+00 9.810425e-19
6.935000e+00 9.493660e-19
6.937500e+00 9.186991e-19
6.940000e+00 8.890100e-19
6.942500e+00 8.602678e-19
6.945000e+00 8.324429e-19
6.947500e+00 8.055062e-19
6.950000e+00 7.794297e-19
6.952500e+00 7.541864e-19
6.955000e+00 7.297499e-19
6.957500e+00 7.060948e-19
6.960000e+00 6.831963e-19
6.962500e+00 6.610307e-19
6.965000e+00 6.395747e-19
6.967500e+00 6.188058e-19
6.970000e+00 5.987024e-19
6.972500e+00 5.792434e-19
6.975000e+00 5.604083e-19
6.977500e+00 5.421775e-19
6.980000e+00 5.245317e-19
6.982500e+00 5.074525e-19
6.985000e+00 4.909218e-19
6.987500e+00 4.749223e-19
6.990000e+00 4.594371e-19
6.992500e+00 4.444499e-19
6.995000e+00 4.299448e-19
6.997500e+00 4.159066e-19
7.000000e+00 4.023203e-19
7.002500e+00 3.891716e-19
7.005000e+00 3.764467e-19
7.007500e+00 3.641319e-19
7.010000e+00 3.522143e-19
7.012500e+00 3.406812e-19
7.015000e+00 3.295203e-19
7.017500e+00 3.187197e-19
7.020000e+00 3.082681e-19
7.022500e+00 2.981542e-19
7.025000e+00 2.883672e-19
7.027500e+00 2.788968e-19
7.030000e+00 2.697327e-19
7.032500e+00 2.608653e-19
7.035000e+00 2.522850e-19
7.037500e+00 2.439826e-19
7.040000e+00 2.359493e-19
7.042500e+00 2.281764e-19
7.045000e+00 2.206556e-19
7.047500e+00 2.133788e-19
7.050000e+00 2.063383e-19
7.052500e+00 1.995263e-19
7.055000e+00 1.929356e-19
7.057500e+00 1.865591e-19
7.060000e+00 1.803899e-19
7.062500e+00 1.744214e-19
7.065000e+00 1.686471e-19
7.067500e+00 1.630607e-19
7.070000e+00 1.576562e-19
7.072500e+00 1.524278e-19
7.075000e+00 1.473698e-19
7.077500e+00 1.424767e-19
7.080000e+00 1.377432e-19
7.082500e+00 1.331641e-19
7.085000e+00 1.287346e-19
7.087500e+00 1.244496e-19
7.090000e+00 1.203047e-19
7.092500e+00 1.162952e-19
7.095000e+00 1.124168e-19
7.097500e+00 1.086653e-19
7.100000e+00 1.050366e-19
7.102500e+00 1.015266e-19
7.105000e+00 9.813156e-20
7.107500e+00 9.484777e-20
7.110000e+00 9.167161e-20
7.112500e+00 8.859959e-20
7.115000e+00 8.562834e-20
7.117500e+00 8.275460e-20
7.120000e+00 7.997520e-20
7.122500e+00 7.728709e-20
7.125000e+00 7.468730e-20
7.127500e+00 7.217296e-20
7.130000e+00 6.974131e-20
7.132500e+00 6.738964e-20
7.135000e+00 6.511538e-20
7.137500e+00 6.291599e-20
7.140000e+00 6.078905e-20
7.142500e+00 5.873219e-20
7.145000e+00 5.674314e-20
7.147500e+00 5.481968e-20
7.150000e+00 5.295969e-20
7.152500e+00 5.116108e-20
7.155000e+00 4.942187e-20
7.157500e+00 4.774012e-20
7.160000e+00 4.611394e-20
7.162500e+00 4.454153e-20
7.165000e+00 4.302112e-20
7.167500e+00 4.155103e-20
7.170000e+00 4.012961e-20
7.172500e+00 3.875526e-20
7.175000e+00 3.742645e-20
7.177500e+00 3.614169e-20
7.180000e+00 3.489953e-20
7.182500e+00 3.369858e-20
7.185000e+00 3.253749e-20
7.187500e+00 3.141496e-20
7.190000e+00 3.032972e-20
7.192500e+00 2.928055e-20
7.195000e+00 2.826626e-20
7.197500e+00 2.728571e-20
7.200000e+00 2.633780e-20
7.202500e+00 2.542145e-20
7.205000e+00 2.453562e-20
7.207500e+00 2.367931e-20
7.210000e+00 2.285156e-20
7.212500e+00 2.205142e-20
7.215000e+00 2.127798e-20
7.217500e+00 2.053037e-20
7.220000e+00 1.980773e-20
7.222500e+00 1.910924e-20
7.225000e+00 1.843412e-20
7.227500e+00 1.778158e-20
7.230000e+00 1.715088e-20
7.232500e+00 1.654130e-20
7.235000e+00 1.595215e-20
7.237500e+00 1.538276e-20
7.240000e+00 1.483246e-20
7.242500e+00 1.430063e-20
7.245000e+00 1.378666e-20
7.247500e+00 1.328997e-20
7.250000e+00 1.280997e-20
7.252500e+00 1.234612e-20
7.255000e+00 1.189788e-20
7.257500e+00 1.146473e-20
7.260000e+00 1.104619e-20
7.262500e+00 1.064176e-20
7.265000e+00 1.025098e-20
7.267500e+00 9.873394e-21
7.270000e+00 9.508568e-21
7.272500e+00 9.156078e-21
7.275000e+00 8.815516e-21
7.277500e+00 8.486488e-21
7.280000e+00 8.168611e-21
7.282500e+00 7.861515e-21
7.285000e+00 7.564844e-21
7.287500e+00 7.278253e-21
7.290000e+00 7.001406e-21
7.292500e+00 6.733982e-21
7.295000e+00 6.475669e-21
7.297500e+00 6.226163e-21
7.300000e+00 5.985174e-21
7.302500e+00 5.752420e-21
7.305000e+00 5.527627e-21
7.307500e+00 5.310532e-21
7.310000e+00 5.100881e-21
7.312500e+00 4.898426e-21
7.315000e+00 4.702930e-21
7.317500e+00 4.514162e-21
7.320000e+00 4.331901e-21
7.322500e+00 4.155931e-21
7.325000e+00 3.986043e-21
7.327500e+00 3.822039e-21
7.330000e+00 3.663722e-21
7.332500e+00 3.510907e-21
7.335000e+00 3.363411e-21
7.337500e+00 3.221060e-21
7.340000e+00 3.083684e-21
7.342500e+00 2.951120e-21
7.345000e+00 2.823211e-21
7.347500e+00 2.699803e-21
7.350000e+00 2.580750e-21
7.352500e+00 2.465909e-21
7.355000e+00 2.355142e-21
7.357500e+00 2.248319e-21
7.360000e+00 2.145309e-21
7.362500e+00 2.045990e-21
7.365000e+00 1.950242e-21
7.367500e+00 1.857951e-21
7.370000e+00 1.769004e-21
7.372500e+00 1.683295e-21
7.375000e+00 1.600720e-21
7.377500e+00 1.521180e-21
7.380000e+00 1.444577e-21
7.382500e+00 1.370820e-21
7.385000e+00 1.299818e-21
7.387500e+00 1.231485e-21
7.390000e+00 1.165739e-21
7.392500e+00 1.102498e-21
7.395000e+00 1.041687e-21
7.397500e+00 9.832290e-22
7.400000e+00 9.270542e-22
7.402500e+00 8.730932e-22
7.405000e+00 8.212796e-22
7.407500e+00 7.715496e-22
7.410000e+00 7.238420e-22
7.412500e+00 6.780977e-22
7.415000e+00 6.342602e-22
7.417500e+00 5.922750e-22
7.420000e+00 5.520900e-22
7.422500e+00 5.136550e-22
7.425000e+00 4.769221e-22
7.427500e+00 4.418452e-22
7.430000e+00 4.083804e-22
7.432500e+00 3.764856e-22
7.435000e+00 3.461205e-22
7.437500e+00 3.172467e-22
7.440000e+00 2.898275e-22
7.442500e+00 2.638280e-22
7.445000e+00 2.392150e-22
7.447500e+00 2.159569e-22
7.450000e+00 1.940237e-22
7.452500e+00 1.733870e-22
7.455000e+00 1.540201e-22
7.457500e+00 1.358975e-22
7.460000e+00 1.189954e-22
7.462500e+00 1.032915e-22
7.465000e+00 8.876487e-23
7.467500e+00 7.539592e-23
7.470000e+00 6.316652e-23
7.472500e+00 5.205990e-23
7.475000e+00 4.206064e-23
7.477500e+00 3.315464e-23
7.480000e+00 2.532912e-23
7.482500e+00 1.857259e-23
7.485000e+00 1.287486e-23
7.487500e+00 8.226999e-24
7.490000e+00 4.621360e-24
7.492500e+00 2.051541e-24
7.495000e+00 5.123893e-25
7.497500e+00 1.512366e-209


==> BEC-GP-OMP/c_programs/output/imagsph/imagsph-out.txt <==
 Imaginary time propagation spherically-symmetric trap,   OPTION = 2

  Number of Atoms N = 2000, Unit of length AHO = 0.00000100 m
  Scattering length a = 94.35*a0
  Nonlinearity G_3D = 125.4840001
 # Space Stp: NR = 3000
  Space Step: DR = 0.0025
 # Time Stp : NSTP = 0, NPAS = 200000, NRUN = 20000
   Time Step:   DT = 0.000020

                  --------------------------------------------------------
                    Norm      Chem        Ener/N     <rms>     |Psi(0)|^2
                  --------------------------------------------------------
Initial :          1.0000    1.499060    1.499060    1.22474    0.17959
After NPAS iter.:  0.9998    4.014896    3.071563    1.88214    0.03021
After NRUN iter.:  0.9998    4.014113    3.070781    1.88214    0.03021
                  --------------------------------------------------------

 Clock Time: 19 seconds
 CPU Time:  19 seconds


==> BEC-GP-OMP/c_programs/output/real1d/real1d-den.txt <==
-1.500000e+01 0.000000e+00
-1.499000e+01 1.590978e-27
-1.498000e+01 4.196570e-28
-1.497000e+01 6.079088e-29
-1.496000e+01 1.984015e-28
-1.495000e+01 2.251300e-28
-1.494000e+01 8.253997e-29
-1.493000e+01 8.652380e-28
-1.492000e+01 6.746319e-29
-1.491000e+01 6.317776e-28
-1.490000e+01 7.846450e-28
-1.489000e+01 3.501842e-28
-1.488000e+01 1.760868e-28
-1.487000e+01 4.600091e-28
-1.486000e+01 1.923749e-29
-1.485000e+01 4.506051e-28
-1.484000e+01 6.404926e-28
-1.483000e+01 4.114028e-28
-1.482000e+01 4.385135e-28
-1.481000e+01 7.135276e-28
-1.480000e+01 5.829468e-28
-1.479000e+01 1.159885e-27
-1.478000e+01 2.721328e-28
-1.477000e+01 1.072129e-27
-1.476000e+01 2.499672e-28
-1.475000e+01 1.695466e-27
-1.474000e+01 7.204793e-28
-1.473000e+01 3.879762e-28
-1.472000e+01 5.105370e-28
-1.471000e+01 3.854865e-29
-1.470000e+01 2.189141e-27
-1.469000e+01 2.448518e-28
-1.468000e+01 8.427225e-28
-1.467000e+01 2.328696e-28
-1.466000e+01 3.238979e-28
-1.465000e+01 2.590601e-28
-1.464000e+01 2.677722e-28
-1.463000e+01 3.642425e-28
-1.462000e+01 2.378671e-28
-1.461000e+01 1.847520e-28
-1.460000e+01 1.110102e-27
-1.459000e+01 4.549583e-29
-1.458000e+01 9.765695e-28
-1.457000e+01 3.066841e-28
-1.456000e+01 1.173225e-29
-1.455000e+01 4.381343e-29
-1.454000e+01 4.351472e-28
-1.453000e+01 1.569551e-27
-1.452000e+01 4.032433e-28
-1.451000e+01 6.933973e-28
-1.450000e+01 4.686881e-28
-1.449000e+01 1.113725e-28
-1.448000e+01 4.473583e-29
-1.447000e+01 2.348228e-27
-1.446000e+01 1.611080e-27
-1.445000e+01 5.050083e-29
-1.444000e+01 2.345209e-27
-1.443000e+01 2.390840e-29
-1.442000e+01 1.006560e-28
-1.441000e+01 1.571734e-27
-1.440000e+01 1.957936e-27
-1.439000e+01 1.864030e-28
-1.438000e+01 1.673695e-27
-1.437000e+01 3.200664e-28
-1.436000e+01 2.971991e-27
-1.435000e+01 1.582189e-27
-1.434000e+01 9.731655e-30
-1.433000e+01 1.885877e-27
-1.432000e+01 6.764593e-29
-1.431000e+01 3.201402e-28
-1.430000e+01 3.914710e-28
-1.429000e+01 2.120478e-28
-1.428000e+01 3.448173e-29
-1.427000e+01 7.016891e-28
-1.426000e+01 2.447053e-28
-1.425000e+01 1.120098e-27
-1.424000e+01 7.684006e-28
-1.423000e+01 4.552468e-28
-1.422000e+01 6.758314e-28
-1.421000e+01 4.888842e-28
-1.420000e+01 4.978057e-28
-1.419000e+01 3.877793e-29
-1.418000e+01 7.241662e-28
-1.417000e+01 4.369318e-28
-1.416000e+01 3.030058e-29
-1.415000e+01 1.884083e-28
-1.414000e+01 1.098033e-28
-1.413000e+01 4.915465e-28
-1.412000e+01 3.778402e-28
-1.411000e+01 6.091649e-29
-1.410000e+01 3.521287e-28
-1.409000e+01 4.418670e-28
-1.408000e+01 3.544181e-28
-1.407000e+01 1.002837e-27
-1.406000e+01 5.800907e-28
-1.405000e+01 3.067977e-28
-1.404000e+01 1.034029e-27
-1.403000e+01 7.351141e-28
-1.402000e+01 1.034885e-28
-1.401000e+01 3.977012e-28
-1.400000e+01 5.291082e-28
-1.399000e+01 2.630387e-28
-1.398000e+01 1.090570e-27
-1.397000e+01 9.376629e-28
-1.396000e+01 5.736421e-28
-1.395000e+01 2.778044e-27
-1.394000e+01 3.641582e-28
-1.393000e+01 1.473144e-28
-1.392000e+01 1.068337e-27
-1.391000e+01 8.098122e-28
-1.390000e+01 2.071113e-27
-1.389000e+01 3.173076e-28
-1.388000e+01 9.033736e-28
-1.387000e+01 1.929402e-27
-1.386000e+01 7.048678e-29
-1.385000e+01 3.078036e-28
-1.384000e+01 9.003058e-28
-1.383000e+01 3.662753e-28
-1.382000e+01 2.737098e-28
-1.381000e+01 2.296507e-28
-1.380000e+01 3.010856e-28
-1.379000e+01 1.187167e-28
-1.378000e+01 2.046816e-28
-1.377000e+01 5.546056e-28
-1.376000e+01 4.320910e-28
-1.375000e+01 5.531618e-29
-1.374000e+01 3.672701e-28
-1.373000e+01 1.861780e-28
-1.372000e+01 1.851662e-28
-1.371000e+01 5.977716e-28
-1.370000e+01 9.176319e-29
-1.369000e+01 5.354768e-28
-1.368000e+01 2.192844e-28
-1.367000e+01 1.427014e-28
-1.366000e+01 1.784040e-28
-1.365000e+01 6.905125e-28
-1.364000e+01 1.894314e-27
-1.363000e+01 1.411013e-27
-1.362000e+01 3.739797e-28
-1.361000e+01 1.394764e-27
-1.360000e+01 7.152180e-28
-1.359000e+01 2.896798e-28
-1.358000e+01 1.530585e-28
-1.357000e+01 1.752469e-28
-1.356000e+01 1.768050e-29
-1.355000e+01 2.031988e-28
-1.354000e+01 2.653400e-28
-1.353000e+01 5.518637e-28
-1.352000e+01 6.847925e-28
-1.351000e+01 1.335454e-27
-1.350000e+01 1.759129e-28
-1.349000e+01 4.879012e-28
-1.348000e+01 2.254501e-27
-1.347000e+01 1.249854e-28
-1.346000e+01 3.502795e-28
-1.345000e+01 1.887258e-28
-1.344000e+01 8.341779e-28
-1.343000e+01 3.565491e-28
-1.342000e+01 1.394225e-27
-1.341000e+01 1.673707e-27
-1.340000e+01 1.432785e-27
-1.339000e+01 1.144442e-27
-1.338000e+01 6.396366e-28
-1.337000e+01 5.237856e-28
-1.336000e+01 1.723488e-28
-1.335000e+01 1.487698e-28
-1.334000e+01 1.542866e-28
-1.333000e+01 3.834422e-29
-1.332000e+01 1.149182e-27
-1.331000e+01 1.270979e-27
-1.330000e+01 1.101080e-27
-1.329000e+01 7.057436e-28
-1.328000e+01 3.197941e-27
-1.327000e+01 7.732822e-28
-1.326000e+01 4.463213e-28
-1.325000e+01 1.046567e-27
-1.324000e+01 1.234395e-27
-1.323000e+01 3.366087e-28
-1.322000e+01 1.543353e-27
-1.321000e+01 3.970212e-28
-1.320000e+01 4.640944e-28
-1.319000e+01 4.704900e-28
-1.318000e+01 1.015021e-27
-1.317000e+01 6.392910e-28
-1.316000e+01 3.043832e-28
-1.315000e+01 9.549042e-28
-1.314000e+01 1.041208e-27
-1.313000e+01 2.469239e-28
-1.312000e+01 1.283045e-27
-1.311000e+01 4.611580e-28
-1.310000e+01 6.159982e-28
-1.309000e+01 1.426185e-28
-1.308000e+01 2.716532e-28
-1.307000e+01 2.540345e-28
-1.306000e+01 8.407874e-29
-1.305000e+01 2.156633e-28
-1.304000e+01 1.093766e-28
-1.303000e+01 6.906539e-30
-1.302000e+01 3.125028e-28
-1.301000e+01 1.632523e-28
-1.300000e+01 1.875124e-28
-1.299000e+01 1.231527e-27
-1.298000e+01 1.878180e-28
-1.297000e+01 9.153944e-28
-1.296000e+01 8.348176e-28
-1.295000e+01 2.609666e-28
-1.294000e+01 6.045722e-28
-1.293000e+01 8.491995e-28
-1.292000e+01 5.155152e-28
-1.291000e+01 2.667225e-28
-1.290000e+01 5.683593e-28
-1.289000e+01 2.797666e-28
-1.288000e+01 2.433838e-28
-1.287000e+01 1.470029e-27
-1.286000e+01 6.856804e-28
-1.285000e+01 9.452108e-28
-1.284000e+01 4.998470e-28
-1.283000e+01 1.386198e-27
-1.282000e+01 3.414949e-28
-1.281000e+01 1.294000e-28
-1.280000e+01 3.916528e-28
-1.279000e+01 9.894394e-29
-1.278000e+01 3.615931e-28
-1.277000e+01 3.301820e-28
-1.276000e+01 2.629497e-28
-1.275000e+01 1.218027e-27
-1.274000e+01 1.037480e-27
-1.273000e+01 6.810351e-28
-1.272000e+01 7.373463e-29
-1.271000e+01 2.267348e-28
-1.270000e+01 7.070252e-28
-1.269000e+01 5.045990e-28
-1.268000e+01 1.209082e-28
-1.267000e+01 2.103887e-28
-1.266000e+01 2.906133e-27
-1.265000e+01 4.194477e-28
-1.264000e+01 8.606538e-28
-1.263000e+01 1.817214e-28
-1.262000e+01 1.171588e-27
-1.261000e+01 2.840556e-28
-1.260000e+01 2.478019e-28
-1.259000e+01 4.218380e-28
-1.258000e+01 1.156022e-28
-1.257000e+01 4.681666e-28
-1.256000e+01 7.709826e-29
-1.255000e+01 1.559400e-28
-1.254000e+01 2.568959e-28
-1.253000e+01 1.626811e-28
-1.252000e+01 3.140721e-28
-1.251000e+01 4.565971e-28
-1.250000e+01 7.052385e-28
-1.249000e+01 4.948124e-28
-1.248000e+01 3.023854e-28
-1.247000e+01 2.993813e-28
-1.246000e+01 6.296400e-29
-1.245000e+01 2.728116e-29
-1.244000e+01 4.294868e-29
-1.243000e+01 4.364573e-28
-1.242000e+01 2.591048e-28
-1.241000e+01 1.735942e-28
-1.240000e+01 1.174274e-29
-1.239000e+01 1.730083e-27
-1.238000e+01 5.189943e-28
-1.237000e+01 2.292861e-28
-1.236000e+01 1.748466e-28
-1.235000e+01 7.884059e-29
-1.234000e+01 3.356415e-28
-1.233000e+01 5.855279e-28
-1.232000e+01 1.068666e-27
-1.231000e+01 7.597037e-28
-1.230000e+01 2.469903e-27
-1.229000e+01 6.090100e-29
-1.228000e+01 3.632157e-28
-1.227000e+01 6.949169e-29
-1.226000e+01 2.973992e-28
-1.225000e+01 2.745868e-29
-1.224000e+01 4.981241e-28
-1.223000e+01 9.451459e-29
-1.222000e+01 4.623999e-28
-1.221000e+01 1.120823e-27
-1.220000e+01 9.265393e-28
-1.219000e+01 2.574651e-28
-1.218000e+01 3.149401e-28
-1.217000e+01 1.497294e-27
-1.216000e+01 4.064416e-28
-1.215000e+01 4.058404e-28
-1.214000e+01 1.691225e-28
-1.213000e+01 2.320466e-29
-1.212000e+01 9.246721e-29
-1.211000e+01 9.080155e-28
-1.210000e+01 8.784437e-29
-1.209000e+01 1.205931e-28
-1.208000e+01 1.760326e-27
-1.207000e+01 1.444286e-27
-1.206000e+01 2.079394e-28
-1.205000e+01 1.218236e-27
-1.204000e+01 4.076198e-28
-1.203000e+01 2.554935e-27
-1.202000e+01 3.171594e-28
-1.201000e+01 2.359001e-27
-1.200000e+01 1.587397e-29
-1.199000e+01 1.270123e-28
-1.198000e+01 6.837393e-28
-1.197000e+01 4.157023e-28
-1.196000e+01 1.035659e-27
-1.195000e+01 4.074792e-29
-1.194000e+01 3.080039e-28
-1.193000e+01 4.888856e-28
-1.192000e+01 5.163941e-28
-1.191000e+01 3.860628e-28
-1.190000e+01 2.844994e-28
-1.189000e+01 4.984618e-28
-1.188000e+01 8.101412e-28
-1.187000e+01 1.746836e-27
-1.186000e+01 4.327314e-28
-1.185000e+01 3.291273e-28
-1.184000e+01 2.024178e-29
-1.183000e+01 3.748317e-29
-1.182000e+01 2.323950e-27
-1.181000e+01 1.155061e-27
-1.180000e+01 3.467626e-28
-1.179000e+01 1.433480e-28
-1.178000e+01 2.369421e-27
-1.177000e+01 2.185865e-27
-1.176000e+01 2.917060e-28
-1.175000e+01 1.091063e-27
-1.174000e+01 1.899569e-28
-1.173000e+01 2.248917e-29
-1.172000e+01 1.319447e-27
-1.171000e+01 4.094858e-27
-1.170000e+01 6.697547e-28
-1.169000e+01 3.001174e-28
-1.168000e+01 1.719196e-29
-1.167000e+01 2.946128e-28
-1.166000e+01 6.277228e-28
-1.165000e+01 5.301785e-28
-1.164000e+01 3.675006e-27
-1.163000e+01 2.009433e-27
-1.162000e+01 5.003533e-28
-1.161000e+01 2.417811e-28
-1.160000e+01 3.277934e-28
-1.159000e+01 2.599895e-28
-1.158000e+01 7.322825e-28
-1.157000e+01 2.136552e-28
-1.156000e+01 2.678614e-28
-1.155000e+01 2.656018e-28
-1.154000e+01 2.056103e-28
-1.153000e+01 2.550982e-28
-1.152000e+01 1.792431e-27
-1.151000e+01 5.143059e-28
-1.150000e+01 7.421949e-30
-1.149000e+01 1.215971e-27
-1.148000e+01 7.635984e-28
-1.147000e+01 6.783215e-28
-1.146000e+01 1.445114e-27
-1.145000e+01 1.389293e-27
-1.144000e+01 4.727696e-28
-1.143000e+01 2.440650e-27
-1.142000e+01 2.432317e-27
-1.141000e+01 1.241926e-27
-1.140000e+01 4.575399e-28
-1.139000e+01 1.196497e-27
-1.138000e+01 1.707452e-27
-1.137000e+01 2.508096e-27
-1.136000e+01 3.279066e-27
-1.135000e+01 2.034370e-27
-1.134000e+01 3.020904e-27
-1.133000e+01 5.762559e-27
-1.132000e+01 2.995909e-27
-1.131000e+01 5.069541e-28
-1.130000e+01 7.430374e-28
-1.129000e+01 1.032380e-27
-1.128000e+01 1.638625e-27
-1.127000e+01 1.218757e-27
-1.126000e+01 1.280821e-27
-1.125000e+01 4.458443e-27
-1.124000e+01 2.464276e-27
-1.123000e+01 4.056690e-27
-1.122000e+01 2.779539e-27
-1.121000e+01 3.930483e-27
-1.120000e+01 4.551149e-27
-1.119000e+01 2.662927e-27
-1.118000e+01 3.041618e-27
-1.117000e+01 2.292318e-27
-1.116000e+01 4.268382e-27
-1.115000e+01 6.028720e-27
-1.114000e+01 5.245620e-27
-1.113000e+01 2.454699e-27
-1.112000e+01 1.959469e-27
-1.111000e+01 6.548408e-27
-1.110000e+01 6.001082e-27
-1.109000e+01 2.824361e-27
-1.108000e+01 8.770153e-27
-1.107000e+01 7.320798e-27
-1.106000e+01 5.270192e-27
-1.105000e+01 1.542583e-26
-1.104000e+01 4.985189e-27
-1.103000e+01 4.670851e-27
-1.102000e+01 5.671243e-27
-1.101000e+01 5.447736e-27
-1.100000e+01 6.393031e-27
-1.099000e+01 1.155364e-26
-1.098000e+01 9.457200e-27
-1.097000e+01 1.395366e-26
-1.096000e+01 1.569660e-26
-1.095000e+01 1.175993e-26
-1.094000e+01 1.391716e-26
-1.093000e+01 6.968631e-27
-1.092000e+01 7.318853e-27
-1.091000e+01 1.122229e-26
-1.090000e+01 1.851366e-26
-1.089000e+01 1.133055e-26
-1.088000e+01 1.347444e-26
-1.087000e+01 1.306877e-26
-1.086000e+01 6.403556e-27
-1.085000e+01 1.386559e-26
-1.084000e+01 2.015886e-26
-1.083000e+01 1.876764e-26
-1.082000e+01 1.077322e-26
-1.081000e+01 1.214059e-26
-1.080000e+01 1.113504e-26
-1.079000e+01 1.141540e-26
-1.078000e+01 1.611219e-26
-1.077000e+01 1.013271e-26
-1.076000e+01 6.978478e-27
-1.075000e+01 9.866279e-27
-1.074000e+01 1.255722e-26
-1.073000e+01 1.106346e-26
-1.072000e+01 8.908098e-27
-1.071000e+01 7.775533e-27
-1.070000e+01 9.174773e-27
-1.069000e+01 1.423946e-26
-1.068000e+01 1.168883e-26
-1.067000e+01 1.641158e-26
-1.066000e+01 1.835510e-26
-1.065000e+01 1.490276e-26
-1.064000e+01 1.861207e-26
-1.063000e+01 1.224735e-26
-1.062000e+01 7.252885e-27
-1.061000e+01 7.595345e-27
-1.060000e+01 1.125250e-26
-1.059000e+01 1.294138e-26
-1.058000e+01 1.747843e-26
-1.057000e+01 1.101349e-26
-1.056000e+01 1.192050e-26
-1.055000e+01 2.121484e-26
-1.054000e+01 1.735760e-26
-1.053000e+01 2.902482e-26
-1.052000e+01 3.459706e-26
-1.051000e+01 2.944998e-26
-1.050000e+01 3.333989e-26
-1.049000e+01 3.059625e-26
-1.048000e+01 5.563112e-26
-1.047000e+01 7.681441e-26
-1.046000e+01 8.812618e-26
-1.045000e+01 1.010118e-25
-1.044000e+01 1.047525e-25
-1.043000e+01 1.107427e-25
-1.042000e+01 1.198353e-25
-1.041000e+01 2.026172e-25
-1.040000e+01 2.216537e-25
-1.039000e+01 2.243286e-25
-1.038000e+01 2.783939e-25
-1.037000e+01 3.275325e-25
-1.036000e+01 3.494920e-25
-1.035000e+01 4.067841e-25
-1.034000e+01 5.210436e-25
-1.033000e+01 5.927598e-25
-1.032000e+01 6.474458e-25
-1.031000e+01 7.261548e-25
-1.030000e+01 9.009776e-25
-1.029000e+01 1.001702e-24
-1.028000e+01 1.175840e-24
-1.027000e+01 1.303391e-24
-1.026000e+01 1.376238e-24
-1.025000e+01 1.662444e-24
-1.024000e+01 1.893687e-24
-1.023000e+01 2.069879e-24
-1.022000e+01 2.412813e-24
-1.021000e+01 2.747740e-24
-1.020000e+01 3.071872e-24
-1.019000e+01 3.491911e-24
-1.018000e+01 3.849832e-24
-1.017000e+01 4.373290e-24
-1.016000e+01 4.900049e-24
-1.015000e+01 5.390504e-24
-1.014000e+01 6.143755e-24
-1.013000e+01 6.960722e-24
-1.012000e+01 7.790500e-24
-1.011000e+01 8.628342e-24
-1.010000e+01 9.522150e-24
-1.009000e+01 1.060008e-23
-1.008000e+01 1.167448e-23
-1.007000e+01 1.319776e-23
-1.006000e+01 1.467085e-23
-1.005000e+01 1.644639e-23
-1.004000e+01 1.797090e-23
-1.003000e+01 2.002048e-23
-1.002000e+01 2.279046e-23
-1.001000e+01 2.462561e-23
-1.000000e+01 2.735622e-23
-9.990000e+00 3.013993e-23
-9.980000e+00 3.398259e-23
-9.970000e+00 3.773085e-23
-9.960000e+00 4.112828e-23
-9.950000e+00 4.516794e-23
-9.940000e+00 4.964512e-23
-9.930000e+00 5.474975e-23
-9.920000e+00 6.035560e-23
-9.910000e+00 6.663519e-23
-9.900000e+00 7.363288e-23
-9.890000e+00 8.126295e-23
-9.880000e+00 8.882956e-23
-9.870000e+00 9.824573e-23
-9.860000e+00 1.067864e-22
-9.850000e+00 1.177594e-22
-9.840000e+00 1.293015e-22
-9.830000e+00 1.422101e-22
-9.820000e+00 1.563897e-22
-9.810000e+00 1.697711e-22
-9.800000e+00 1.865584e-22
-9.790000e+00 2.040026e-22
-9.780000e+00 2.242851e-22
-9.770000e+00 2.450858e-22
-9.760000e+00 2.681879e-22
-9.750000e+00 2.932163e-22
-9.740000e+00 3.189468e-22
-9.730000e+00 3.485520e-22
-9.720000e+00 3.810785e-22
-9.710000e+00 4.157051e-22
-9.700000e+00 4.522565e-22
-9.690000e+00 4.924360e-22
-9.680000e+00 5.379709e-22
-9.670000e+00 5.846187e-22
-9.660000e+00 6.355206e-22
-9.650000e+00 6.927664e-22
-9.640000e+00 7.540913e-22
-9.630000e+00 8.203533e-22
-9.620000e+00 8.901073e-22
-9.610000e+00 9.666128e-22
-9.600000e+00 1.049790e-21
-9.590000e+00 1.139548e-21
-9.580000e+00 1.234055e-21
-9.570000e+00 1.339714e-21
-9.560000e+00 1.452481e-21
-9.550000e+00 1.575051e-21
-9.540000e+00 1.708281e-21
-9.530000e+00 1.849421e-21
-9.520000e+00 2.001085e-21
-9.510000e+00 2.164626e-21
-9.500000e+00 2.343370e-21
-9.490000e+00 2.531544e-21
-9.480000e+00 2.738442e-21
-9.470000e+00 2.956850e-21
-9.460000e+00 3.193112e-21
-9.450000e+00 3.451590e-21
-9.440000e+00 3.722330e-21
-9.430000e+00 4.014101e-21
-9.420000e+00 4.334138e-21
-9.410000e+00 4.672891e-21
-9.400000e+00 5.033349e-21
-9.390000e+00 5.423508e-21
-9.380000e+00 5.833964e-21
-9.370000e+00 6.280010e-21
-9.360000e+00 6.763835e-21
-9.350000e+00 7.279828e-21
-9.340000e+00 7.825078e-21
-9.330000e+00 8.407471e-21
-9.320000e+00 9.038831e-21
-9.310000e+00 9.711133e-21
-9.300000e+00 1.043279e-20
-9.290000e+00 1.120049e-20
-9.280000e+00 1.201614e-20
-9.270000e+00 1.289474e-20
-9.260000e+00 1.383328e-20
-9.250000e+00 1.482535e-20
-9.240000e+00 1.588276e-20
-9.230000e+00 1.702251e-20
-9.220000e+00 1.823519e-20
-9.210000e+00 1.951532e-20
-9.200000e+00 2.089354e-20
-9.190000e+00 2.236197e-20
-9.180000e+00 2.391678e-20
-9.170000e+00 2.558628e-20
-9.160000e+00 2.734501e-20
-9.150000e+00 2.922376e-20
-9.140000e+00 3.122556e-20
-9.130000e+00 3.335403e-20
-9.120000e+00 3.561632e-20
-9.110000e+00 3.802000e-20
-9.100000e+00 4.059062e-20
-9.090000e+00 4.330731e-20
-9.080000e+00 4.620645e-20
-9.070000e+00 4.927240e-20
-9.060000e+00 5.253428e-20
-9.050000e+00 5.602535e-20
-9.040000e+00 5.971501e-20
-9.030000e+00 6.362139e-20
-9.020000e+00 6.779249e-20
-9.010000e+00 7.221613e-20
-9.000000e+00 7.689232e-20
-8.990000e+00 8.188412e-20
-8.980000e+00 8.719359e-20
-8.970000e+00 9.283006e-20
-8.960000e+00 9.882774e-20
-8.950000e+00 1.051768e-19
-8.940000e+00 1.119422e-19
-8.930000e+00 1.191656e-19
-8.920000e+00 1.267942e-19
-8.910000e+00 1.349073e-19
-8.900000e+00 1.435676e-19
-8.890000e+00 1.528041e-19
-8.880000e+00 1.626453e-19
-8.870000e+00 1.730803e-19
-8.860000e+00 1.842507e-19
-8.850000e+00 1.961784e-19
-8.840000e+00 2.088668e-19
-8.830000e+00 2.224181e-19
-8.820000e+00 2.369263e-19
-8.810000e+00 2.524674e-19
-8.800000e+00 2.690279e-19
-8.790000e+00 2.868474e-19
-8.780000e+00 3.059103e-19
-8.770000e+00 3.263687e-19
-8.760000e+00 3.483719e-19
-8.750000e+00 3.720152e-19
-8.740000e+00 3.974877e-19
-8.730000e+00 4.248735e-19
-8.720000e+00 4.544775e-19
-8.710000e+00 4.864310e-19
-8.700000e+00 5.210471e-19
-8.690000e+00 5.584844e-19
-8.680000e+00 5.990803e-19
-8.670000e+00 6.431687e-19
-8.660000e+00 6.911452e-19
-8.650000e+00 7.433368e-19
-8.640000e+00 8.002130e-19
-8.630000e+00 8.623959e-19
-8.620000e+00 9.303532e-19
-8.610000e+00 1.004833e-18
-8.600000e+00 1.086442e-18
-8.590000e+00 1.176077e-18
-8.580000e+00 1.274795e-18
-8.570000e+00 1.383431e-18
-8.560000e+00 1.503281e-18
-8.550000e+00 1.635790e-18
-8.540000e+00 1.782319e-18
-8.530000e+00 1.944728e-18
-8.520000e+00 2.124764e-18
-8.510000e+00 2.325043e-18
-8.500000e+00 2.547856e-18
-8.490000e+00 2.796094e-18
-8.480000e+00 3.072958e-18
-8.470000e+00 3.381999e-18
-8.460000e+00 3.727962e-18
-8.450000e+00 4.115160e-18
-8.440000e+00 4.549122e-18
-8.430000e+00 5.036288e-18
-8.420000e+00 5.583587e-18
-8.410000e+00 6.198800e-18
-8.400000e+00 6.891495e-18
-8.390000e+00 7.671872e-18
-8.380000e+00 8.551971e-18
-8.370000e+00 9.545396e-18
-8.360000e+00 1.066762e-17
-8.350000e+00 1.193649e-17
-8.340000e+00 1.337219e-17
-8.330000e+00 1.499755e-17
-8.320000e+00 1.683863e-17
-8.310000e+00 1.892639e-17
-8.300000e+00 2.129446e-17
-8.290000e+00 2.398189e-17
-8.280000e+00 2.703383e-17
-8.270000e+00 3.050083e-17
-8.260000e+00 3.444141e-17
-8.250000e+00 3.892208e-17
-8.240000e+00 4.401821e-17
-8.230000e+00 4.981677e-17
-8.220000e+00 5.641653e-17
-8.210000e+00 6.393128e-17
-8.200000e+00 7.248804e-17
-8.190000e+00 8.223442e-17
-8.180000e+00 9.333964e-17
-8.170000e+00 1.059944e-16
-8.160000e+00 1.204154e-16
-8.150000e+00 1.368513e-16
-8.140000e+00 1.555880e-16
-8.130000e+00 1.769475e-16
-8.120000e+00 2.013001e-16
-8.110000e+00 2.290649e-16
-8.100000e+00 2.607203e-16
-8.090000e+00 2.968107e-16
-8.080000e+00 3.379603e-16
-8.070000e+00 3.848743e-16
-8.060000e+00 4.383598e-16
-8.050000e+00 4.993340e-16
-8.040000e+00 5.688369e-16
-8.030000e+00 6.480593e-16
-8.020000e+00 7.383458e-16
-8.010000e+00 8.412341e-16
-8.000000e+00 9.584690e-16
-7.990000e+00 1.092034e-15
-7.980000e+00 1.244179e-15
-7.970000e+00 1.417466e-15
-7.960000e+00 1.614798e-15
-7.950000e+00 1.839473e-15
-7.940000e+00 2.095245e-15
-7.930000e+00 2.386352e-15
-7.920000e+00 2.717618e-15
-7.910000e+00 3.094508e-15
-7.900000e+00 3.523218e-15
-7.890000e+00 4.010774e-15
-7.880000e+00 4.565131e-15
-7.870000e+00 5.195304e-15
-7.860000e+00 5.911504e-15
-7.850000e+00 6.725285e-15
-7.840000e+00 7.649728e-15
-7.830000e+00 8.699635e-15
-7.820000e+00 9.891749e-15
-7.810000e+00 1.124501e-14
-7.800000e+00 1.278081e-14
-7.790000e+00 1.452333e-14
-7.780000e+00 1.649993e-14
-7.770000e+00 1.874145e-14
-7.760000e+00 2.128276e-14
-7.750000e+00 2.416320e-14
-7.740000e+00 2.742720e-14
-7.730000e+00 3.112487e-14
-7.720000e+00 3.531270e-14
-7.710000e+00 4.005440e-14
-7.700000e+00 4.542182e-14
-7.690000e+00 5.149590e-14
-7.680000e+00 5.836782e-14
-7.670000e+00 6.614029e-14
-7.660000e+00 7.492896e-14
-7.650000e+00 8.486394e-14
-7.640000e+00 9.609180e-14
-7.630000e+00 1.087773e-13
-7.620000e+00 1.231056e-13
-7.610000e+00 1.392852e-13
-7.600000e+00 1.575503e-13
-7.590000e+00 1.781640e-13
-7.580000e+00 2.014219e-13
-7.570000e+00 2.276560e-13
-7.560000e+00 2.572390e-13
-7.550000e+00 2.905893e-13
-7.540000e+00 3.281764e-13
-7.530000e+00 3.705266e-13
-7.520000e+00 4.182307e-13
-7.510000e+00 4.719505e-13
-7.500000e+00 5.324282e-13
-7.490000e+00 6.004952e-13
-7.480000e+00 6.770827e-13
-7.470000e+00 7.632339e-13
-7.460000e+00 8.601163e-13
-7.450000e+00 9.690369e-13
-7.440000e+00 1.091458e-12
-7.430000e+00 1.229015e-12
-7.420000e+00 1.383538e-12
-7.410000e+00 1.557071e-12
-7.400000e+00 1.751900e-12
-7.390000e+00 1.970579e-12
-7.380000e+00 2.215962e-12
-7.370000e+00 2.491233e-12
-7.360000e+00 2.799949e-12
-7.350000e+00 3.146081e-12
-7.340000e+00 3.534058e-12
-7.330000e+00 3.968821e-12
-7.320000e+00 4.455880e-12
-7.310000e+00 5.001380e-12
-7.300000e+00 5.612166e-12
-7.290000e+00 6.295868e-12
-7.280000e+00 7.060987e-12
-7.270000e+00 7.916986e-12
-7.260000e+00 8.874404e-12
-7.250000e+00 9.944970e-12
-7.240000e+00 1.114173e-11
-7.230000e+00 1.247922e-11
-7.220000e+00 1.397356e-11
-7.210000e+00 1.564273e-11
-7.200000e+00 1.750666e-11
-7.190000e+00 1.958754e-11
-7.180000e+00 2.190999e-11
-7.170000e+00 2.450137e-11
-7.160000e+00 2.739206e-11
-7.150000e+00 3.061576e-11
-7.140000e+00 3.420989e-11
-7.130000e+00 3.821596e-11
-7.120000e+00 4.268000e-11
-7.110000e+00 4.765303e-11
-7.100000e+00 5.319164e-11
-7.090000e+00 5.935851e-11
-7.080000e+00 6.622311e-11
-7.070000e+00 7.386235e-11
-7.060000e+00 8.236142e-11
-7.050000e+00 9.181458e-11
-7.040000e+00 1.023262e-10
-7.030000e+00 1.140117e-10
-7.020000e+00 1.269987e-10
-7.010000e+00 1.414284e-10
-7.000000e+00 1.574569e-10
-6.990000e+00 1.752566e-10
-6.980000e+00 1.950180e-10
-6.970000e+00 2.169517e-10
-6.960000e+00 2.412898e-10
-6.950000e+00 2.682891e-10
-6.940000e+00 2.982325e-10
-6.930000e+00 3.314323e-10
-6.920000e+00 3.682331e-10
-6.910000e+00 4.090147e-10
-6.900000e+00 4.541958e-10
-6.890000e+00 5.042379e-10
-6.880000e+00 5.596494e-10
-6.870000e+00 6.209903e-10
-6.860000e+00 6.888772e-10
-6.850000e+00 7.639889e-10
-6.840000e+00 8.470724e-10
-6.830000e+00 9.389496e-10
-6.820000e+00 1.040524e-09
-6.810000e+00 1.152791e-09
-6.800000e+00 1.276842e-09
-6.790000e+00 1.413878e-09
-6.780000e+00 1.565219e-09
-6.770000e+00 1.732313e-09
-6.760000e+00 1.916752e-09
-6.750000e+00 2.120282e-09
-6.740000e+00 2.344820e-09
-6.730000e+00 2.592469e-09
-6.720000e+00 2.865535e-09
-6.710000e+00 3.166547e-09
-6.700000e+00 3.498277e-09
-6.690000e+00 3.863763e-09
-6.680000e+00 4.266332e-09
-6.670000e+00 4.709629e-09
-6.660000e+00 5.197645e-09
-6.650000e+00 5.734747e-09
-6.640000e+00 6.325715e-09
-6.630000e+00 6.975778e-09
-6.620000e+00 7.690654e-09
-6.610000e+00 8.476594e-09
-6.600000e+00 9.340431e-09
-6.590000e+00 1.028963e-08
-6.580000e+00 1.133235e-08
-6.570000e+00 1.247749e-08
-6.560000e+00 1.373478e-08
-6.550000e+00 1.511483e-08
-6.540000e+00 1.662921e-08
-6.530000e+00 1.829056e-08
-6.520000e+00 2.011263e-08
-6.510000e+00 2.211044e-08
-6.500000e+00 2.430035e-08
-6.490000e+00 2.670017e-08
-6.480000e+00 2.932931e-08
-6.470000e+00 3.220889e-08
-6.460000e+00 3.536192e-08
-6.450000e+00 3.881341e-08
-6.440000e+00 4.259058e-08
-6.430000e+00 4.672304e-08
-6.420000e+00 5.124296e-08
-6.410000e+00 5.618530e-08
-6.400000e+00 6.158806e-08
-6.390000e+00 6.749250e-08
-6.380000e+00 7.394343e-08
-6.370000e+00 8.098947e-08
-6.360000e+00 8.868338e-08
-6.350000e+00 9.708241e-08
-6.340000e+00 1.062486e-07
-6.330000e+00 1.162493e-07
-6.320000e+00 1.271574e-07
-6.310000e+00 1.390519e-07
-6.300000e+00 1.520184e-07
-6.290000e+00 1.661494e-07
-6.280000e+00 1.815454e-07
-6.270000e+00 1.983147e-07
-6.260000e+00 2.165748e-07
-6.250000e+00 2.364525e-07
-6.240000e+00 2.580850e-07
-6.230000e+00 2.816205e-07
-6.220000e+00 3.072191e-07
-6.210000e+00 3.350539e-07
-6.200000e+00 3.653114e-07
-6.190000e+00 3.981931e-07
-6.180000e+00 4.339165e-07
-6.170000e+00 4.727158e-07
-6.160000e+00 5.148438e-07
-6.150000e+00 5.605730e-07
-6.140000e+00 6.101968e-07
-6.130000e+00 6.640312e-07
-6.120000e+00 7.224166e-07
-6.110000e+00 7.857193e-07
-6.100000e+00 8.543334e-07
-6.090000e+00 9.286829e-07
-6.080000e+00 1.009224e-06
-6.070000e+00 1.096445e-06
-6.060000e+00 1.190874e-06
-6.050000e+00 1.293077e-06
-6.040000e+00 1.403659e-06
-6.030000e+00 1.523273e-06
-6.020000e+00 1.652618e-06
-6.010000e+00 1.792444e-06
-6.000000e+00 1.943556e-06
-5.990000e+00 2.106814e-06
-5.980000e+00 2.283144e-06
-5.970000e+00 2.473533e-06
-5.960000e+00 2.679042e-06
-5.950000e+00 2.900804e-06
-5.940000e+00 3.140032e-06
-5.930000e+00 3.398023e-06
-5.920000e+00 3.676164e-06
-5.910000e+00 3.975938e-06
-5.900000e+00 4.298928e-06
-5.890000e+00 4.646826e-06
-5.880000e+00 5.021437e-06
-5.870000e+00 5.424688e-06
-5.860000e+00 5.858635e-06
-5.850000e+00 6.325469e-06
-5.840000e+00 6.827528e-06
-5.830000e+00 7.367300e-06
-5.820000e+00 7.947437e-06
-5.810000e+00 8.570763e-06
-5.800000e+00 9.240282e-06
-5.790000e+00 9.959192e-06
-5.780000e+00 1.073089e-05
-5.770000e+00 1.155900e-05
-5.760000e+00 1.244734e-05
-5.750000e+00 1.340002e-05
-5.740000e+00 1.442135e-05
-5.730000e+00 1.551593e-05
-5.720000e+00 1.668863e-05
-5.710000e+00 1.794465e-05
-5.700000e+00 1.928944e-05
-5.690000e+00 2.072883e-05
-5.680000e+00 2.226896e-05
-5.670000e+00 2.391635e-05
-5.660000e+00 2.567789e-05
-5.650000e+00 2.756088e-05
-5.640000e+00 2.957302e-05
-5.630000e+00 3.172247e-05
-5.620000e+00 3.401782e-05
-5.610000e+00 3.646818e-05
-5.600000e+00 3.908314e-05
-5.590000e+00 4.187282e-05
-5.580000e+00 4.484789e-05
-5.570000e+00 4.801961e-05
-5.560000e+00 5.139983e-05
-5.550000e+00 5.500105e-05
-5.540000e+00 5.883640e-05
-5.530000e+00 6.291972e-05
-5.520000e+00 6.726554e-05
-5.510000e+00 7.188915e-05
-5.500000e+00 7.680662e-05
-5.490000e+00 8.203482e-05
-5.480000e+00 8.759144e-05
-5.470000e+00 9.349506e-05
-5.460000e+00 9.976516e-05
-5.450000e+00 1.064222e-04
-5.440000e+00 1.134874e-04
-5.430000e+00 1.209834e-04
-5.420000e+00 1.289334e-04
-5.410000e+00 1.373621e-04
-5.400000e+00 1.462950e-04
-5.390000e+00 1.557589e-04
-5.380000e+00 1.657818e-04
-5.370000e+00 1.763928e-04
-5.360000e+00 1.876224e-04
-5.350000e+00 1.995024e-04
-5.340000e+00 2.120658e-04
-5.330000e+00 2.253470e-04
-5.320000e+00 2.393819e-04
-5.310000e+00 2.542079e-04
-5.300000e+00 2.698636e-04
-5.290000e+00 2.863895e-04
-5.280000e+00 3.038272e-04
-5.270000e+00 3.222203e-04
-5.260000e+00 3.416138e-04
-5.250000e+00 3.620545e-04
-5.240000e+00 3.835905e-04
-5.230000e+00 4.062721e-04
-5.220000e+00 4.301511e-04
-5.210000e+00 4.552810e-04
-5.200000e+00 4.817172e-04
-5.190000e+00 5.095168e-04
-5.180000e+00 5.387389e-04
-5.170000e+00 5.694443e-04
-5.160000e+00 6.016956e-04
-5.150000e+00 6.355574e-04
-5.140000e+00 6.710963e-04
-5.130000e+00 7.083804e-04
-5.120000e+00 7.474800e-04
-5.110000e+00 7.884673e-04
-5.100000e+00 8.314162e-04
-5.090000e+00 8.764025e-04
-5.080000e+00 9.235039e-04
-5.070000e+00 9.728001e-04
-5.060000e+00 1.024372e-03
-5.050000e+00 1.078304e-03
-5.040000e+00 1.134680e-03
-5.030000e+00 1.193587e-03
-5.020000e+00 1.255113e-03
-5.010000e+00 1.319348e-03
-5.000000e+00 1.386385e-03
-4.990000e+00 1.456316e-03
-4.980000e+00 1.529235e-03
-4.970000e+00 1.605239e-03
-4.960000e+00 1.684426e-03
-4.950000e+00 1.766893e-03
-4.940000e+00 1.852742e-03
-4.930000e+00 1.942072e-03
-4.920000e+00 2.034986e-03
-4.910000e+00 2.131586e-03
-4.900000e+00 2.231976e-03
-4.890000e+00 2.336261e-03
-4.880000e+00 2.444545e-03
-4.870000e+00 2.556934e-03
-4.860000e+00 2.673533e-03
-4.850000e+00 2.794449e-03
-4.840000e+00 2.919786e-03
-4.830000e+00 3.049650e-03
-4.820000e+00 3.184148e-03
-4.810000e+00 3.323384e-03
-4.800000e+00 3.467463e-03
-4.790000e+00 3.616489e-03
-4.780000e+00 3.770564e-03
-4.770000e+00 3.929790e-03
-4.760000e+00 4.094268e-03
-4.750000e+00 4.264098e-03
-4.740000e+00 4.439377e-03
-4.730000e+00 4.620202e-03
-4.720000e+00 4.806665e-03
-4.710000e+00 4.998861e-03
-4.700000e+00 5.196877e-03
-4.690000e+00 5.400802e-03
-4.680000e+00 5.610721e-03
-4.670000e+00 5.826715e-03
-4.660000e+00 6.048864e-03
-4.650000e+00 6.277244e-03
-4.640000e+00 6.511927e-03
-4.630000e+00 6.752983e-03
-4.620000e+00 7.000478e-03
-4.610000e+00 7.254474e-03
-4.600000e+00 7.515028e-03
-4.590000e+00 7.782196e-03
-4.580000e+00 8.056026e-03
-4.570000e+00 8.336566e-03
-4.560000e+00 8.623856e-03
-4.550000e+00 8.917933e-03
-4.540000e+00 9.218829e-03
-4.530000e+00 9.526573e-03
-4.520000e+00 9.841186e-03
-4.510000e+00 1.016269e-02
-4.500000e+00 1.049109e-02
-4.490000e+00 1.082640e-02
-4.480000e+00 1.116862e-02
-4.470000e+00 1.151775e-02
-4.460000e+00 1.187378e-02
-4.450000e+00 1.223671e-02
-4.440000e+00 1.260650e-02
-4.430000e+00 1.298315e-02
-4.420000e+00 1.336662e-02
-4.410000e+00 1.375687e-02
-4.400000e+00 1.415388e-02
-4.390000e+00 1.455760e-02
-4.380000e+00 1.496797e-02
-4.370000e+00 1.538496e-02
-4.360000e+00 1.580849e-02
-4.350000e+00 1.623851e-02
-4.340000e+00 1.667495e-02
-4.330000e+00 1.711774e-02
-4.320000e+00 1.756681e-02
-4.310000e+00 1.802207e-02
-4.300000e+00 1.848343e-02
-4.290000e+00 1.895082e-02
-4.280000e+00 1.942413e-02
-4.270000e+00 1.990328e-02
-4.260000e+00 2.038815e-02
-4.250000e+00 2.087866e-02
-4.240000e+00 2.137469e-02
-4.230000e+00 2.187613e-02
-4.220000e+00 2.238287e-02
-4.210000e+00 2.289480e-02
-4.200000e+00 2.341179e-02
-4.190000e+00 2.393373e-02
-4.180000e+00 2.446050e-02
-4.170000e+00 2.499196e-02
-4.160000e+00 2.552800e-02
-4.150000e+00 2.606849e-02
-4.140000e+00 2.661329e-02
-4.130000e+00 2.716228e-02
-4.120000e+00 2.771532e-02
-4.110000e+00 2.827229e-02
-4.100000e+00 2.883304e-02
-4.090000e+00 2.939745e-02
-4.080000e+00 2.996538e-02
-4.070000e+00 3.053669e-02
-4.060000e+00 3.111126e-02
-4.050000e+00 3.168894e-02
-4.040000e+00 3.226961e-02
-4.030000e+00 3.285312e-02
-4.020000e+00 3.343935e-02
-4.010000e+00 3.402817e-02
-4.000000e+00 3.461943e-02
-3.990000e+00 3.521302e-02
-3.980000e+00 3.580881e-02
-3.970000e+00 3.640665e-02
-3.960000e+00 3.700644e-02
-3.950000e+00 3.760804e-02
-3.940000e+00 3.821132e-02
-3.930000e+00 3.881618e-02
-3.920000e+00 3.942248e-02
-3.910000e+00 4.003012e-02
-3.900000e+00 4.063896e-02
-3.890000e+00 4.124891e-02
-3.880000e+00 4.185984e-02
-3.870000e+00 4.247164e-02
-3.860000e+00 4.308422e-02
-3.850000e+00 4.369746e-02
-3.840000e+00 4.431126e-02
-3.830000e+00 4.492552e-02
-3.820000e+00 4.554014e-02
-3.810000e+00 4.615502e-02
-3.800000e+00 4.677008e-02
-3.790000e+00 4.738522e-02
-3.780000e+00 4.800034e-02
-3.770000e+00 4.861537e-02
-3.760000e+00 4.923022e-02
-3.750000e+00 4.984481e-02
-3.740000e+00 5.045906e-02
-3.730000e+00 5.107290e-02
-3.720000e+00 5.168624e-02
-3.710000e+00 5.229902e-02
-3.700000e+00 5.291117e-02
-3.690000e+00 5.352262e-02
-3.680000e+00 5.413331e-02
-3.670000e+00 5.474317e-02
-3.660000e+00 5.535215e-02
-3.650000e+00 5.596019e-02
-3.640000e+00 5.656722e-02
-3.630000e+00 5.717321e-02
-3.620000e+00 5.777809e-02
-3.610000e+00 5.838182e-02
-3.600000e+00 5.898435e-02
-3.590000e+00 5.958563e-02
-3.580000e+00 6.018563e-02
-3.570000e+00 6.078430e-02
-3.560000e+00 6.138161e-02
-3.550000e+00 6.197751e-02
-3.540000e+00 6.257196e-02
-3.530000e+00 6.316495e-02
-3.520000e+00 6.375643e-02
-3.510000e+00 6.434637e-02
-3.500000e+00 6.493475e-02
-3.490000e+00 6.552154e-02
-3.480000e+00 6.610670e-02
-3.470000e+00 6.669023e-02
-3.460000e+00 6.727209e-02
-3.450000e+00 6.785226e-02
-3.440000e+00 6.843073e-02
-3.430000e+00 6.900746e-02
-3.420000e+00 6.958246e-02
-3.410000e+00 7.015569e-02
-3.400000e+00 7.072715e-02
-3.390000e+00 7.129682e-02
-3.380000e+00 7.186468e-02
-3.370000e+00 7.243073e-02
-3.360000e+00 7.299495e-02
-3.350000e+00 7.355733e-02
-3.340000e+00 7.411787e-02
-3.330000e+00 7.467655e-02
-3.320000e+00 7.523336e-02
-3.310000e+00 7.578831e-02
-3.300000e+00 7.634137e-02
-3.290000e+00 7.689256e-02
-3.280000e+00 7.744185e-02
-3.270000e+00 7.798925e-02
-3.260000e+00 7.853476e-02
-3.250000e+00 7.907837e-02
-3.240000e+00 7.962007e-02
-3.230000e+00 8.015987e-02
-3.220000e+00 8.069777e-02
-3.210000e+00 8.123375e-02
-3.200000e+00 8.176783e-02
-3.190000e+00 8.230000e-02
-3.180000e+00 8.283026e-02
-3.170000e+00 8.335862e-02
-3.160000e+00 8.388506e-02
-3.150000e+00 8.440960e-02
-3.140000e+00 8.493223e-02
-3.130000e+00 8.545296e-02
-3.120000e+00 8.597179e-02
-3.110000e+00 8.648871e-02
-3.100000e+00 8.700374e-02
-3.090000e+00 8.751688e-02
-3.080000e+00 8.802812e-02
-3.070000e+00 8.853747e-02
-3.060000e+00 8.904493e-02
-3.050000e+00 8.955051e-02
-3.040000e+00 9.005420e-02
-3.030000e+00 9.055602e-02
-3.020000e+00 9.105597e-02
-3.010000e+00 9.155404e-02
-3.000000e+00 9.205025e-02
-2.990000e+00 9.254459e-02
-2.980000e+00 9.303707e-02
-2.970000e+00 9.352770e-02
-2.960000e+00 9.401648e-02
-2.950000e+00 9.450340e-02
-2.940000e+00 9.498848e-02
-2.930000e+00 9.547172e-02
-2.920000e+00 9.595312e-02
-2.910000e+00 9.643269e-02
-2.900000e+00 9.691043e-02
-2.890000e+00 9.738635e-02
-2.880000e+00 9.786044e-02
-2.870000e+00 9.833271e-02
-2.860000e+00 9.880317e-02
-2.850000e+00 9.927182e-02
-2.840000e+00 9.973867e-02
-2.830000e+00 1.002037e-01
-2.820000e+00 1.006670e-01
-2.810000e+00 1.011284e-01
-2.800000e+00 1.015881e-01
-2.790000e+00 1.020459e-01
-2.780000e+00 1.025020e-01
-2.770000e+00 1.029563e-01
-2.760000e+00 1.034088e-01
-2.750000e+00 1.038596e-01
-2.740000e+00 1.043086e-01
-2.730000e+00 1.047558e-01
-2.720000e+00 1.052012e-01
-2.710000e+00 1.056449e-01
-2.700000e+00 1.060868e-01
-2.690000e+00 1.065270e-01
-2.680000e+00 1.069654e-01
-2.670000e+00 1.074021e-01
-2.660000e+00 1.078370e-01
-2.650000e+00 1.082702e-01
-2.640000e+00 1.087017e-01
-2.630000e+00 1.091314e-01
-2.620000e+00 1.095593e-01
-2.610000e+00 1.099856e-01
-2.600000e+00 1.104101e-01
-2.590000e+00 1.108329e-01
-2.580000e+00 1.112539e-01
-2.570000e+00 1.116733e-01
-2.560000e+00 1.120909e-01
-2.550000e+00 1.125068e-01
-2.540000e+00 1.129209e-01
-2.530000e+00 1.133334e-01
-2.520000e+00 1.137442e-01
-2.510000e+00 1.141532e-01
-2.500000e+00 1.145606e-01
-2.490000e+00 1.149662e-01
-2.480000e+00 1.153701e-01
-2.470000e+00 1.157724e-01
-2.460000e+00 1.161729e-01
-2.450000e+00 1.165717e-01
-2.440000e+00 1.169689e-01
-2.430000e+00 1.173643e-01
-2.420000e+00 1.177581e-01
-2.410000e+00 1.181501e-01
-2.400000e+00 1.185405e-01
-2.390000e+00 1.189292e-01
-2.380000e+00 1.193162e-01
-2.370000e+00 1.197015e-01
-2.360000e+00 1.200851e-01
-2.350000e+00 1.204671e-01
-2.340000e+00 1.208473e-01
-2.330000e+00 1.212259e-01
-2.320000e+00 1.216028e-01
-2.310000e+00 1.219781e-01
-2.300000e+00 1.223516e-01
-2.290000e+00 1.227235e-01
-2.280000e+00 1.230937e-01
-2.270000e+00 1.234623e-01
-2.260000e+00 1.238291e-01
-2.250000e+00 1.241943e-01
-2.240000e+00 1.245578e-01
-2.230000e+00 1.249197e-01
-2.220000e+00 1.252799e-01
-2.210000e+00 1.256384e-01
-2.200000e+00 1.259953e-01
-2.190000e+00 1.263505e-01
-2.180000e+00 1.267040e-01
-2.170000e+00 1.270559e-01
-2.160000e+00 1.274061e-01
-2.150000e+00 1.277547e-01
-2.140000e+00 1.281015e-01
-2.130000e+00 1.284468e-01
-2.120000e+00 1.287903e-01
-2.110000e+00 1.291323e-01
-2.100000e+00 1.294725e-01
-2.090000e+00 1.298111e-01
-2.080000e+00 1.301481e-01
-2.070000e+00 1.304833e-01
-2.060000e+00 1.308170e-01
-2.050000e+00 1.311490e-01
-2.040000e+00 1.314793e-01
-2.030000e+00 1.318080e-01
-2.020000e+00 1.321350e-01
-2.010000e+00 1.324604e-01
-2.000000e+00 1.327841e-01
-1.990000e+00 1.331062e-01
-1.980000e+00 1.334266e-01
-1.970000e+00 1.337454e-01
-1.960000e+00 1.340625e-01
-1.950000e+00 1.343780e-01
-1.940000e+00 1.346918e-01
-1.930000e+00 1.350040e-01
-1.920000e+00 1.353145e-01
-1.910000e+00 1.356234e-01
-1.900000e+00 1.359306e-01
-1.890000e+00 1.362363e-01
-1.880000e+00 1.365402e-01
-1.870000e+00 1.368425e-01
-1.860000e+00 1.371432e-01
-1.850000e+00 1.374422e-01
-1.840000e+00 1.377396e-01
-1.830000e+00 1.380353e-01
-1.820000e+00 1.383294e-01
-1.810000e+00 1.386219e-01
-1.800000e+00 1.389127e-01
-1.790000e+00 1.392019e-01
-1.780000e+00 1.394894e-01
-1.770000e+00 1.397753e-01
-1.760000e+00 1.400596e-01
-1.750000e+00 1.403422e-01
-1.740000e+00 1.406232e-01
-1.730000e+00 1.409025e-01
-1.720000e+00 1.411802e-01
-1.710000e+00 1.414563e-01
-1.700000e+00 1.417307e-01
-1.690000e+00 1.420035e-01
-1.680000e+00 1.422747e-01
-1.670000e+00 1.425442e-01
-1.660000e+00 1.428121e-01
-1.650000e+00 1.430783e-01
-1.640000e+00 1.433430e-01
-1.630000e+00 1.436060e-01
-1.620000e+00 1.438673e-01
-1.610000e+00 1.441270e-01
-1.600000e+00 1.443851e-01
-1.590000e+00 1.446416e-01
-1.580000e+00 1.448964e-01
-1.570000e+00 1.451496e-01
-1.560000e+00 1.454011e-01
-1.550000e+00 1.456510e-01
-1.540000e+00 1.458993e-01
-1.530000e+00 1.461460e-01
-1.520000e+00 1.463910e-01
-1.510000e+00 1.466344e-01
-1.500000e+00 1.468762e-01
-1.490000e+00 1.471164e-01
-1.480000e+00 1.473549e-01
-1.470000e+00 1.475918e-01
-1.460000e+00 1.478270e-01
-1.450000e+00 1.480606e-01
-1.440000e+00 1.482927e-01
-1.430000e+00 1.485230e-01
-1.420000e+00 1.487518e-01
-1.410000e+00 1.489789e-01
-1.400000e+00 1.492044e-01
-1.390000e+00 1.494283e-01
-1.380000e+00 1.496505e-01
-1.370000e+00 1.498712e-01
-1.360000e+00 1.500902e-01
-1.350000e+00 1.503075e-01
-1.340000e+00 1.505233e-01
-1.330000e+00 1.507374e-01
-1.320000e+00 1.509499e-01
-1.310000e+00 1.511608e-01
-1.300000e+00 1.513701e-01
-1.290000e+00 1.515777e-01
-1.280000e+00 1.517837e-01
-1.270000e+00 1.519881e-01
-1.260000e+00 1.521909e-01
-1.250000e+00 1.523921e-01
-1.240000e+00 1.525916e-01
-1.230000e+00 1.527895e-01
-1.220000e+00 1.529858e-01
-1.210000e+00 1.531805e-01
-1.200000e+00 1.533735e-01
-1.190000e+00 1.535650e-01
-1.180000e+00 1.537548e-01
-1.170000e+00 1.539430e-01
-1.160000e+00 1.541296e-01
-1.150000e+00 1.543146e-01
-1.140000e+00 1.544979e-01
-1.130000e+00 1.546796e-01
-1.120000e+00 1.548598e-01
-1.110000e+00 1.550383e-01
-1.100000e+00 1.552152e-01
-1.090000e+00 1.553904e-01
-1.080000e+00 1.555641e-01
-1.070000e+00 1.557361e-01
-1.060000e+00 1.559066e-01
-1.050000e+00 1.560754e-01
-1.040000e+00 1.562426e-01
-1.030000e+00 1.564082e-01
-1.020000e+00 1.565722e-01
-1.010000e+00 1.567345e-01
-1.000000e+00 1.568953e-01
-9.900000e-01 1.570544e-01
-9.800000e-01 1.572120e-01
-9.700000e-01 1.573679e-01
-9.600000e-01 1.575222e-01
-9.500000e-01 1.576749e-01
-9.400000e-01 1.578260e-01
-9.300000e-01 1.579755e-01
-9.200000e-01 1.581234e-01
-9.100000e-01 1.582696e-01
-9.000000e-01 1.584143e-01
-8.900000e-01 1.585573e-01
-8.800000e-01 1.586988e-01
-8.700000e-01 1.588386e-01
-8.600000e-01 1.589768e-01
-8.500000e-01 1.591134e-01
-8.400000e-01 1.592484e-01
-8.300000e-01 1.593818e-01
-8.200000e-01 1.595136e-01
-8.100000e-01 1.596438e-01
-8.000000e-01 1.597724e-01
-7.900000e-01 1.598994e-01
-7.800000e-01 1.600248e-01
-7.700000e-01 1.601485e-01
-7.600000e-01 1.602707e-01
-7.500000e-01 1.603913e-01
-7.400000e-01 1.605102e-01
-7.300000e-01 1.606276e-01
-7.200000e-01 1.607433e-01
-7.100000e-01 1.608575e-01
-7.000000e-01 1.609700e-01
-6.900000e-01 1.610809e-01
-6.800000e-01 1.611903e-01
-6.700000e-01 1.612980e-01
-6.600000e-01 1.614041e-01
-6.500000e-01 1.615087e-01
-6.400000e-01 1.616116e-01
-6.300000e-01 1.617129e-01
-6.200000e-01 1.618127e-01
-6.100000e-01 1.619108e-01
-6.000000e-01 1.620073e-01
-5.900000e-01 1.621022e-01
-5.800000e-01 1.621956e-01
-5.700000e-01 1.622873e-01
-5.600000e-01 1.623774e-01
-5.500000e-01 1.624659e-01
-5.400000e-01 1.625529e-01
-5.300000e-01 1.626382e-01
-5.200000e-01 1.627219e-01
-5.100000e-01 1.628041e-01
-5.000000e-01 1.628846e-01
-4.900000e-01 1.629635e-01
-4.800000e-01 1.630409e-01
-4.700000e-01 1.631166e-01
-4.600000e-01 1.631908e-01
-4.500000e-01 1.632633e-01
-4.400000e-01 1.633343e-01
-4.300000e-01 1.634036e-01
-4.200000e-01 1.634714e-01
-4.100000e-01 1.635375e-01
-4.000000e-01 1.636021e-01
-3.900000e-01 1.636651e-01
-3.800000e-01 1.637264e-01
-3.700000e-01 1.637862e-01
-3.600000e-01 1.638444e-01
-3.500000e-01 1.639010e-01
-3.400000e-01 1.639559e-01
-3.300000e-01 1.640093e-01
-3.200000e-01 1.640611e-01
-3.100000e-01 1.641113e-01
-3.000000e-01 1.641599e-01
-2.900000e-01 1.642070e-01
-2.800000e-01 1.642524e-01
-2.700000e-01 1.642962e-01
-2.600000e-01 1.643384e-01
-2.500000e-01 1.643791e-01
-2.400000e-01 1.644181e-01
-2.300000e-01 1.644555e-01
-2.200000e-01 1.644914e-01
-2.100000e-01 1.645256e-01
-2.000000e-01 1.645583e-01
-1.900000e-01 1.645894e-01
-1.800000e-01 1.646188e-01
-1.700000e-01 1.646467e-01
-1.600000e-01 1.646730e-01
-1.500000e-01 1.646977e-01
-1.400000e-01 1.647208e-01
-1.300000e-01 1.647423e-01
-1.200000e-01 1.647622e-01
-1.100000e-01 1.647806e-01
-1.000000e-01 1.647973e-01
-9.000000e-02 1.648124e-01
-8.000000e-02 1.648260e-01
-7.000000e-02 1.648379e-01
-6.000000e-02 1.648483e-01
-5.000000e-02 1.648570e-01
-4.000000e-02 1.648642e-01
-3.000000e-02 1.648698e-01
-2.000000e-02 1.648737e-01
-1.000000e-02 1.648761e-01
0.000000e+00 1.648769e-01
1.000000e-02 1.648761e-01
2.000000e-02 1.648737e-01
3.000000e-02 1.648698e-01
4.000000e-02 1.648642e-01
5.000000e-02 1.648570e-01
6.000000e-02 1.648483e-01
7.000000e-02 1.648379e-01
8.000000e-02 1.648260e-01
9.000000e-02 1.648124e-01
1.000000e-01 1.647973e-01
1.100000e-01 1.647806e-01
1.200000e-01 1.647622e-01
1.300000e-01 1.647423e-01
1.400000e-01 1.647208e-01
1.500000e-01 1.646977e-01
1.600000e-01 1.646730e-01
1.700000e-01 1.646467e-01
1.800000e-01 1.646188e-01
1.900000e-01 1.645894e-01
2.000000e-01 1.645583e-01
2.100000e-01 1.645256e-01
2.200000e-01 1.644914e-01
2.300000e-01 1.644555e-01
2.400000e-01 1.644181e-01
2.500000e-01 1.643791e-01
2.600000e-01 1.643384e-01
2.700000e-01 1.642962e-01
2.800000e-01 1.642524e-01
2.900000e-01 1.642070e-01
3.000000e-01 1.641599e-01
3.100000e-01 1.641113e-01
3.200000e-01 1.640611e-01
3.300000e-01 1.640093e-01
3.400000e-01 1.639559e-01
3.500000e-01 1.639010e-01
3.600000e-01 1.638444e-01
3.700000e-01 1.637862e-01
3.800000e-01 1.637264e-01
3.900000e-01 1.636651e-01
4.000000e-01 1.636021e-01
4.100000e-01 1.635375e-01
4.200000e-01 1.634714e-01
4.300000e-01 1.634036e-01
4.400000e-01 1.633343e-01
4.500000e-01 1.632633e-01
4.600000e-01 1.631908e-01
4.700000e-01 1.631166e-01
4.800000e-01 1.630409e-01
4.900000e-01 1.629635e-01
5.000000e-01 1.628846e-01
5.100000e-01 1.628041e-01
5.200000e-01 1.627219e-01
5.300000e-01 1.626382e-01
5.400000e-01 1.625529e-01
5.500000e-01 1.624659e-01
5.600000e-01 1.623774e-01
5.700000e-01 1.622873e-01
5.800000e-01 1.621956e-01
5.900000e-01 1.621022e-01
6.000000e-01 1.620073e-01
6.100000e-01 1.619108e-01
6.200000e-01 1.618127e-01
6.300000e-01 1.617129e-01
6.400000e-01 1.616116e-01
6.500000e-01 1.615087e-01
6.600000e-01 1.614041e-01
6.700000e-01 1.612980e-01
6.800000e-01 1.611903e-01
6.900000e-01 1.610809e-01
7.000000e-01 1.609700e-01
7.100000e-01 1.608575e-01
7.200000e-01 1.607433e-01
7.300000e-01 1.606276e-01
7.400000e-01 1.605102e-01
7.500000e-01 1.603913e-01
7.600000e-01 1.602707e-01
7.700000e-01 1.601485e-01
7.800000e-01 1.600248e-01
7.900000e-01 1.598994e-01
8.000000e-01 1.597724e-01
8.100000e-01 1.596438e-01
8.200000e-01 1.595136e-01
8.300000e-01 1.593818e-01
8.400000e-01 1.592484e-01
8.500000e-01 1.591134e-01
8.600000e-01 1.589768e-01
8.700000e-01 1.588386e-01
8.800000e-01 1.586988e-01
8.900000e-01 1.585573e-01
9.000000e-01 1.584143e-01
9.100000e-01 1.582696e-01
9.200000e-01 1.581234e-01
9.300000e-01 1.579755e-01
9.400000e-01 1.578260e-01
9.500000e-01 1.576749e-01
9.600000e-01 1.575222e-01
9.700000e-01 1.573679e-01
9.800000e-01 1.572120e-01
9.900000e-01 1.570544e-01
1.000000e+00 1.568953e-01
1.010000e+00 1.567345e-01
1.020000e+00 1.565722e-01
1.030000e+00 1.564082e-01
1.040000e+00 1.562426e-01
1.050000e+00 1.560754e-01
1.060000e+00 1.559066e-01
1.070000e+00 1.557361e-01
1.080000e+00 1.555641e-01
1.090000e+00 1.553904e-01
1.100000e+00 1.552152e-01
1.110000e+00 1.550383e-01
1.120000e+00 1.548598e-01
1.130000e+00 1.546796e-01
1.140000e+00 1.544979e-01
1.150000e+00 1.543146e-01
1.160000e+00 1.541296e-01
1.170000e+00 1.539430e-01
1.180000e+00 1.537548e-01
1.190000e+00 1.535650e-01
1.200000e+00 1.533735e-01
1.210000e+00 1.531805e-01
1.220000e+00 1.529858e-01
1.230000e+00 1.527895e-01
1.240000e+00 1.525916e-01
1.250000e+00 1.523921e-01
1.260000e+00 1.521909e-01
1.270000e+00 1.519881e-01
1.280000e+00 1.517837e-01
1.290000e+00 1.515777e-01
1.300000e+00 1.513701e-01
1.310000e+00 1.511608e-01
1.320000e+00 1.509499e-01
1.330000e+00 1.507374e-01
1.340000e+00 1.505233e-01
1.350000e+00 1.503075e-01
1.360000e+00 1.500902e-01
1.370000e+00 1.498712e-01
1.380000e+00 1.496505e-01
1.390000e+00 1.494283e-01
1.400000e+00 1.492044e-01
1.410000e+00 1.489789e-01
1.420000e+00 1.487518e-01
1.430000e+00 1.485230e-01
1.440000e+00 1.482927e-01
1.450000e+00 1.480606e-01
1.460000e+00 1.478270e-01
1.470000e+00 1.475918e-01
1.480000e+00 1.473549e-01
1.490000e+00 1.471164e-01
1.500000e+00 1.468762e-01
1.510000e+00 1.466344e-01
1.520000e+00 1.463910e-01
1.530000e+00 1.461460e-01
1.540000e+00 1.458993e-01
1.550000e+00 1.456510e-01
1.560000e+00 1.454011e-01
1.570000e+00 1.451496e-01
1.580000e+00 1.448964e-01
1.590000e+00 1.446416e-01
1.600000e+00 1.443851e-01
1.610000e+00 1.441270e-01
1.620000e+00 1.438673e-01
1.630000e+00 1.436060e-01
1.640000e+00 1.433430e-01
1.650000e+00 1.430783e-01
1.660000e+00 1.428121e-01
1.670000e+00 1.425442e-01
1.680000e+00 1.422747e-01
1.690000e+00 1.420035e-01
1.700000e+00 1.417307e-01
1.710000e+00 1.414563e-01
1.720000e+00 1.411802e-01
1.730000e+00 1.409025e-01
1.740000e+00 1.406232e-01
1.750000e+00 1.403422e-01
1.760000e+00 1.400596e-01
1.770000e+00 1.397753e-01
1.780000e+00 1.394894e-01
1.790000e+00 1.392019e-01
1.800000e+00 1.389127e-01
1.810000e+00 1.386219e-01
1.820000e+00 1.383294e-01
1.830000e+00 1.380353e-01
1.840000e+00 1.377396e-01
1.850000e+00 1.374422e-01
1.860000e+00 1.371432e-01
1.870000e+00 1.368425e-01
1.880000e+00 1.365402e-01
1.890000e+00 1.362363e-01
1.900000e+00 1.359306e-01
1.910000e+00 1.356234e-01
1.920000e+00 1.353145e-01
1.930000e+00 1.350040e-01
1.940000e+00 1.346918e-01
1.950000e+00 1.343780e-01
1.960000e+00 1.340625e-01
1.970000e+00 1.337454e-01
1.980000e+00 1.334266e-01
1.990000e+00 1.331062e-01
2.000000e+00 1.327841e-01
2.010000e+00 1.324604e-01
2.020000e+00 1.321350e-01
2.030000e+00 1.318080e-01
2.040000e+00 1.314793e-01
2.050000e+00 1.311490e-01
2.060000e+00 1.308170e-01
2.070000e+00 1.304833e-01
2.080000e+00 1.301481e-01
2.090000e+00 1.298111e-01
2.100000e+00 1.294725e-01
2.110000e+00 1.291323e-01
2.120000e+00 1.287903e-01
2.130000e+00 1.284468e-01
2.140000e+00 1.281015e-01
2.150000e+00 1.277547e-01
2.160000e+00 1.274061e-01
2.170000e+00 1.270559e-01
2.180000e+00 1.267040e-01
2.190000e+00 1.263505e-01
2.200000e+00 1.259953e-01
2.210000e+00 1.256384e-01
2.220000e+00 1.252799e-01
2.230000e+00 1.249197e-01
2.240000e+00 1.245578e-01
2.250000e+00 1.241943e-01
2.260000e+00 1.238291e-01
2.270000e+00 1.234623e-01
2.280000e+00 1.230937e-01
2.290000e+00 1.227235e-01
2.300000e+00 1.223516e-01
2.310000e+00 1.219781e-01
2.320000e+00 1.216028e-01
2.330000e+00 1.212259e-01
2.340000e+00 1.208473e-01
2.350000e+00 1.204671e-01
2.360000e+00 1.200851e-01
2.370000e+00 1.197015e-01
2.380000e+00 1.193162e-01
2.390000e+00 1.189292e-01
2.400000e+00 1.185405e-01
2.410000e+00 1.181501e-01
2.420000e+00 1.177581e-01
2.430000e+00 1.173643e-01
2.440000e+00 1.169689e-01
2.450000e+00 1.165717e-01
2.460000e+00 1.161729e-01
2.470000e+00 1.157724e-01
2.480000e+00 1.153701e-01
2.490000e+00 1.149662e-01
2.500000e+00 1.145606e-01
2.510000e+00 1.141532e-01
2.520000e+00 1.137442e-01
2.530000e+00 1.133334e-01
2.540000e+00 1.129209e-01
2.550000e+00 1.125068e-01
2.560000e+00 1.120909e-01
2.570000e+00 1.116733e-01
2.580000e+00 1.112539e-01
2.590000e+00 1.108329e-01
2.600000e+00 1.104101e-01
2.610000e+00 1.099856e-01
2.620000e+00 1.095593e-01
2.630000e+00 1.091314e-01
2.640000e+00 1.087017e-01
2.650000e+00 1.082702e-01
2.660000e+00 1.078370e-01
2.670000e+00 1.074021e-01
2.680000e+00 1.069654e-01
2.690000e+00 1.065270e-01
2.700000e+00 1.060868e-01
2.710000e+00 1.056449e-01
2.720000e+00 1.052012e-01
2.730000e+00 1.047558e-01
2.740000e+00 1.043086e-01
2.750000e+00 1.038596e-01
2.760000e+00 1.034088e-01
2.770000e+00 1.029563e-01
2.780000e+00 1.025020e-01
2.790000e+00 1.020459e-01
2.800000e+00 1.015881e-01
2.810000e+00 1.011284e-01
2.820000e+00 1.006670e-01
2.830000e+00 1.002037e-01
2.840000e+00 9.973867e-02
2.850000e+00 9.927182e-02
2.860000e+00 9.880317e-02
2.870000e+00 9.833271e-02
2.880000e+00 9.786044e-02
2.890000e+00 9.738635e-02
2.900000e+00 9.691043e-02
2.910000e+00 9.643269e-02
2.920000e+00 9.595312e-02
2.930000e+00 9.547172e-02
2.940000e+00 9.498848e-02
2.950000e+00 9.450340e-02
2.960000e+00 9.401648e-02
2.970000e+00 9.352770e-02
2.980000e+00 9.303707e-02
2.990000e+00 9.254459e-02
3.000000e+00 9.205025e-02
3.010000e+00 9.155404e-02
3.020000e+00 9.105597e-02
3.030000e+00 9.055602e-02
3.040000e+00 9.005420e-02
3.050000e+00 8.955051e-02
3.060000e+00 8.904493e-02
3.070000e+00 8.853747e-02
3.080000e+00 8.802812e-02
3.090000e+00 8.751688e-02
3.100000e+00 8.700374e-02
3.110000e+00 8.648871e-02
3.120000e+00 8.597179e-02
3.130000e+00 8.545296e-02
3.140000e+00 8.493223e-02
3.150000e+00 8.440960e-02
3.160000e+00 8.388506e-02
3.170000e+00 8.335862e-02
3.180000e+00 8.283026e-02
3.190000e+00 8.230000e-02
3.200000e+00 8.176783e-02
3.210000e+00 8.123375e-02
3.220000e+00 8.069777e-02
3.230000e+00 8.015987e-02
3.240000e+00 7.962007e-02
3.250000e+00 7.907837e-02
3.260000e+00 7.853476e-02
3.270000e+00 7.798925e-02
3.280000e+00 7.744185e-02
3.290000e+00 7.689256e-02
3.300000e+00 7.634137e-02
3.310000e+00 7.578831e-02
3.320000e+00 7.523336e-02
3.330000e+00 7.467655e-02
3.340000e+00 7.411787e-02
3.350000e+00 7.355733e-02
3.360000e+00 7.299495e-02
3.370000e+00 7.243073e-02
3.380000e+00 7.186468e-02
3.390000e+00 7.129682e-02
3.400000e+00 7.072715e-02
3.410000e+00 7.015569e-02
3.420000e+00 6.958246e-02
3.430000e+00 6.900746e-02
3.440000e+00 6.843073e-02
3.450000e+00 6.785226e-02
3.460000e+00 6.727209e-02
3.470000e+00 6.669023e-02
3.480000e+00 6.610670e-02
3.490000e+00 6.552154e-02
3.500000e+00 6.493475e-02
3.510000e+00 6.434637e-02
3.520000e+00 6.375643e-02
3.530000e+00 6.316495e-02
3.540000e+00 6.257196e-02
3.550000e+00 6.197751e-02
3.560000e+00 6.138161e-02
3.570000e+00 6.078430e-02
3.580000e+00 6.018563e-02
3.590000e+00 5.958563e-02
3.600000e+00 5.898435e-02
3.610000e+00 5.838182e-02
3.620000e+00 5.777809e-02
3.630000e+00 5.717321e-02
3.640000e+00 5.656722e-02
3.650000e+00 5.596019e-02
3.660000e+00 5.535215e-02
3.670000e+00 5.474317e-02
3.680000e+00 5.413331e-02
3.690000e+00 5.352262e-02
3.700000e+00 5.291117e-02
3.710000e+00 5.229902e-02
3.720000e+00 5.168624e-02
3.730000e+00 5.107290e-02
3.740000e+00 5.045906e-02
3.750000e+00 4.984481e-02
3.760000e+00 4.923022e-02
3.770000e+00 4.861537e-02
3.780000e+00 4.800034e-02
3.790000e+00 4.738522e-02
3.800000e+00 4.677008e-02
3.810000e+00 4.615502e-02
3.820000e+00 4.554014e-02
3.830000e+00 4.492552e-02
3.840000e+00 4.431126e-02
3.850000e+00 4.369746e-02
3.860000e+00 4.308422e-02
3.870000e+00 4.247164e-02
3.880000e+00 4.185984e-02
3.890000e+00 4.124891e-02
3.900000e+00 4.063896e-02
3.910000e+00 4.003012e-02
3.920000e+00 3.942248e-02
3.930000e+00 3.881618e-02
3.940000e+00 3.821132e-02
3.950000e+00 3.760804e-02
3.960000e+00 3.700644e-02
3.970000e+00 3.640665e-02
3.980000e+00 3.580881e-02
3.990000e+00 3.521302e-02
4.000000e+00 3.461943e-02
4.010000e+00 3.402817e-02
4.020000e+00 3.343935e-02
4.030000e+00 3.285312e-02
4.040000e+00 3.226961e-02
4.050000e+00 3.168894e-02
4.060000e+00 3.111126e-02
4.070000e+00 3.053669e-02
4.080000e+00 2.996538e-02
4.090000e+00 2.939745e-02
4.100000e+00 2.883304e-02
4.110000e+00 2.827229e-02
4.120000e+00 2.771532e-02
4.130000e+00 2.716228e-02
4.140000e+00 2.661329e-02
4.150000e+00 2.606849e-02
4.160000e+00 2.552800e-02
4.170000e+00 2.499196e-02
4.180000e+00 2.446050e-02
4.190000e+00 2.393373e-02
4.200000e+00 2.341179e-02
4.210000e+00 2.289480e-02
4.220000e+00 2.238287e-02
4.230000e+00 2.187613e-02
4.240000e+00 2.137469e-02
4.250000e+00 2.087866e-02
4.260000e+00 2.038815e-02
4.270000e+00 1.990328e-02
4.280000e+00 1.942413e-02
4.290000e+00 1.895082e-02
4.300000e+00 1.848343e-02
4.310000e+00 1.802207e-02
4.320000e+00 1.756681e-02
4.330000e+00 1.711774e-02
4.340000e+00 1.667495e-02
4.350000e+00 1.623851e-02
4.360000e+00 1.580849e-02
4.370000e+00 1.538496e-02
4.380000e+00 1.496797e-02
4.390000e+00 1.455760e-02
4.400000e+00 1.415388e-02
4.410000e+00 1.375687e-02
4.420000e+00 1.336662e-02
4.430000e+00 1.298315e-02
4.440000e+00 1.260650e-02
4.450000e+00 1.223671e-02
4.460000e+00 1.187378e-02
4.470000e+00 1.151775e-02
4.480000e+00 1.116862e-02
4.490000e+00 1.082640e-02
4.500000e+00 1.049109e-02
4.510000e+00 1.016269e-02
4.520000e+00 9.841186e-03
4.530000e+00 9.526573e-03
4.540000e+00 9.218829e-03
4.550000e+00 8.917933e-03
4.560000e+00 8.623856e-03
4.570000e+00 8.336566e-03
4.580000e+00 8.056026e-03
4.590000e+00 7.782196e-03
4.600000e+00 7.515028e-03
4.610000e+00 7.254474e-03
4.620000e+00 7.000478e-03
4.630000e+00 6.752983e-03
4.640000e+00 6.511927e-03
4.650000e+00 6.277244e-03
4.660000e+00 6.048864e-03
4.670000e+00 5.826715e-03
4.680000e+00 5.610721e-03
4.690000e+00 5.400802e-03
4.700000e+00 5.196877e-03
4.710000e+00 4.998861e-03
4.720000e+00 4.806665e-03
4.730000e+00 4.620202e-03
4.740000e+00 4.439377e-03
4.750000e+00 4.264098e-03
4.760000e+00 4.094268e-03
4.770000e+00 3.929790e-03
4.780000e+00 3.770564e-03
4.790000e+00 3.616489e-03
4.800000e+00 3.467463e-03
4.810000e+00 3.323384e-03
4.820000e+00 3.184148e-03
4.830000e+00 3.049650e-03
4.840000e+00 2.919786e-03
4.850000e+00 2.794449e-03
4.860000e+00 2.673533e-03
4.870000e+00 2.556934e-03
4.880000e+00 2.444545e-03
4.890000e+00 2.336261e-03
4.900000e+00 2.231976e-03
4.910000e+00 2.131586e-03
4.920000e+00 2.034986e-03
4.930000e+00 1.942072e-03
4.940000e+00 1.852742e-03
4.950000e+00 1.766893e-03
4.960000e+00 1.684426e-03
4.970000e+00 1.605239e-03
4.980000e+00 1.529235e-03
4.990000e+00 1.456316e-03
5.000000e+00 1.386385e-03
5.010000e+00 1.319348e-03
5.020000e+00 1.255113e-03
5.030000e+00 1.193587e-03
5.040000e+00 1.134680e-03
5.050000e+00 1.078304e-03
5.060000e+00 1.024372e-03
5.070000e+00 9.728001e-04
5.080000e+00 9.235039e-04
5.090000e+00 8.764025e-04
5.100000e+00 8.314162e-04
5.110000e+00 7.884673e-04
5.120000e+00 7.474800e-04
5.130000e+00 7.083804e-04
5.140000e+00 6.710963e-04
5.150000e+00 6.355574e-04
5.160000e+00 6.016956e-04
5.170000e+00 5.694443e-04
5.180000e+00 5.387389e-04
5.190000e+00 5.095168e-04
5.200000e+00 4.817172e-04
5.210000e+00 4.552810e-04
5.220000e+00 4.301511e-04
5.230000e+00 4.062721e-04
5.240000e+00 3.835905e-04
5.250000e+00 3.620545e-04
5.260000e+00 3.416138e-04
5.270000e+00 3.222203e-04
5.280000e+00 3.038272e-04
5.290000e+00 2.863895e-04
5.300000e+00 2.698636e-04
5.310000e+00 2.542079e-04
5.320000e+00 2.393819e-04
5.330000e+00 2.253470e-04
5.340000e+00 2.120658e-04
5.350000e+00 1.995024e-04
5.360000e+00 1.876224e-04
5.370000e+00 1.763928e-04
5.380000e+00 1.657818e-04
5.390000e+00 1.557589e-04
5.400000e+00 1.462950e-04
5.410000e+00 1.373621e-04
5.420000e+00 1.289334e-04
5.430000e+00 1.209834e-04
5.440000e+00 1.134874e-04
5.450000e+00 1.064222e-04
5.460000e+00 9.976516e-05
5.470000e+00 9.349506e-05
5.480000e+00 8.759144e-05
5.490000e+00 8.203482e-05
5.500000e+00 7.680662e-05
5.510000e+00 7.188915e-05
5.520000e+00 6.726554e-05
5.530000e+00 6.291972e-05
5.540000e+00 5.883640e-05
5.550000e+00 5.500105e-05
5.560000e+00 5.139983e-05
5.570000e+00 4.801961e-05
5.580000e+00 4.484789e-05
5.590000e+00 4.187282e-05
5.600000e+00 3.908314e-05
5.610000e+00 3.646818e-05
5.620000e+00 3.401782e-05
5.630000e+00 3.172247e-05
5.640000e+00 2.957302e-05
5.650000e+00 2.756088e-05
5.660000e+00 2.567789e-05
5.670000e+00 2.391635e-05
5.680000e+00 2.226896e-05
5.690000e+00 2.072883e-05
5.700000e+00 1.928944e-05
5.710000e+00 1.794465e-05
5.720000e+00 1.668863e-05
5.730000e+00 1.551593e-05
5.740000e+00 1.442135e-05
5.750000e+00 1.340002e-05
5.760000e+00 1.244734e-05
5.770000e+00 1.155900e-05
5.780000e+00 1.073089e-05
5.790000e+00 9.959192e-06
5.800000e+00 9.240282e-06
5.810000e+00 8.570763e-06
5.820000e+00 7.947437e-06
5.830000e+00 7.367300e-06
5.840000e+00 6.827528e-06
5.850000e+00 6.325469e-06
5.860000e+00 5.858635e-06
5.870000e+00 5.424688e-06
5.880000e+00 5.021437e-06
5.890000e+00 4.646826e-06
5.900000e+00 4.298928e-06
5.910000e+00 3.975938e-06
5.920000e+00 3.676164e-06
5.930000e+00 3.398023e-06
5.940000e+00 3.140032e-06
5.950000e+00 2.900804e-06
5.960000e+00 2.679042e-06
5.970000e+00 2.473533e-06
5.980000e+00 2.283144e-06
5.990000e+00 2.106814e-06
6.000000e+00 1.943556e-06
6.010000e+00 1.792444e-06
6.020000e+00 1.652618e-06
6.030000e+00 1.523273e-06
6.040000e+00 1.403659e-06
6.050000e+00 1.293077e-06
6.060000e+00 1.190874e-06
6.070000e+00 1.096445e-06
6.080000e+00 1.009224e-06
6.090000e+00 9.286829e-07
6.100000e+00 8.543334e-07
6.110000e+00 7.857193e-07
6.120000e+00 7.224166e-07
6.130000e+00 6.640312e-07
6.140000e+00 6.101968e-07
6.150000e+00 5.605730e-07
6.160000e+00 5.148438e-07
6.170000e+00 4.727158e-07
6.180000e+00 4.339165e-07
6.190000e+00 3.981931e-07
6.200000e+00 3.653114e-07
6.210000e+00 3.350539e-07
6.220000e+00 3.072191e-07
6.230000e+00 2.816205e-07
6.240000e+00 2.580850e-07
6.250000e+00 2.364525e-07
6.260000e+00 2.165748e-07
6.270000e+00 1.983147e-07
6.280000e+00 1.815454e-07
6.290000e+00 1.661494e-07
6.300000e+00 1.520184e-07
6.310000e+00 1.390519e-07
6.320000e+00 1.271574e-07
6.330000e+00 1.162493e-07
6.340000e+00 1.062486e-07
6.350000e+00 9.708241e-08
6.360000e+00 8.868338e-08
6.370000e+00 8.098947e-08
6.380000e+00 7.394343e-08
6.390000e+00 6.749250e-08
6.400000e+00 6.158806e-08
6.410000e+00 5.618530e-08
6.420000e+00 5.124296e-08
6.430000e+00 4.672304e-08
6.440000e+00 4.259058e-08
6.450000e+00 3.881341e-08
6.460000e+00 3.536192e-08
6.470000e+00 3.220889e-08
6.480000e+00 2.932931e-08
6.490000e+00 2.670017e-08
6.500000e+00 2.430035e-08
6.510000e+00 2.211044e-08
6.520000e+00 2.011263e-08
6.530000e+00 1.829056e-08
6.540000e+00 1.662921e-08
6.550000e+00 1.511483e-08
6.560000e+00 1.373478e-08
6.570000e+00 1.247749e-08
6.580000e+00 1.133235e-08
6.590000e+00 1.028963e-08
6.600000e+00 9.340431e-09
6.610000e+00 8.476594e-09
6.620000e+00 7.690654e-09
6.630000e+00 6.975778e-09
6.640000e+00 6.325715e-09
6.650000e+00 5.734747e-09
6.660000e+00 5.197645e-09
6.670000e+00 4.709629e-09
6.680000e+00 4.266332e-09
6.690000e+00 3.863763e-09
6.700000e+00 3.498277e-09
6.710000e+00 3.166547e-09
6.720000e+00 2.865535e-09
6.730000e+00 2.592469e-09
6.740000e+00 2.344820e-09
6.750000e+00 2.120282e-09
6.760000e+00 1.916752e-09
6.770000e+00 1.732313e-09
6.780000e+00 1.565219e-09
6.790000e+00 1.413878e-09
6.800000e+00 1.276842e-09
6.810000e+00 1.152791e-09
6.820000e+00 1.040524e-09
6.830000e+00 9.389496e-10
6.840000e+00 8.470724e-10
6.850000e+00 7.639889e-10
6.860000e+00 6.888772e-10
6.870000e+00 6.209903e-10
6.880000e+00 5.596494e-10
6.890000e+00 5.042379e-10
6.900000e+00 4.541958e-10
6.910000e+00 4.090147e-10
6.920000e+00 3.682331e-10
6.930000e+00 3.314323e-10
6.940000e+00 2.982325e-10
6.950000e+00 2.682891e-10
6.960000e+00 2.412899e-10
6.970000e+00 2.169517e-10
6.980000e+00 1.950180e-10
6.990000e+00 1.752566e-10
7.000000e+00 1.574569e-10
7.010000e+00 1.414284e-10
7.020000e+00 1.269987e-10
7.030000e+00 1.140117e-10
7.040000e+00 1.023262e-10
7.050000e+00 9.181458e-11
7.060000e+00 8.236142e-11
7.070000e+00 7.386235e-11
7.080000e+00 6.622311e-11
7.090000e+00 5.935851e-11
7.100000e+00 5.319164e-11
7.110000e+00 4.765303e-11
7.120000e+00 4.268000e-11
7.130000e+00 3.821596e-11
7.140000e+00 3.420990e-11
7.150000e+00 3.061576e-11
7.160000e+00 2.739206e-11
7.170000e+00 2.450137e-11
7.180000e+00 2.190999e-11
7.190000e+00 1.958754e-11
7.200000e+00 1.750666e-11
7.210000e+00 1.564273e-11
7.220000e+00 1.397356e-11
7.230000e+00 1.247922e-11
7.240000e+00 1.114173e-11
7.250000e+00 9.944970e-12
7.260000e+00 8.874404e-12
7.270000e+00 7.916986e-12
7.280000e+00 7.060987e-12
7.290000e+00 6.295868e-12
7.300000e+00 5.612166e-12
7.310000e+00 5.001380e-12
7.320000e+00 4.455880e-12
7.330000e+00 3.968821e-12
7.340000e+00 3.534058e-12
7.350000e+00 3.146081e-12
7.360000e+00 2.799949e-12
7.370000e+00 2.491232e-12
7.380000e+00 2.215961e-12
7.390000e+00 1.970579e-12
7.400000e+00 1.751900e-12
7.410000e+00 1.557071e-12
7.420000e+00 1.383538e-12
7.430000e+00 1.229015e-12
7.440000e+00 1.091458e-12
7.450000e+00 9.690369e-13
7.460000e+00 8.601164e-13
7.470000e+00 7.632340e-13
7.480000e+00 6.770827e-13
7.490000e+00 6.004952e-13
7.500000e+00 5.324282e-13
7.510000e+00 4.719505e-13
7.520000e+00 4.182306e-13
7.530000e+00 3.705266e-13
7.540000e+00 3.281764e-13
7.550000e+00 2.905893e-13
7.560000e+00 2.572390e-13
7.570000e+00 2.276560e-13
7.580000e+00 2.014219e-13
7.590000e+00 1.781640e-13
7.600000e+00 1.575503e-13
7.610000e+00 1.392852e-13
7.620000e+00 1.231056e-13
7.630000e+00 1.087773e-13
7.640000e+00 9.609183e-14
7.650000e+00 8.486398e-14
7.660000e+00 7.492897e-14
7.670000e+00 6.614031e-14
7.680000e+00 5.836783e-14
7.690000e+00 5.149589e-14
7.700000e+00 4.542183e-14
7.710000e+00 4.005441e-14
7.720000e+00 3.531270e-14
7.730000e+00 3.112488e-14
7.740000e+00 2.742722e-14
7.750000e+00 2.416322e-14
7.760000e+00 2.128277e-14
7.770000e+00 1.874145e-14
7.780000e+00 1.649993e-14
7.790000e+00 1.452334e-14
7.800000e+00 1.278080e-14
7.810000e+00 1.124501e-14
7.820000e+00 9.891754e-15
7.830000e+00 8.699643e-15
7.840000e+00 7.649730e-15
7.850000e+00 6.725286e-15
7.860000e+00 5.911497e-15
7.870000e+00 5.195299e-15
7.880000e+00 4.565130e-15
7.890000e+00 4.010775e-15
7.900000e+00 3.523218e-15
7.910000e+00 3.094507e-15
7.920000e+00 2.717619e-15
7.930000e+00 2.386350e-15
7.940000e+00 2.095246e-15
7.950000e+00 1.839476e-15
7.960000e+00 1.614797e-15
7.970000e+00 1.417465e-15
7.980000e+00 1.244179e-15
7.990000e+00 1.092032e-15
8.000000e+00 9.584678e-16
8.010000e+00 8.412341e-16
8.020000e+00 7.383445e-16
8.030000e+00 6.480578e-16
8.040000e+00 5.688385e-16
8.050000e+00 4.993340e-16
8.060000e+00 4.383592e-16
8.070000e+00 3.848742e-16
8.080000e+00 3.379614e-16
8.090000e+00 2.968112e-16
8.100000e+00 2.607195e-16
8.110000e+00 2.290650e-16
8.120000e+00 2.012998e-16
8.130000e+00 1.769477e-16
8.140000e+00 1.555887e-16
8.150000e+00 1.368519e-16
8.160000e+00 1.204147e-16
8.170000e+00 1.059940e-16
8.180000e+00 9.333978e-17
8.190000e+00 8.223481e-17
8.200000e+00 7.248774e-17
8.210000e+00 6.393061e-17
8.220000e+00 5.641651e-17
8.230000e+00 4.981665e-17
8.240000e+00 4.401821e-17
8.250000e+00 3.892162e-17
8.260000e+00 3.444130e-17
8.270000e+00 3.050123e-17
8.280000e+00 2.703413e-17
8.290000e+00 2.398227e-17
8.300000e+00 2.129466e-17
8.310000e+00 1.892633e-17
8.320000e+00 1.683877e-17
8.330000e+00 1.499749e-17
8.340000e+00 1.337211e-17
8.350000e+00 1.193668e-17
8.360000e+00 1.066772e-17
8.370000e+00 9.545351e-18
8.380000e+00 8.552030e-18
8.390000e+00 7.671885e-18
8.400000e+00 6.891297e-18
8.410000e+00 6.198787e-18
8.420000e+00 5.583333e-18
8.430000e+00 5.036018e-18
8.440000e+00 4.549194e-18
8.450000e+00 4.115127e-18
8.460000e+00 3.727912e-18
8.470000e+00 3.382019e-18
8.480000e+00 3.072858e-18
8.490000e+00 2.795994e-18
8.500000e+00 2.547770e-18
8.510000e+00 2.325066e-18
8.520000e+00 2.124904e-18
8.530000e+00 1.944770e-18
8.540000e+00 1.782364e-18
8.550000e+00 1.635764e-18
8.560000e+00 1.503287e-18
8.570000e+00 1.383396e-18
8.580000e+00 1.274736e-18
8.590000e+00 1.176122e-18
8.600000e+00 1.086389e-18
8.610000e+00 1.004819e-18
8.620000e+00 9.303402e-19
8.630000e+00 8.623847e-19
8.640000e+00 8.002468e-19
8.650000e+00 7.433106e-19
8.660000e+00 6.911241e-19
8.670000e+00 6.431727e-19
8.680000e+00 5.991102e-19
8.690000e+00 5.584924e-19
8.700000e+00 5.210544e-19
8.710000e+00 4.864339e-19
8.720000e+00 4.545019e-19
8.730000e+00 4.249053e-19
8.740000e+00 3.974492e-19
8.750000e+00 3.720011e-19
8.760000e+00 3.483533e-19
8.770000e+00 3.263808e-19
8.780000e+00 3.059290e-19
8.790000e+00 2.868618e-19
8.800000e+00 2.690469e-19
8.810000e+00 2.524396e-19
8.820000e+00 2.369464e-19
8.830000e+00 2.224519e-19
8.840000e+00 2.088677e-19
8.850000e+00 1.961495e-19
8.860000e+00 1.842652e-19
8.870000e+00 1.730877e-19
8.880000e+00 1.626487e-19
8.890000e+00 1.528284e-19
8.900000e+00 1.435780e-19
8.910000e+00 1.349500e-19
8.920000e+00 1.267952e-19
8.930000e+00 1.191405e-19
8.940000e+00 1.119231e-19
8.950000e+00 1.051529e-19
8.960000e+00 9.880288e-20
8.970000e+00 9.281549e-20
8.980000e+00 8.718706e-20
8.990000e+00 8.191482e-20
9.000000e+00 7.692799e-20
9.010000e+00 7.221290e-20
9.020000e+00 6.778302e-20
9.030000e+00 6.362858e-20
9.040000e+00 5.971383e-20
9.050000e+00 5.602044e-20
9.060000e+00 5.256313e-20
9.070000e+00 4.928549e-20
9.080000e+00 4.620357e-20
9.090000e+00 4.330055e-20
9.100000e+00 4.059720e-20
9.110000e+00 3.803357e-20
9.120000e+00 3.561878e-20
9.130000e+00 3.334953e-20
9.140000e+00 3.123085e-20
9.150000e+00 2.923418e-20
9.160000e+00 2.734529e-20
9.170000e+00 2.558282e-20
9.180000e+00 2.391365e-20
9.190000e+00 2.235648e-20
9.200000e+00 2.089440e-20
9.210000e+00 1.951939e-20
9.220000e+00 1.822830e-20
9.230000e+00 1.702656e-20
9.240000e+00 1.589026e-20
9.250000e+00 1.482989e-20
9.260000e+00 1.382774e-20
9.270000e+00 1.289481e-20
9.280000e+00 1.201348e-20
9.290000e+00 1.119767e-20
9.300000e+00 1.043578e-20
9.310000e+00 9.714334e-21
9.320000e+00 9.045013e-21
9.330000e+00 8.409913e-21
9.340000e+00 7.824891e-21
9.350000e+00 7.275862e-21
9.360000e+00 6.766168e-21
9.370000e+00 6.281713e-21
9.380000e+00 5.839845e-21
9.390000e+00 5.422724e-21
9.400000e+00 5.027519e-21
9.410000e+00 4.668960e-21
9.420000e+00 4.334375e-21
9.430000e+00 4.014717e-21
9.440000e+00 3.721893e-21
9.450000e+00 3.451537e-21
9.460000e+00 3.195879e-21
9.470000e+00 2.958518e-21
9.480000e+00 2.735217e-21
9.490000e+00 2.535592e-21
9.500000e+00 2.342256e-21
9.510000e+00 2.165680e-21
9.520000e+00 2.000540e-21
9.530000e+00 1.845553e-21
9.540000e+00 1.707444e-21
9.550000e+00 1.575044e-21
9.560000e+00 1.452989e-21
9.570000e+00 1.339766e-21
9.580000e+00 1.234478e-21
9.590000e+00 1.140089e-21
9.600000e+00 1.051653e-21
9.610000e+00 9.678628e-22
9.620000e+00 8.907930e-22
9.630000e+00 8.187941e-22
9.640000e+00 7.545953e-22
9.650000e+00 6.949624e-22
9.660000e+00 6.381680e-22
9.670000e+00 5.864719e-22
9.680000e+00 5.375186e-22
9.690000e+00 4.929854e-22
9.700000e+00 4.525289e-22
9.710000e+00 4.140553e-22
9.720000e+00 3.795321e-22
9.730000e+00 3.488584e-22
9.740000e+00 3.195389e-22
9.750000e+00 2.920765e-22
9.760000e+00 2.677779e-22
9.770000e+00 2.442777e-22
9.780000e+00 2.235888e-22
9.790000e+00 2.048122e-22
9.800000e+00 1.871662e-22
9.810000e+00 1.700836e-22
9.820000e+00 1.554228e-22
9.830000e+00 1.416702e-22
9.840000e+00 1.286808e-22
9.850000e+00 1.185164e-22
9.860000e+00 1.075109e-22
9.870000e+00 9.804033e-23
9.880000e+00 8.902798e-23
9.890000e+00 8.087282e-23
9.900000e+00 7.384440e-23
9.910000e+00 6.685165e-23
9.920000e+00 6.057371e-23
9.930000e+00 5.510246e-23
9.940000e+00 4.964921e-23
9.950000e+00 4.517589e-23
9.960000e+00 4.081408e-23
9.970000e+00 3.697131e-23
9.980000e+00 3.386662e-23
9.990000e+00 3.016495e-23
1.000000e+01 2.760267e-23
1.001000e+01 2.472026e-23
1.002000e+01 2.237780e-23
1.003000e+01 2.021612e-23
1.004000e+01 1.838536e-23
1.005000e+01 1.636616e-23
1.006000e+01 1.438863e-23
1.007000e+01 1.305160e-23
1.008000e+01 1.164486e-23
1.009000e+01 1.086655e-23
1.010000e+01 9.490595e-24
1.011000e+01 8.356372e-24
1.012000e+01 7.691946e-24
1.013000e+01 6.998434e-24
1.014000e+01 6.316579e-24
1.015000e+01 5.485171e-24
1.016000e+01 4.834304e-24
1.017000e+01 4.409220e-24
1.018000e+01 3.926357e-24
1.019000e+01 3.386642e-24
1.020000e+01 3.111872e-24
1.021000e+01 2.823953e-24
1.022000e+01 2.365030e-24
1.023000e+01 2.147730e-24
1.024000e+01 1.962807e-24
1.025000e+01 1.676605e-24
1.026000e+01 1.431324e-24
1.027000e+01 1.261797e-24
1.028000e+01 1.143819e-24
1.029000e+01 1.008986e-24
1.030000e+01 9.111023e-25
1.031000e+01 7.662642e-25
1.032000e+01 6.821983e-25
1.033000e+01 6.094249e-25
1.034000e+01 5.328838e-25
1.035000e+01 4.691794e-25
1.036000e+01 4.051650e-25
1.037000e+01 3.350673e-25
1.038000e+01 2.785443e-25
1.039000e+01 2.463717e-25
1.040000e+01 1.984700e-25
1.041000e+01 1.736097e-25
1.042000e+01 1.515558e-25
1.043000e+01 1.296015e-25
1.044000e+01 9.526699e-26
1.045000e+01 6.732981e-26
1.046000e+01 6.697910e-26
1.047000e+01 6.268287e-26
1.048000e+01 5.458998e-26
1.049000e+01 4.562399e-26
1.050000e+01 3.341605e-26
1.051000e+01 3.740542e-26
1.052000e+01 3.233862e-26
1.053000e+01 2.590043e-26
1.054000e+01 2.882380e-26
1.055000e+01 1.812799e-26
1.056000e+01 1.076461e-26
1.057000e+01 1.860219e-26
1.058000e+01 2.247987e-26
1.059000e+01 1.215415e-26
1.060000e+01 1.244784e-26
1.061000e+01 1.802682e-26
1.062000e+01 1.023228e-26
1.063000e+01 1.357247e-26
1.064000e+01 1.203863e-26
1.065000e+01 1.039601e-26
1.066000e+01 1.204092e-26
1.067000e+01 5.152247e-27
1.068000e+01 9.970411e-27
1.069000e+01 9.739551e-27
1.070000e+01 1.003612e-26
1.071000e+01 1.437029e-26
1.072000e+01 1.807016e-26
1.073000e+01 2.099400e-26
1.074000e+01 1.887625e-26
1.075000e+01 1.018308e-26
1.076000e+01 1.120726e-26
1.077000e+01 9.422910e-27
1.078000e+01 2.027218e-26
1.079000e+01 2.322285e-26
1.080000e+01 1.099732e-26
1.081000e+01 1.274598e-26
1.082000e+01 8.849443e-27
1.083000e+01 1.178386e-26
1.084000e+01 1.175732e-26
1.085000e+01 9.929210e-27
1.086000e+01 7.581447e-27
1.087000e+01 7.212069e-27
1.088000e+01 1.055895e-26
1.089000e+01 1.212564e-26
1.090000e+01 8.016887e-27
1.091000e+01 1.266720e-26
1.092000e+01 8.816194e-27
1.093000e+01 8.108312e-27
1.094000e+01 1.433026e-26
1.095000e+01 1.387082e-26
1.096000e+01 1.724237e-26
1.097000e+01 1.152723e-26
1.098000e+01 1.172213e-26
1.099000e+01 1.151027e-26
1.100000e+01 1.770388e-26
1.101000e+01 1.073340e-26
1.102000e+01 7.270739e-27
1.103000e+01 7.556304e-27
1.104000e+01 7.085906e-27
1.105000e+01 5.921800e-27
1.106000e+01 3.602603e-27
1.107000e+01 1.092584e-26
1.108000e+01 3.911752e-27
1.109000e+01 6.684313e-27
1.110000e+01 6.581538e-27
1.111000e+01 4.578809e-27
1.112000e+01 4.938857e-27
1.113000e+01 2.151770e-27
1.114000e+01 2.531731e-27
1.115000e+01 2.720459e-27
1.116000e+01 5.989697e-27
1.117000e+01 5.271250e-27
1.118000e+01 2.566328e-27
1.119000e+01 2.886401e-27
1.120000e+01 4.121866e-27
1.121000e+01 5.195645e-27
1.122000e+01 3.568658e-27
1.123000e+01 4.801169e-27
1.124000e+01 3.867390e-27
1.125000e+01 3.652574e-27
1.126000e+01 4.832335e-27
1.127000e+01 1.922799e-27
1.128000e+01 2.367998e-27
1.129000e+01 8.189063e-28
1.130000e+01 8.444983e-28
1.131000e+01 2.378879e-27
1.132000e+01 7.835242e-28
1.133000e+01 1.099741e-27
1.134000e+01 2.183250e-27
1.135000e+01 9.507739e-28
1.136000e+01 1.230664e-27
1.137000e+01 5.971476e-28
1.138000e+01 2.173676e-27
1.139000e+01 1.949736e-27
1.140000e+01 1.457250e-27
1.141000e+01 2.551182e-27
1.142000e+01 8.499575e-28
1.143000e+01 1.709732e-27
1.144000e+01 1.387475e-27
1.145000e+01 3.725574e-27
1.146000e+01 3.448223e-27
1.147000e+01 2.223590e-27
1.148000e+01 3.812022e-28
1.149000e+01 1.418697e-27
1.150000e+01 2.966781e-27
1.151000e+01 1.336574e-27
1.152000e+01 5.320740e-28
1.153000e+01 8.790629e-28
1.154000e+01 8.814852e-28
1.155000e+01 2.932681e-28
1.156000e+01 3.230180e-29
1.157000e+01 4.751140e-28
1.158000e+01 2.977408e-28
1.159000e+01 8.362719e-28
1.160000e+01 5.896211e-28
1.161000e+01 1.415370e-27
1.162000e+01 2.225119e-28
1.163000e+01 1.236541e-28
1.164000e+01 1.493698e-27
1.165000e+01 5.446950e-28
1.166000e+01 2.474666e-27
1.167000e+01 1.948617e-27
1.168000e+01 1.154070e-27
1.169000e+01 8.748285e-29
1.170000e+01 1.681839e-28
1.171000e+01 2.107914e-28
1.172000e+01 2.216788e-28
1.173000e+01 2.166669e-28
1.174000e+01 1.860525e-28
1.175000e+01 1.238783e-27
1.176000e+01 7.655885e-28
1.177000e+01 6.259004e-28
1.178000e+01 6.546781e-29
1.179000e+01 5.444858e-28
1.180000e+01 4.618602e-28
1.181000e+01 6.212743e-28
1.182000e+01 3.233465e-29
1.183000e+01 5.033864e-29
1.184000e+01 1.568212e-27
1.185000e+01 9.023752e-28
1.186000e+01 8.595180e-28
1.187000e+01 2.700579e-28
1.188000e+01 6.330998e-29
1.189000e+01 3.826305e-29
1.190000e+01 6.717221e-28
1.191000e+01 6.022770e-28
1.192000e+01 1.326929e-27
1.193000e+01 2.090947e-27
1.194000e+01 1.862835e-27
1.195000e+01 2.650288e-28
1.196000e+01 9.084255e-28
1.197000e+01 3.520589e-27
1.198000e+01 3.037040e-27
1.199000e+01 1.550165e-27
1.200000e+01 1.084329e-27
1.201000e+01 9.679808e-28
1.202000e+01 5.653008e-28
1.203000e+01 8.423947e-29
1.204000e+01 1.039236e-27
1.205000e+01 8.367052e-28
1.206000e+01 2.040190e-27
1.207000e+01 9.195937e-28
1.208000e+01 9.589449e-30
1.209000e+01 1.766620e-28
1.210000e+01 9.856275e-29
1.211000e+01 1.422832e-27
1.212000e+01 1.125587e-27
1.213000e+01 1.351771e-27
1.214000e+01 2.667081e-28
1.215000e+01 1.228732e-28
1.216000e+01 7.395958e-28
1.217000e+01 6.029129e-28
1.218000e+01 4.790513e-28
1.219000e+01 5.835296e-28
1.220000e+01 3.532087e-28
1.221000e+01 7.506032e-29
1.222000e+01 7.052307e-29
1.223000e+01 2.635501e-28
1.224000e+01 3.744087e-28
1.225000e+01 4.562399e-28
1.226000e+01 2.788782e-28
1.227000e+01 5.215214e-28
1.228000e+01 6.574701e-28
1.229000e+01 2.072671e-28
1.230000e+01 4.342481e-28
1.231000e+01 3.349527e-28
1.232000e+01 7.721049e-29
1.233000e+01 8.666703e-28
1.234000e+01 3.321987e-28
1.235000e+01 2.226188e-28
1.236000e+01 9.709306e-30
1.237000e+01 2.735761e-28
1.238000e+01 9.439540e-28
1.239000e+01 2.282719e-27
1.240000e+01 7.514593e-28
1.241000e+01 7.209818e-28
1.242000e+01 8.259850e-28
1.243000e+01 1.388167e-27
1.244000e+01 1.215665e-27
1.245000e+01 7.649742e-28
1.246000e+01 1.959187e-29
1.247000e+01 6.453590e-28
1.248000e+01 2.633918e-28
1.249000e+01 5.943236e-28
1.250000e+01 9.439207e-29
1.251000e+01 9.889071e-28
1.252000e+01 1.406894e-27
1.253000e+01 3.615319e-29
1.254000e+01 1.614991e-29
1.255000e+01 2.878835e-28
1.256000e+01 7.829786e-29
1.257000e+01 1.224046e-27
1.258000e+01 1.000840e-27
1.259000e+01 7.103987e-29
1.260000e+01 7.241465e-28
1.261000e+01 1.061814e-27
1.262000e+01 7.874313e-29
1.263000e+01 8.077712e-28
1.264000e+01 2.929482e-28
1.265000e+01 6.033726e-28
1.266000e+01 1.163723e-27
1.267000e+01 1.330460e-27
1.268000e+01 2.019924e-27
1.269000e+01 6.003526e-28
1.270000e+01 2.094259e-28
1.271000e+01 1.466905e-28
1.272000e+01 8.124748e-29
1.273000e+01 1.774721e-29
1.274000e+01 2.187275e-28
1.275000e+01 3.769027e-28
1.276000e+01 6.239977e-29
1.277000e+01 1.798044e-28
1.278000e+01 6.488016e-29
1.279000e+01 1.635764e-28
1.280000e+01 7.468750e-29
1.281000e+01 1.497117e-28
1.282000e+01 7.101955e-28
1.283000e+01 4.191354e-28
1.284000e+01 1.302516e-28
1.285000e+01 1.584073e-27
1.286000e+01 1.466672e-27
1.287000e+01 6.739824e-28
1.288000e+01 1.304545e-27
1.289000e+01 9.914057e-29
1.290000e+01 7.235996e-28
1.291000e+01 2.109524e-28
1.292000e+01 1.015578e-28
1.293000e+01 1.223737e-28
1.294000e+01 1.252809e-27
1.295000e+01 3.894233e-28
1.296000e+01 1.824754e-27
1.297000e+01 2.891193e-28
1.298000e+01 8.172023e-29
1.299000e+01 5.894184e-29
1.300000e+01 6.730943e-28
1.301000e+01 1.447862e-27
1.302000e+01 8.187959e-28
1.303000e+01 7.652477e-28
1.304000e+01 7.815848e-28
1.305000e+01 4.900607e-29
1.306000e+01 3.226260e-27
1.307000e+01 4.413971e-28
1.308000e+01 2.593808e-27
1.309000e+01 9.360382e-28
1.310000e+01 1.121749e-27
1.311000e+01 4.425546e-28
1.312000e+01 7.429998e-28
1.313000e+01 2.270618e-27
1.314000e+01 3.588858e-28
1.315000e+01 1.289437e-28
1.316000e+01 1.459573e-28
1.317000e+01 6.288344e-28
1.318000e+01 2.376152e-27
1.319000e+01 2.202291e-28
1.320000e+01 2.335677e-27
1.321000e+01 5.792149e-28
1.322000e+01 7.596382e-30
1.323000e+01 1.144958e-28
1.324000e+01 2.101164e-27
1.325000e+01 3.294598e-27
1.326000e+01 6.780116e-28
1.327000e+01 1.053795e-27
1.328000e+01 1.081878e-27
1.329000e+01 1.638907e-28
1.330000e+01 3.190999e-28
1.331000e+01 4.348032e-28
1.332000e+01 7.943191e-29
1.333000e+01 2.076672e-28
1.334000e+01 2.526105e-28
1.335000e+01 9.291915e-28
1.336000e+01 7.970837e-28
1.337000e+01 6.145436e-28
1.338000e+01 5.886799e-29
1.339000e+01 1.042966e-27
1.340000e+01 5.849992e-29
1.341000e+01 2.405873e-28
1.342000e+01 3.949748e-28
1.343000e+01 5.817168e-28
1.344000e+01 1.941916e-28
1.345000e+01 2.235644e-27
1.346000e+01 6.946406e-28
1.347000e+01 1.720476e-27
1.348000e+01 4.231839e-29
1.349000e+01 3.132180e-28
1.350000e+01 3.488616e-28
1.351000e+01 8.359304e-28
1.352000e+01 1.874724e-29
1.353000e+01 3.265880e-29
1.354000e+01 6.694370e-29
1.355000e+01 4.479281e-28
1.356000e+01 3.682296e-28
1.357000e+01 3.775316e-28
1.358000e+01 5.409832e-28
1.359000e+01 2.928366e-28
1.360000e+01 1.175208e-30
1.361000e+01 1.519083e-28
1.362000e+01 1.429141e-27
1.363000e+01 9.320516e-29
1.364000e+01 7.435294e-28
1.365000e+01 1.641314e-28
1.366000e+01 2.171318e-27
1.367000e+01 2.388840e-28
1.368000e+01 7.852069e-28
1.369000e+01 6.758343e-28
1.370000e+01 4.828986e-28
1.371000e+01 1.589528e-28
1.372000e+01 2.531695e-28
1.373000e+01 4.676280e-28
1.374000e+01 3.446901e-28
1.375000e+01 3.516758e-28
1.376000e+01 5.936129e-28
1.377000e+01 5.042589e-28
1.378000e+01 1.371981e-28
1.379000e+01 1.977029e-29
1.380000e+01 1.481213e-28
1.381000e+01 4.125128e-31
1.382000e+01 7.083987e-29
1.383000e+01 5.552945e-28
1.384000e+01 1.368251e-28
1.385000e+01 9.849344e-29
1.386000e+01 2.193840e-28
1.387000e+01 1.676341e-29
1.388000e+01 1.508319e-28
1.389000e+01 9.501232e-29
1.390000e+01 7.926092e-28
1.391000e+01 5.385231e-28
1.392000e+01 2.509971e-27
1.393000e+01 1.280301e-27
1.394000e+01 3.336477e-29
1.395000e+01 1.906201e-28
1.396000e+01 8.513924e-29
1.397000e+01 8.383956e-28
1.398000e+01 2.538309e-28
1.399000e+01 4.236042e-28
1.400000e+01 2.815076e-28
1.401000e+01 2.349510e-28
1.402000e+01 2.493175e-27
1.403000e+01 6.817607e-29
1.404000e+01 4.458696e-29
1.405000e+01 2.716468e-28
1.406000e+01 4.029438e-28
1.407000e+01 7.397184e-29
1.408000e+01 6.618089e-28
1.409000e+01 1.160915e-27
1.410000e+01 2.566234e-28
1.411000e+01 2.146257e-28
1.412000e+01 1.131212e-27
1.413000e+01 2.578096e-28
1.414000e+01 9.458458e-28
1.415000e+01 1.051761e-27
1.416000e+01 4.898751e-28
1.417000e+01 6.884213e-28
1.418000e+01 6.787817e-28
1.419000e+01 1.879350e-27
1.420000e+01 2.685801e-28
1.421000e+01 2.733903e-28
1.422000e+01 9.011671e-29
1.423000e+01 6.454165e-28
1.424000e+01 9.201725e-29
1.425000e+01 2.810783e-28
1.426000e+01 9.686604e-28
1.427000e+01 2.401740e-28
1.428000e+01 5.546223e-29
1.429000e+01 2.556838e-28
1.430000e+01 8.572421e-28
1.431000e+01 2.613132e-28
1.432000e+01 3.862716e-28
1.433000e+01 2.529633e-28
1.434000e+01 6.030297e-28
1.435000e+01 1.210956e-27
1.436000e+01 4.491234e-28
1.437000e+01 3.833723e-28
1.438000e+01 3.629931e-28
1.439000e+01 3.266623e-28
1.440000e+01 1.393548e-28
1.441000e+01 7.967845e-31
1.442000e+01 2.373201e-27
1.443000e+01 1.200238e-27
1.444000e+01 5.011752e-28
1.445000e+01 2.761328e-27
1.446000e+01 5.181870e-28
1.447000e+01 3.368886e-28
1.448000e+01 5.677567e-28
1.449000e+01 4.003735e-28
1.450000e+01 8.748635e-28
1.451000e+01 1.910376e-27
1.452000e+01 5.812450e-28
1.453000e+01 3.518405e-28
1.454000e+01 4.938853e-28
1.455000e+01 1.366732e-27
1.456000e+01 6.602705e-28
1.457000e+01 1.140166e-27
1.458000e+01 2.967921e-28
1.459000e+01 4.737970e-28
1.460000e+01 1.262234e-28
1.461000e+01 2.002300e-28
1.462000e+01 1.298727e-27
1.463000e+01 2.608929e-27
1.464000e+01 8.617462e-28
1.465000e+01 8.435540e-28
1.466000e+01 1.324393e-27
1.467000e+01 6.022634e-28
1.468000e+01 2.719839e-28
1.469000e+01 2.557062e-28
1.470000e+01 5.484372e-28
1.471000e+01 8.922231e-28
1.472000e+01 3.173206e-28
1.473000e+01 2.361802e-29
1.474000e+01 3.100175e-28
1.475000e+01 4.630586e-28
1.476000e+01 8.682501e-28
1.477000e+01 2.972902e-28
1.478000e+01 1.027558e-27
1.479000e+01 2.926817e-27
1.480000e+01 1.860766e-27
1.481000e+01 1.659960e-27
1.482000e+01 9.363959e-28
1.483000e+01 1.540189e-27
1.484000e+01 8.597239e-28
1.485000e+01 7.988980e-28
1.486000e+01 3.556237e-28
1.487000e+01 8.276524e-28
1.488000e+01 8.352947e-28
1.489000e+01 1.582352e-27
1.490000e+01 1.294757e-27
1.491000e+01 3.100087e-28
1.492000e+01 2.159353e-28
1.493000e+01 1.179324e-28
1.494000e+01 1.099537e-28
1.495000e+01 8.205709e-28
1.496000e+01 1.089760e-27
1.497000e+01 1.693538e-27
1.498000e+01 7.736438e-28
1.499000e+01 0.000000e+00


==> BEC-GP-OMP/c_programs/output/real1d/real1d-out.txt <==
 Real time propagation 1d,   OPTION = 2

  Number of Atoms N = 2000, Unit of length AHO = 0.00000100 m
  Scattering length a = 74.10*a0
  Nonlinearity G_3D = 98.5549032
  Nonlinearity G_1D = 62.7420000
  Parameter of trap: GAMMA = 1.00
  Radial Gaussian Width = 0.50

 # Space Stp:  N = 3000
  Space Step: DX = 0.010000
 # Time Stp : NSTP = 1000000, NPAS = 100, NRUN = 40000
   Time Step:   DT = 0.000100

 * Change for dynamics: GPAR = 0.500 *

                  --------------------------------------------------------
                    Norm      Chem        Ener/N      <x>      |Psi(0)|^2
                  --------------------------------------------------------
Initial :          1.0000      0.5000      0.5000      0.707      0.564
After NSTP iter.:  1.0000     10.3680      6.2570      2.050      0.165
After NPAS iter.:  1.0000     10.3687      6.2570      2.050      0.165
After NRUN iter.:  1.0000      6.4248      3.9949      1.735      0.194
                  --------------------------------------------------------
 Clock Time: 304 seconds
 CPU Time: 304 seconds


==> BEC-GP-OMP/c_programs/output/real2d/real2d-den1d_x.txt <==
-1.000000e+01 0.000000e+00
-9.800000e+00 6.315432e-28
-9.600000e+00 3.931049e-27
-9.400000e+00 2.162279e-26
-9.200000e+00 1.082943e-25
-9.000000e+00 5.151443e-25
-8.800000e+00 2.376004e-24
-8.600000e+00 1.071919e-23
-8.400000e+00 4.632954e-23
-8.200000e+00 1.854225e-22
-8.000000e+00 6.667312e-22
-7.800000e+00 2.111116e-21
-7.600000e+00 6.105400e-21
-7.400000e+00 2.072005e-20
-7.200000e+00 1.203207e-19
-7.000000e+00 9.425206e-19
-6.800000e+00 7.093118e-18
-6.600000e+00 4.844570e-17
-6.400000e+00 3.143729e-16
-6.200000e+00 2.064456e-15
-6.000000e+00 1.434984e-14
-5.800000e+00 1.062647e-13
-5.600000e+00 8.153459e-13
-5.400000e+00 6.225225e-12
-5.200000e+00 4.568024e-11
-5.000000e+00 3.148075e-10
-4.800000e+00 2.011306e-09
-4.600000e+00 1.183706e-08
-4.400000e+00 6.399063e-08
-4.200000e+00 3.174023e-07
-4.000000e+00 1.443860e-06
-3.800000e+00 6.021725e-06
-3.600000e+00 2.301534e-05
-3.400000e+00 8.056657e-05
-3.200000e+00 2.580969e-04
-3.000000e+00 7.558986e-04
-2.800000e+00 2.021578e-03
-2.600000e+00 4.931043e-03
-2.400000e+00 1.095904e-02
-2.200000e+00 2.218339e-02
-2.000000e+00 4.093199e-02
-1.800000e+00 6.902598e-02
-1.600000e+00 1.068909e-01
-1.400000e+00 1.530344e-01
-1.200000e+00 2.042270e-01
-1.000000e+00 2.562624e-01
-8.000000e-01 3.048575e-01
-6.000000e-01 3.463099e-01
-4.000000e-01 3.777974e-01
-2.000000e-01 3.974101e-01
0.000000e+00 4.040640e-01
2.000000e-01 3.974101e-01
4.000000e-01 3.777974e-01
6.000000e-01 3.463099e-01
8.000000e-01 3.048575e-01
1.000000e+00 2.562624e-01
1.200000e+00 2.042270e-01
1.400000e+00 1.530344e-01
1.600000e+00 1.068909e-01
1.800000e+00 6.902598e-02
2.000000e+00 4.093199e-02
2.200000e+00 2.218339e-02
2.400000e+00 1.095904e-02
2.600000e+00 4.931043e-03
2.800000e+00 2.021578e-03
3.000000e+00 7.558986e-04
3.200000e+00 2.580969e-04
3.400000e+00 8.056657e-05
3.600000e+00 2.301534e-05
3.800000e+00 6.021725e-06
4.000000e+00 1.443860e-06
4.200000e+00 3.174023e-07
4.400000e+00 6.399063e-08
4.600000e+00 1.183706e-08
4.800000e+00 2.011306e-09
5.000000e+00 3.148075e-10
5.200000e+00 4.568024e-11
5.400000e+00 6.225225e-12
5.600000e+00 8.153459e-13
5.800000e+00 1.062647e-13
6.000000e+00 1.434984e-14
6.200000e+00 2.064456e-15
6.400000e+00 3.143728e-16
6.600000e+00 4.844562e-17
6.800000e+00 7.093130e-18
7.000000e+00 9.425222e-19
7.200000e+00 1.203200e-19
7.400000e+00 2.072056e-20
7.600000e+00 6.105282e-21
7.800000e+00 2.110928e-21
8.000000e+00 6.666297e-22
8.200000e+00 1.854817e-22
8.400000e+00 4.633624e-23
8.600000e+00 1.071878e-23
8.800000e+00 2.376388e-24
9.000000e+00 5.139303e-25
9.200000e+00 1.077029e-25
9.400000e+00 2.068113e-26
9.600000e+00 3.612133e-27
9.800000e+00 3.302344e-28


==> BEC-GP-OMP/c_programs/output/real2d/real2d-den1d_y.txt <==
-1.000000e+01 0.000000e+00
-9.800000e+00 5.681339e-28
-9.600000e+00 4.000845e-27
-9.400000e+00 2.184642e-26
-9.200000e+00 1.077194e-25
-9.000000e+00 5.163882e-25
-8.800000e+00 2.379802e-24
-8.600000e+00 1.070451e-23
-8.400000e+00 4.630685e-23
-8.200000e+00 1.854862e-22
-8.000000e+00 6.666477e-22
-7.800000e+00 2.111230e-21
-7.600000e+00 6.105333e-21
-7.400000e+00 2.072038e-20
-7.200000e+00 1.203195e-19
-7.000000e+00 9.425160e-19
-6.800000e+00 7.093118e-18
-6.600000e+00 4.844567e-17
-6.400000e+00 3.143728e-16
-6.200000e+00 2.064456e-15
-6.000000e+00 1.434984e-14
-5.800000e+00 1.062647e-13
-5.600000e+00 8.153459e-13
-5.400000e+00 6.225225e-12
-5.200000e+00 4.568024e-11
-5.000000e+00 3.148075e-10
-4.800000e+00 2.011306e-09
-4.600000e+00 1.183706e-08
-4.400000e+00 6.399063e-08
-4.200000e+00 3.174023e-07
-4.000000e+00 1.443860e-06
-3.800000e+00 6.021725e-06
-3.600000e+00 2.301534e-05
-3.400000e+00 8.056657e-05
-3.200000e+00 2.580969e-04
-3.000000e+00 7.558986e-04
-2.800000e+00 2.021578e-03
-2.600000e+00 4.931043e-03
-2.400000e+00 1.095904e-02
-2.200000e+00 2.218339e-02
-2.000000e+00 4.093199e-02
-1.800000e+00 6.902598e-02
-1.600000e+00 1.068909e-01
-1.400000e+00 1.530344e-01
-1.200000e+00 2.042270e-01
-1.000000e+00 2.562624e-01
-8.000000e-01 3.048575e-01
-6.000000e-01 3.463099e-01
-4.000000e-01 3.777974e-01
-2.000000e-01 3.974101e-01
0.000000e+00 4.040640e-01
2.000000e-01 3.974101e-01
4.000000e-01 3.777974e-01
6.000000e-01 3.463099e-01
8.000000e-01 3.048575e-01
1.000000e+00 2.562624e-01
1.200000e+00 2.042270e-01
1.400000e+00 1.530344e-01
1.600000e+00 1.068909e-01
1.800000e+00 6.902598e-02
2.000000e+00 4.093199e-02
2.200000e+00 2.218339e-02
2.400000e+00 1.095904e-02
2.600000e+00 4.931043e-03
2.800000e+00 2.021578e-03
3.000000e+00 7.558986e-04
3.200000e+00 2.580969e-04
3.400000e+00 8.056657e-05
3.600000e+00 2.301534e-05
3.800000e+00 6.021725e-06
4.000000e+00 1.443860e-06
4.200000e+00 3.174023e-07
4.400000e+00 6.399063e-08
4.600000e+00 1.183706e-08
4.800000e+00 2.011306e-09
5.000000e+00 3.148075e-10
5.200000e+00 4.568024e-11
5.400000e+00 6.225225e-12
5.600000e+00 8.153460e-13
5.800000e+00 1.062647e-13
6.000000e+00 1.434984e-14
6.200000e+00 2.064456e-15
6.400000e+00 3.143728e-16
6.600000e+00 4.844564e-17
6.800000e+00 7.093132e-18
7.000000e+00 9.425192e-19
7.200000e+00 1.203203e-19
7.400000e+00 2.072075e-20
7.600000e+00 6.105056e-21
7.800000e+00 2.110892e-21
8.000000e+00 6.667598e-22
8.200000e+00 1.854257e-22
8.400000e+00 4.633823e-23
8.600000e+00 1.072599e-23
8.800000e+00 2.383228e-24
9.000000e+00 5.139079e-25
9.200000e+00 1.080305e-25
9.400000e+00 2.037855e-26
9.600000e+00 3.466963e-27
9.800000e+00 3.461980e-28


==> BEC-GP-OMP/c_programs/output/real2d/real2d-out.txt <==
 Real time propagation 2d,   OPTION = 2

  Number of Atoms N = 500, Unit of length AHO = 0.00000100 m
  Scattering length a = 94.60*a0
  Nonlinearity G_3D = 31.4541742
  Nonlinearity G_2D = 12.5484000
  Parameters of trap: GAMMA = 1.00, NU = 1.00
  Axial Gaussian Width = 1.00

 # Space Stp: NX = 200, NY = 200
  Space Step: DX = 0.1000, DY = 0.1000
 # Time Stp : NSTP = 100000, NPAS = 100, NRUN = 5000
   Time Step:   DT = 0.001000

 * Change for dynamics: GPAR = 0.500 *

                  --------------------------------------------------------
                    Norm      Chem        Ener/N     <rho>     |Psi(0,0)|^2
                  --------------------------------------------------------
Initial :          1.0000       1.000      1.0000      1.000      0.318
After NSTP iter.:  1.0000       2.256      1.7079      1.307      0.154
After NPAS iter.:  1.0000       2.255      1.7079      1.308      0.153
After NRUN iter.:  1.0000       1.715      1.4143      1.248      0.169
                  --------------------------------------------------------

 Clock Time: 483 seconds
 CPU Time: 483 seconds


==> BEC-GP-OMP/c_programs/output/real2d/real2d-rms.txt <==
 Real time propagation 2d,   OPTION = 2

                  --------------------------------------------------------
Values of rms size:        <x>             <y>             <rho>
                  --------------------------------------------------------
           Initial:       0.70711         0.70711         1.00000
  After NSTP iter.:       0.92411         0.92411         1.30689
  After NPAS iter.:       0.92475         0.92475         1.30779
  After NRUN iter.:       0.88261         0.88261         1.24820
                  --------------------------------------------------------


==> BEC-GP-OMP/c_programs/output/real3d/real3d-den1d_x.txt <==
-1.000000e+01 0.000000e+00
-9.900000e+00 2.192086e-25
-9.800000e+00 1.211330e-24
-9.700000e+00 4.389116e-24
-9.600000e+00 1.399368e-23
-9.500000e+00 4.204369e-23
-9.400000e+00 1.212526e-22
-9.300000e+00 3.374978e-22
-9.200000e+00 9.076022e-22
-9.100000e+00 2.356536e-21
-9.000000e+00 5.901187e-21
-8.900000e+00 1.423350e-20
-8.800000e+00 3.301821e-20
-8.700000e+00 7.356260e-20
-8.600000e+00 1.572048e-19
-8.500000e+00 3.218986e-19
-8.400000e+00 6.311560e-19
-8.300000e+00 1.185030e-18
-8.200000e+00 2.132946e-18
-8.100000e+00 3.690804e-18
-8.000000e+00 6.172786e-18
-7.900000e+00 1.006477e-17
-7.800000e+00 1.619002e-17
-7.700000e+00 2.603759e-17
-7.600000e+00 4.231436e-17
-7.500000e+00 6.970815e-17
-7.400000e+00 1.156993e-16
-7.300000e+00 1.910926e-16
-7.200000e+00 3.099471e-16
-7.100000e+00 4.890605e-16
-7.000000e+00 7.483719e-16
-6.900000e+00 1.115511e-15
-6.800000e+00 1.639605e-15
-6.700000e+00 2.420498e-15
-6.600000e+00 3.659967e-15
-6.500000e+00 5.745881e-15
-6.400000e+00 9.402181e-15
-6.300000e+00 1.601009e-14
-6.200000e+00 2.840558e-14
-6.100000e+00 5.297230e-14
-6.000000e+00 1.051559e-13
-5.900000e+00 2.238431e-13
-5.800000e+00 5.084012e-13
-5.700000e+00 1.212867e-12
-5.600000e+00 2.982028e-12
-5.500000e+00 7.433823e-12
-5.400000e+00 1.857274e-11
-5.300000e+00 4.616501e-11
-5.200000e+00 1.136744e-10
-5.100000e+00 2.766449e-10
-5.000000e+00 6.646562e-10
-4.900000e+00 1.575653e-09
-4.800000e+00 3.684695e-09
-4.700000e+00 8.498196e-09
-4.600000e+00 1.932454e-08
-4.500000e+00 4.330787e-08
-4.400000e+00 9.560121e-08
-4.300000e+00 2.077396e-07
-4.200000e+00 4.440477e-07
-4.100000e+00 9.329975e-07
-4.000000e+00 1.925592e-06
-3.900000e+00 3.901127e-06
-3.800000e+00 7.753353e-06
-3.700000e+00 1.510844e-05
-3.600000e+00 2.885108e-05
-3.500000e+00 5.396616e-05
-3.400000e+00 9.883746e-05
-3.300000e+00 1.771748e-04
-3.200000e+00 3.107530e-04
-3.100000e+00 5.331188e-04
-3.000000e+00 8.943327e-04
-2.900000e+00 1.466628e-03
-2.800000e+00 2.350577e-03
-2.700000e+00 3.680970e-03
-2.600000e+00 5.631163e-03
-2.500000e+00 8.414294e-03
-2.400000e+00 1.227963e-02
-2.300000e+00 1.750254e-02
-2.200000e+00 2.436750e-02
-2.100000e+00 3.314474e-02
-2.000000e+00 4.406270e-02
-1.900000e+00 5.728012e-02
-1.800000e+00 7.286189e-02
-1.700000e+00 9.076286e-02
-1.600000e+00 1.108223e-01
-1.500000e+00 1.327694e-01
-1.400000e+00 1.562392e-01
-1.300000e+00 1.807946e-01
-1.200000e+00 2.059526e-01
-1.100000e+00 2.312094e-01
-1.000000e+00 2.560636e-01
-9.000000e-01 2.800343e-01
-8.000000e-01 3.026750e-01
-7.000000e-01 3.235820e-01
-6.000000e-01 3.424001e-01
-5.000000e-01 3.588243e-01
-4.000000e-01 3.726002e-01
-3.000000e-01 3.835229e-01
-2.000000e-01 3.914352e-01
-1.000000e-01 3.962266e-01
0.000000e+00 3.978310e-01
1.000000e-01 3.962266e-01
2.000000e-01 3.914352e-01
3.000000e-01 3.835229e-01
4.000000e-01 3.726002e-01
5.000000e-01 3.588243e-01
6.000000e-01 3.424001e-01
7.000000e-01 3.235820e-01
8.000000e-01 3.026750e-01
9.000000e-01 2.800343e-01
1.000000e+00 2.560636e-01
1.100000e+00 2.312094e-01
1.200000e+00 2.059526e-01
1.300000e+00 1.807946e-01
1.400000e+00 1.562392e-01
1.500000e+00 1.327694e-01
1.600000e+00 1.108223e-01
1.700000e+00 9.076286e-02
1.800000e+00 7.286189e-02
1.900000e+00 5.728012e-02
2.000000e+00 4.406270e-02
2.100000e+00 3.314474e-02
2.200000e+00 2.436750e-02
2.300000e+00 1.750254e-02
2.400000e+00 1.227963e-02
2.500000e+00 8.414294e-03
2.600000e+00 5.631163e-03
2.700000e+00 3.680970e-03
2.800000e+00 2.350577e-03
2.900000e+00 1.466628e-03
3.000000e+00 8.943327e-04
3.100000e+00 5.331188e-04
3.200000e+00 3.107530e-04
3.300000e+00 1.771748e-04
3.400000e+00 9.883746e-05
3.500000e+00 5.396616e-05
3.600000e+00 2.885108e-05
3.700000e+00 1.510844e-05
3.800000e+00 7.753353e-06
3.900000e+00 3.901127e-06
4.000000e+00 1.925592e-06
4.100000e+00 9.329975e-07
4.200000e+00 4.440477e-07
4.300000e+00 2.077396e-07
4.400000e+00 9.560121e-08
4.500000e+00 4.330787e-08
4.600000e+00 1.932454e-08
4.700000e+00 8.498196e-09
4.800000e+00 3.684695e-09
4.900000e+00 1.575653e-09
5.000000e+00 6.646562e-10
5.100000e+00 2.766449e-10
5.200000e+00 1.136744e-10
5.300000e+00 4.616501e-11
5.400000e+00 1.857274e-11
5.500000e+00 7.433823e-12
5.600000e+00 2.982028e-12
5.700000e+00 1.212867e-12
5.800000e+00 5.084012e-13
5.900000e+00 2.238431e-13
6.000000e+00 1.051559e-13
6.100000e+00 5.297229e-14
6.200000e+00 2.840557e-14
6.300000e+00 1.601009e-14
6.400000e+00 9.402184e-15
6.500000e+00 5.745885e-15
6.600000e+00 3.659970e-15
6.700000e+00 2.420499e-15
6.800000e+00 1.639604e-15
6.900000e+00 1.115509e-15
7.000000e+00 7.483710e-16
7.100000e+00 4.890603e-16
7.200000e+00 3.099474e-16
7.300000e+00 1.910932e-16
7.400000e+00 1.156999e-16
7.500000e+00 6.970853e-17
7.600000e+00 4.231451e-17
7.700000e+00 2.603752e-17
7.800000e+00 1.618983e-17
7.900000e+00 1.006456e-17
8.000000e+00 6.172615e-18
8.100000e+00 3.690706e-18
8.200000e+00 2.132917e-18
8.300000e+00 1.185047e-18
8.400000e+00 6.311917e-19
8.500000e+00 3.219325e-19
8.600000e+00 1.572294e-19
8.700000e+00 7.357714e-20
8.800000e+00 3.302436e-20
8.900000e+00 1.423474e-20
9.000000e+00 5.900328e-21
9.100000e+00 2.354942e-21
9.200000e+00 9.060538e-22
9.300000e+00 3.362576e-22
9.400000e+00 1.202526e-22
9.500000e+00 4.121675e-23
9.600000e+00 1.327997e-23
9.700000e+00 3.750088e-24
9.800000e+00 6.903172e-25
9.900000e+00 0.000000e+00


==> BEC-GP-OMP/c_programs/output/real3d/real3d-den1d_y.txt <==
-8.000000e+00 0.000000e+00
-7.900000e+00 5.740686e-27
-7.800000e+00 2.738962e-26
-7.700000e+00 8.170904e-26
-7.600000e+00 2.052185e-25
-7.500000e+00 4.705886e-25
-7.400000e+00 1.021057e-24
-7.300000e+00 2.162134e-24
-7.200000e+00 4.674009e-24
-7.100000e+00 1.092628e-23
-7.000000e+00 2.843775e-23
-6.900000e+00 7.993310e-23
-6.800000e+00 2.285127e-22
-6.700000e+00 6.329623e-22
-6.600000e+00 1.655448e-21
-6.500000e+00 4.053872e-21
-6.400000e+00 9.326430e-21
-6.300000e+00 2.044473e-20
-6.200000e+00 4.383025e-20
-6.100000e+00 9.512979e-20
-6.000000e+00 2.149041e-19
-5.900000e+00 5.053148e-19
-5.800000e+00 1.199737e-18
-5.700000e+00 2.758538e-18
-5.600000e+00 5.937363e-18
-5.500000e+00 1.185801e-17
-5.400000e+00 2.349582e-17
-5.300000e+00 5.850487e-17
-5.200000e+00 2.236672e-16
-5.100000e+00 1.069431e-15
-5.000000e+00 5.089032e-15
-4.900000e+00 2.256803e-14
-4.800000e+00 9.309230e-14
-4.700000e+00 3.609666e-13
-4.600000e+00 1.329190e-12
-4.500000e+00 4.684169e-12
-4.400000e+00 1.588398e-11
-4.300000e+00 5.201832e-11
-4.200000e+00 1.649165e-10
-4.100000e+00 5.069252e-10
-4.000000e+00 1.512164e-09
-3.900000e+00 4.379874e-09
-3.800000e+00 1.232116e-08
-3.700000e+00 3.366796e-08
-3.600000e+00 8.936344e-08
-3.500000e+00 2.303853e-07
-3.400000e+00 5.768444e-07
-3.300000e+00 1.402546e-06
-3.200000e+00 3.311077e-06
-3.100000e+00 7.588368e-06
-3.000000e+00 1.688042e-05
-2.900000e+00 3.644173e-05
-2.800000e+00 7.633353e-05
-2.700000e+00 1.551129e-04
-2.600000e+00 3.057087e-04
-2.500000e+00 5.842525e-04
-2.400000e+00 1.082503e-03
-2.300000e+00 1.943992e-03
-2.200000e+00 3.382982e-03
-2.100000e+00 5.703684e-03
-2.000000e+00 9.315141e-03
-1.900000e+00 1.473523e-02
-1.800000e+00 2.257644e-02
-1.700000e+00 3.350739e-02
-1.600000e+00 4.818835e-02
-1.500000e+00 6.718574e-02
-1.400000e+00 9.087806e-02
-1.300000e+00 1.193709e-01
-1.200000e+00 1.524387e-01
-1.100000e+00 1.895067e-01
-1.000000e+00 2.296748e-01
-9.000000e-01 2.717795e-01
-8.000000e-01 3.144781e-01
-7.000000e-01 3.563428e-01
-6.000000e-01 3.959491e-01
-5.000000e-01 4.319527e-01
-4.000000e-01 4.631472e-01
-3.000000e-01 4.885072e-01
-2.000000e-01 5.072154e-01
-1.000000e-01 5.186792e-01
0.000000e+00 5.225405e-01
1.000000e-01 5.186792e-01
2.000000e-01 5.072154e-01
3.000000e-01 4.885072e-01
4.000000e-01 4.631472e-01
5.000000e-01 4.319527e-01
6.000000e-01 3.959491e-01
7.000000e-01 3.563428e-01
8.000000e-01 3.144781e-01
9.000000e-01 2.717795e-01
1.000000e+00 2.296748e-01
1.100000e+00 1.895067e-01
1.200000e+00 1.524387e-01
1.300000e+00 1.193709e-01
1.400000e+00 9.087806e-02
1.500000e+00 6.718574e-02
1.600000e+00 4.818835e-02
1.700000e+00 3.350739e-02
1.800000e+00 2.257644e-02
1.900000e+00 1.473523e-02
2.000000e+00 9.315141e-03
2.100000e+00 5.703684e-03
2.200000e+00 3.382982e-03
2.300000e+00 1.943992e-03
2.400000e+00 1.082503e-03
2.500000e+00 5.842525e-04
2.600000e+00 3.057087e-04
2.700000e+00 1.551129e-04
2.800000e+00 7.633353e-05
2.900000e+00 3.644173e-05
3.000000e+00 1.688042e-05
3.100000e+00 7.588368e-06
3.200000e+00 3.311077e-06
3.300000e+00 1.402546e-06
3.400000e+00 5.768444e-07
3.500000e+00 2.303853e-07
3.600000e+00 8.936344e-08
3.700000e+00 3.366796e-08
3.800000e+00 1.232116e-08
3.900000e+00 4.379874e-09
4.000000e+00 1.512164e-09
4.100000e+00 5.069252e-10
4.200000e+00 1.649165e-10
4.300000e+00 5.201832e-11
4.400000e+00 1.588398e-11
4.500000e+00 4.684169e-12
4.600000e+00 1.329190e-12
4.700000e+00 3.609666e-13
4.800000e+00 9.309229e-14
4.900000e+00 2.256802e-14
5.000000e+00 5.089033e-15
5.100000e+00 1.069432e-15
5.200000e+00 2.236675e-16
5.300000e+00 5.850469e-17
5.400000e+00 2.349561e-17
5.500000e+00 1.185795e-17
5.600000e+00 5.937396e-18
5.700000e+00 2.758589e-18
5.800000e+00 1.199775e-18
5.900000e+00 5.053364e-19
6.000000e+00 2.149133e-19
6.100000e+00 9.513153e-20
6.200000e+00 4.382768e-20
6.300000e+00 2.044012e-20
6.400000e+00 9.322092e-21
6.500000e+00 4.050869e-21
6.600000e+00 1.653697e-21
6.700000e+00 6.321193e-22
6.800000e+00 2.281477e-22
6.900000e+00 7.972060e-23
7.000000e+00 2.827159e-23
7.100000e+00 1.078902e-23
7.200000e+00 4.564268e-24
7.300000e+00 2.081988e-24
7.400000e+00 9.642409e-25
7.500000e+00 4.296037e-25
7.600000e+00 1.756793e-25
7.700000e+00 6.013036e-26
7.800000e+00 1.258616e-26
7.900000e+00 0.000000e+00


==> BEC-GP-OMP/c_programs/output/real3d/real3d-den1d_z.txt <==
-6.000000e+00 0.000000e+00
-5.900000e+00 3.490824e-24
-5.800000e+00 1.902288e-23
-5.700000e+00 6.680423e-23
-5.600000e+00 2.031038e-22
-5.500000e+00 5.755909e-22
-5.400000e+00 1.558246e-21
-5.300000e+00 4.062287e-21
-5.200000e+00 1.019862e-20
-5.100000e+00 2.452425e-20
-5.000000e+00 5.596036e-20
-4.900000e+00 1.203845e-19
-4.800000e+00 2.520352e-19
-4.700000e+00 6.219742e-19
-4.600000e+00 2.545247e-18
-4.500000e+00 1.553884e-17
-4.400000e+00 1.008870e-16
-4.300000e+00 6.172690e-16
-4.200000e+00 3.510057e-15
-4.100000e+00 1.867807e-14
-4.000000e+00 9.373320e-14
-3.900000e+00 4.461613e-13
-3.800000e+00 2.022260e-12
-3.700000e+00 8.751598e-12
-3.600000e+00 3.622705e-11
-3.500000e+00 1.436200e-10
-3.400000e+00 5.457624e-10
-3.300000e+00 1.989063e-09
-3.200000e+00 6.955246e-09
-3.100000e+00 2.333965e-08
-3.000000e+00 7.517023e-08
-2.900000e+00 2.323718e-07
-2.800000e+00 6.894402e-07
-2.700000e+00 1.963154e-06
-2.600000e+00 5.364250e-06
-2.500000e+00 1.406371e-05
-2.400000e+00 3.537157e-05
-2.300000e+00 8.532763e-05
-2.200000e+00 1.973846e-04
-2.100000e+00 4.377470e-04
-2.000000e+00 9.304867e-04
-1.900000e+00 1.895217e-03
-1.800000e+00 3.697880e-03
-1.700000e+00 6.910064e-03
-1.600000e+00 1.236391e-02
-1.500000e+00 2.117973e-02
-1.400000e+00 3.473631e-02
-1.300000e+00 5.455602e-02
-1.200000e+00 8.209401e-02
-1.100000e+00 1.184523e-01
-1.000000e+00 1.640751e-01
-9.000000e-01 2.185024e-01
-8.000000e-01 2.802546e-01
-7.000000e-01 3.468826e-01
-6.000000e-01 4.151735e-01
-5.000000e-01 4.814624e-01
-4.000000e-01 5.419839e-01
-3.000000e-01 5.932070e-01
-2.000000e-01 6.321144e-01
-1.000000e-01 6.564129e-01
0.000000e+00 6.646739e-01
1.000000e-01 6.564129e-01
2.000000e-01 6.321144e-01
3.000000e-01 5.932070e-01
4.000000e-01 5.419839e-01
5.000000e-01 4.814624e-01
6.000000e-01 4.151735e-01
7.000000e-01 3.468826e-01
8.000000e-01 2.802546e-01
9.000000e-01 2.185024e-01
1.000000e+00 1.640751e-01
1.100000e+00 1.184523e-01
1.200000e+00 8.209401e-02
1.300000e+00 5.455602e-02
1.400000e+00 3.473631e-02
1.500000e+00 2.117973e-02
1.600000e+00 1.236391e-02
1.700000e+00 6.910064e-03
1.800000e+00 3.697880e-03
1.900000e+00 1.895217e-03
2.000000e+00 9.304867e-04
2.100000e+00 4.377470e-04
2.200000e+00 1.973846e-04
2.300000e+00 8.532763e-05
2.400000e+00 3.537157e-05
2.500000e+00 1.406371e-05
2.600000e+00 5.364250e-06
2.700000e+00 1.963154e-06
2.800000e+00 6.894402e-07
2.900000e+00 2.323718e-07
3.000000e+00 7.517023e-08
3.100000e+00 2.333965e-08
3.200000e+00 6.955246e-09
3.300000e+00 1.989063e-09
3.400000e+00 5.457624e-10
3.500000e+00 1.436200e-10
3.600000e+00 3.622705e-11
3.700000e+00 8.751597e-12
3.800000e+00 2.022259e-12
3.900000e+00 4.461609e-13
4.000000e+00 9.373319e-14
4.100000e+00 1.867814e-14
4.200000e+00 3.510100e-15
4.300000e+00 6.172831e-16
4.400000e+00 1.008890e-16
4.500000e+00 1.553819e-17
4.600000e+00 2.544630e-18
4.700000e+00 6.216097e-19
4.800000e+00 2.517868e-19
4.900000e+00 1.201998e-19
5.000000e+00 5.582958e-20
5.100000e+00 2.443630e-20
5.200000e+00 1.014035e-20
5.300000e+00 4.023010e-21
5.400000e+00 1.530710e-21
5.500000e+00 5.554221e-22
5.600000e+00 1.876948e-22
5.700000e+00 5.475982e-23
5.800000e+00 1.022395e-23
5.900000e+00 0.000000e+00


==> BEC-GP-OMP/c_programs/output/real3d/real3d-dyna.txt <==
0.000000e+00   9.390474e-01      7.287115e-01   5.774655e-01
1.600000e-02   9.390716e-01      7.286676e-01   5.775435e-01
3.200000e-02   9.390944e-01      7.286246e-01   5.776245e-01
4.800000e-02   9.391158e-01      7.285825e-01   5.777081e-01
6.400000e-02   9.391359e-01      7.285413e-01   5.777940e-01
8.000000e-02   9.391546e-01      7.285011e-01   5.778820e-01
9.600000e-02   9.391719e-01      7.284619e-01   5.779717e-01
1.120000e-01   9.391877e-01      7.284237e-01   5.780628e-01
1.280000e-01   9.392019e-01      7.283866e-01   5.781550e-01
1.440000e-01   9.392147e-01      7.283506e-01   5.782480e-01
1.600000e-01   9.392259e-01      7.283157e-01   5.783415e-01
1.760000e-01   9.392354e-01      7.282820e-01   5.784352e-01
1.920000e-01   9.392434e-01      7.282494e-01   5.785286e-01
2.080000e-01   9.392497e-01      7.282179e-01   5.786216e-01
2.240000e-01   9.392543e-01      7.281877e-01   5.787137e-01
2.400000e-01   9.392572e-01      7.281586e-01   5.788047e-01
2.560000e-01   9.392584e-01      7.281308e-01   5.788942e-01
2.720000e-01   9.392579e-01      7.281042e-01   5.789820e-01
2.880000e-01   9.392556e-01      7.280789e-01   5.790678e-01
3.040000e-01   9.392515e-01      7.280548e-01   5.791511e-01
3.200000e-01   9.392456e-01      7.280319e-01   5.792319e-01
3.360000e-01   9.392379e-01      7.280104e-01   5.793097e-01
3.520000e-01   9.392283e-01      7.279901e-01   5.793844e-01
3.680000e-01   9.392169e-01      7.279711e-01   5.794556e-01
3.840000e-01   9.392037e-01      7.279535e-01   5.795232e-01
4.160000e-01   9.391270e-01      7.278624e-01   5.795526e-01
4.320000e-01   9.389810e-01      7.276839e-01   5.794029e-01
4.480000e-01   9.387548e-01      7.274058e-01   5.791228e-01
4.640000e-01   9.384485e-01      7.270288e-01   5.787132e-01
4.800000e-01   9.380626e-01      7.265534e-01   5.781756e-01
4.960000e-01   9.375975e-01      7.259805e-01   5.775117e-01
5.120000e-01   9.370537e-01      7.253113e-01   5.767239e-01
5.280000e-01   9.364319e-01      7.245470e-01   5.758148e-01
5.440000e-01   9.357328e-01      7.236891e-01   5.747876e-01
5.600000e-01   9.349572e-01      7.227391e-01   5.736459e-01
5.760000e-01   9.341059e-01      7.216989e-01   5.723935e-01
5.920000e-01   9.331801e-01      7.205705e-01   5.710348e-01
6.080000e-01   9.321808e-01      7.193560e-01   5.695748e-01
6.240000e-01   9.311092e-01      7.180578e-01   5.680185e-01
6.400000e-01   9.299666e-01      7.166784e-01   5.663715e-01
6.560000e-01   9.287542e-01      7.152205e-01   5.646398e-01
6.720000e-01   9.274735e-01      7.136869e-01   5.628298e-01
6.880000e-01   9.261260e-01      7.120807e-01   5.609481e-01
7.040000e-01   9.247134e-01      7.104049e-01   5.590018e-01
7.200000e-01   9.232372e-01      7.086630e-01   5.569982e-01
7.360000e-01   9.216992e-01      7.068585e-01   5.549451e-01
7.520000e-01   9.201011e-01      7.049948e-01   5.528505e-01
7.680000e-01   9.184449e-01      7.030758e-01   5.507226e-01
7.840000e-01   9.167324e-01      7.011054e-01   5.485700e-01
8.000000e-01   9.149657e-01      6.990875e-01   5.464014e-01
8.160000e-01   9.131466e-01      6.970263e-01   5.442257e-01
8.320000e-01   9.112774e-01      6.949260e-01   5.420522e-01
8.480000e-01   9.093601e-01      6.927910e-01   5.398901e-01
8.640000e-01   9.073969e-01      6.906256e-01   5.377487e-01
8.800000e-01   9.053900e-01      6.884345e-01   5.356376e-01
8.960000e-01   9.033416e-01      6.862222e-01   5.335661e-01
9.120000e-01   9.012539e-01      6.839934e-01   5.315437e-01
9.280000e-01   8.991293e-01      6.817528e-01   5.295799e-01
9.440000e-01   8.969700e-01      6.795053e-01   5.276839e-01
9.600000e-01   8.947785e-01      6.772557e-01   5.258649e-01
9.760000e-01   8.925570e-01      6.750089e-01   5.241317e-01
9.920000e-01   8.903079e-01      6.727697e-01   5.224931e-01
1.008000e+00   8.880336e-01      6.705431e-01   5.209574e-01
1.024000e+00   8.857364e-01      6.683341e-01   5.195326e-01
1.040000e+00   8.834188e-01      6.661475e-01   5.182262e-01
1.056000e+00   8.810831e-01      6.639883e-01   5.170453e-01
1.072000e+00   8.787317e-01      6.618612e-01   5.159966e-01
1.088000e+00   8.763671e-01      6.597713e-01   5.150861e-01
1.104000e+00   8.739915e-01      6.577231e-01   5.143191e-01
1.120000e+00   8.716074e-01      6.557215e-01   5.137005e-01
1.136000e+00   8.692172e-01      6.537711e-01   5.132343e-01
1.152000e+00   8.668231e-01      6.518763e-01   5.129239e-01
1.168000e+00   8.644275e-01      6.500416e-01   5.127718e-01
1.184000e+00   8.620327e-01      6.482714e-01   5.127799e-01
1.200000e+00   8.596411e-01      6.465697e-01   5.129493e-01
1.216000e+00   8.572548e-01      6.449406e-01   5.132803e-01
1.232000e+00   8.548762e-01      6.433879e-01   5.137723e-01
1.248000e+00   8.525075e-01      6.419154e-01   5.144239e-01
1.264000e+00   8.501508e-01      6.405266e-01   5.152331e-01
1.280000e+00   8.478083e-01      6.392247e-01   5.161970e-01
1.296000e+00   8.454821e-01      6.380128e-01   5.173121e-01
1.312000e+00   8.431744e-01      6.368937e-01   5.185739e-01
1.328000e+00   8.408871e-01      6.358703e-01   5.199774e-01
1.344000e+00   8.386223e-01      6.349447e-01   5.215170e-01
1.360000e+00   8.363820e-01      6.341192e-01   5.231865e-01
1.376000e+00   8.341681e-01      6.333957e-01   5.249790e-01
1.392000e+00   8.319825e-01      6.327757e-01   5.268871e-01
1.408000e+00   8.298270e-01      6.322607e-01   5.289031e-01
1.424000e+00   8.277034e-01      6.318516e-01   5.310187e-01
1.440000e+00   8.256133e-01      6.315493e-01   5.332254e-01
1.456000e+00   8.235586e-01      6.313543e-01   5.355142e-01
1.472000e+00   8.215409e-01      6.312669e-01   5.378760e-01
1.488000e+00   8.195616e-01      6.312868e-01   5.403014e-01
1.504000e+00   8.176223e-01      6.314139e-01   5.427808e-01
1.520000e+00   8.157246e-01      6.316475e-01   5.453047e-01
1.536000e+00   8.138696e-01      6.319867e-01   5.478633e-01
1.552000e+00   8.120589e-01      6.324304e-01   5.504468e-01
1.568000e+00   8.102937e-01      6.329770e-01   5.530455e-01
1.584000e+00   8.085752e-01      6.336250e-01   5.556498e-01
1.600000e+00   8.069045e-01      6.343724e-01   5.582500e-01
1.616000e+00   8.052827e-01      6.352169e-01   5.608367e-01
1.632000e+00   8.037109e-01      6.361564e-01   5.634006e-01
1.648000e+00   8.021900e-01      6.371880e-01   5.659326e-01
1.664000e+00   8.007210e-01      6.383090e-01   5.684238e-01
1.680000e+00   7.993047e-01      6.395164e-01   5.708655e-01
1.696000e+00   7.979418e-01      6.408070e-01   5.732494e-01
1.712000e+00   7.966331e-01      6.421775e-01   5.755672e-01
1.728000e+00   7.953793e-01      6.436242e-01   5.778113e-01
1.744000e+00   7.941809e-01      6.451437e-01   5.799740e-01
1.760000e+00   7.930385e-01      6.467321e-01   5.820483e-01
1.776000e+00   7.919527e-01      6.483856e-01   5.840273e-01
1.792000e+00   7.909237e-01      6.501002e-01   5.859046e-01
1.808000e+00   7.899521e-01      6.518719e-01   5.876740e-01
1.824000e+00   7.890382e-01      6.536966e-01   5.893299e-01
1.840000e+00   7.881823e-01      6.555700e-01   5.908669e-01
1.856000e+00   7.873845e-01      6.574881e-01   5.922801e-01
1.872000e+00   7.866452e-01      6.594465e-01   5.935649e-01
1.888000e+00   7.859643e-01      6.614411e-01   5.947172e-01
1.904000e+00   7.853422e-01      6.634677e-01   5.957333e-01
1.920000e+00   7.847787e-01      6.655219e-01   5.966098e-01
1.936000e+00   7.842740e-01      6.675997e-01   5.973440e-01
1.952000e+00   7.838280e-01      6.696968e-01   5.979333e-01
1.968000e+00   7.834407e-01      6.718090e-01   5.983757e-01
1.984000e+00   7.831119e-01      6.739324e-01   5.986695e-01
2.000000e+00   7.828416e-01      6.760628e-01   5.988137e-01
2.016000e+00   7.826296e-01      6.781963e-01   5.988073e-01
2.032000e+00   7.824756e-01      6.803290e-01   5.986503e-01
2.048000e+00   7.823796e-01      6.824571e-01   5.983426e-01
2.064000e+00   7.823411e-01      6.845768e-01   5.978847e-01
2.080000e+00   7.823600e-01      6.866845e-01   5.972778e-01
2.096000e+00   7.824359e-01      6.887766e-01   5.965232e-01
2.112000e+00   7.825684e-01      6.908496e-01   5.956227e-01
2.128000e+00   7.827572e-01      6.929003e-01   5.945787e-01
2.144000e+00   7.830020e-01      6.949252e-01   5.933938e-01
2.160000e+00   7.833022e-01      6.969213e-01   5.920712e-01
2.176000e+00   7.836574e-01      6.988855e-01   5.906145e-01
2.192000e+00   7.840672e-01      7.008149e-01   5.890276e-01
2.208000e+00   7.845311e-01      7.027066e-01   5.873149e-01
2.224000e+00   7.850485e-01      7.045580e-01   5.854813e-01
2.240000e+00   7.856190e-01      7.063664e-01   5.835319e-01
2.256000e+00   7.862419e-01      7.081294e-01   5.814724e-01
2.272000e+00   7.869168e-01      7.098446e-01   5.793088e-01
2.288000e+00   7.876429e-01      7.115097e-01   5.770475e-01
2.304000e+00   7.884197e-01      7.131226e-01   5.746953e-01
2.320000e+00   7.892466e-01      7.146813e-01   5.722593e-01
2.336000e+00   7.901228e-01      7.161839e-01   5.697471e-01
2.352000e+00   7.910477e-01      7.176285e-01   5.671664e-01
2.368000e+00   7.920206e-01      7.190135e-01   5.645256e-01
2.384000e+00   7.930408e-01      7.203372e-01   5.618330e-01
2.400000e+00   7.941075e-01      7.215982e-01   5.590974e-01
2.416000e+00   7.952199e-01      7.227951e-01   5.563281e-01
2.432000e+00   7.963771e-01      7.239266e-01   5.535342e-01
2.448000e+00   7.975785e-01      7.249915e-01   5.507254e-01
2.464000e+00   7.988230e-01      7.259887e-01   5.479114e-01
2.480000e+00   8.001099e-01      7.269173e-01   5.451023e-01
2.496000e+00   8.014382e-01      7.277763e-01   5.423080e-01
2.512000e+00   8.028068e-01      7.285649e-01   5.395389e-01
2.528000e+00   8.042150e-01      7.292824e-01   5.368051e-01
2.544000e+00   8.056615e-01      7.299282e-01   5.341171e-01
2.560000e+00   8.071454e-01      7.305016e-01   5.314851e-01
2.576000e+00   8.086657e-01      7.310023e-01   5.289194e-01
2.592000e+00   8.102211e-01      7.314298e-01   5.264301e-01
2.608000e+00   8.118106e-01      7.317838e-01   5.240273e-01
2.624000e+00   8.134329e-01      7.320642e-01   5.217206e-01
2.640000e+00   8.150869e-01      7.322707e-01   5.195197e-01
2.656000e+00   8.167714e-01      7.324033e-01   5.174337e-01
2.672000e+00   8.184849e-01      7.324619e-01   5.154714e-01
2.688000e+00   8.202264e-01      7.324468e-01   5.136413e-01
2.704000e+00   8.219943e-01      7.323579e-01   5.119512e-01
2.720000e+00   8.237874e-01      7.321956e-01   5.104085e-01
2.736000e+00   8.256043e-01      7.319601e-01   5.090200e-01
2.752000e+00   8.274435e-01      7.316518e-01   5.077918e-01
2.768000e+00   8.293036e-01      7.312711e-01   5.067293e-01
2.784000e+00   8.311832e-01      7.308187e-01   5.058372e-01
2.800000e+00   8.330807e-01      7.302949e-01   5.051194e-01
2.816000e+00   8.349946e-01      7.297006e-01   5.045790e-01
2.832000e+00   8.369234e-01      7.290364e-01   5.042184e-01
2.848000e+00   8.388655e-01      7.283030e-01   5.040389e-01
2.864000e+00   8.408194e-01      7.275015e-01   5.040411e-01
2.880000e+00   8.427833e-01      7.266326e-01   5.042246e-01
2.896000e+00   8.447558e-01      7.256975e-01   5.045885e-01
2.912000e+00   8.467352e-01      7.246970e-01   5.051305e-01
2.928000e+00   8.487198e-01      7.236325e-01   5.058479e-01
2.944000e+00   8.507079e-01      7.225050e-01   5.067370e-01
2.960000e+00   8.526980e-01      7.213158e-01   5.077933e-01
2.976000e+00   8.546882e-01      7.200663e-01   5.090116e-01
2.992000e+00   8.566770e-01      7.187578e-01   5.103861e-01
3.008000e+00   8.586626e-01      7.173919e-01   5.119100e-01
3.024000e+00   8.606434e-01      7.159700e-01   5.135763e-01
3.040000e+00   8.626175e-01      7.144936e-01   5.153772e-01
3.056000e+00   8.645833e-01      7.129646e-01   5.173043e-01
3.072000e+00   8.665392e-01      7.113845e-01   5.193491e-01
3.088000e+00   8.684833e-01      7.097552e-01   5.215023e-01
3.104000e+00   8.704141e-01      7.080785e-01   5.237546e-01
3.120000e+00   8.723297e-01      7.063563e-01   5.260963e-01
3.136000e+00   8.742285e-01      7.045905e-01   5.285173e-01
3.152000e+00   8.761089e-01      7.027833e-01   5.310075e-01
3.168000e+00   8.779691e-01      7.009367e-01   5.335568e-01
3.184000e+00   8.798075e-01      6.990528e-01   5.361548e-01
3.200000e+00   8.816225e-01      6.971339e-01   5.387913e-01
3.216000e+00   8.834125e-01      6.951823e-01   5.414558e-01
3.232000e+00   8.851758e-01      6.932003e-01   5.441382e-01
3.248000e+00   8.869108e-01      6.911903e-01   5.468284e-01
3.264000e+00   8.886161e-01      6.891547e-01   5.495163e-01
3.280000e+00   8.902901e-01      6.870962e-01   5.521922e-01
3.296000e+00   8.919312e-01      6.850173e-01   5.548465e-01
3.312000e+00   8.935380e-01      6.829206e-01   5.574698e-01
3.328000e+00   8.951092e-01      6.808089e-01   5.600530e-01
3.344000e+00   8.966432e-01      6.786850e-01   5.625873e-01
3.360000e+00   8.981387e-01      6.765516e-01   5.650641e-01
3.376000e+00   8.995944e-01      6.744117e-01   5.674754e-01
3.392000e+00   9.010091e-01      6.722683e-01   5.698131e-01
3.408000e+00   9.023814e-01      6.701243e-01   5.720698e-01
3.424000e+00   9.037103e-01      6.679828e-01   5.742384e-01
3.440000e+00   9.049945e-01      6.658469e-01   5.763120e-01
3.456000e+00   9.062330e-01      6.637199e-01   5.782843e-01
3.472000e+00   9.074248e-01      6.616048e-01   5.801493e-01
3.488000e+00   9.085689e-01      6.595051e-01   5.819015e-01
3.504000e+00   9.096644e-01      6.574240e-01   5.835355e-01
3.520000e+00   9.107103e-01      6.553648e-01   5.850467e-01
3.536000e+00   9.117060e-01      6.533309e-01   5.864307e-01
3.552000e+00   9.126507e-01      6.513258e-01   5.876836e-01
3.568000e+00   9.135437e-01      6.493529e-01   5.888018e-01
3.584000e+00   9.143843e-01      6.474157e-01   5.897823e-01
3.600000e+00   9.151721e-01      6.455176e-01   5.906225e-01
3.616000e+00   9.159065e-01      6.436620e-01   5.913201e-01
3.632000e+00   9.165872e-01      6.418526e-01   5.918733e-01
3.648000e+00   9.172136e-01      6.400927e-01   5.922808e-01
3.664000e+00   9.177856e-01      6.383858e-01   5.925417e-01
3.680000e+00   9.183029e-01      6.367353e-01   5.926556e-01
3.696000e+00   9.187654e-01      6.351447e-01   5.926223e-01
3.712000e+00   9.191728e-01      6.336171e-01   5.924423e-01
3.728000e+00   9.195252e-01      6.321561e-01   5.921164e-01
3.744000e+00   9.198225e-01      6.307647e-01   5.916459e-01
3.760000e+00   9.200649e-01      6.294461e-01   5.910324e-01
3.776000e+00   9.202524e-01      6.282035e-01   5.902781e-01
3.792000e+00   9.203852e-01      6.270398e-01   5.893856e-01
3.808000e+00   9.204636e-01      6.259579e-01   5.883577e-01
3.824000e+00   9.204879e-01      6.249605e-01   5.871979e-01
3.840000e+00   9.204584e-01      6.240504e-01   5.859100e-01
3.856000e+00   9.203755e-01      6.232300e-01   5.844981e-01
3.872000e+00   9.202397e-01      6.225017e-01   5.829669e-01
3.888000e+00   9.200515e-01      6.218677e-01   5.813213e-01
3.904000e+00   9.198114e-01      6.213302e-01   5.795666e-01
3.920000e+00   9.195200e-01      6.208909e-01   5.777088e-01
3.936000e+00   9.191780e-01      6.205517e-01   5.757538e-01
3.952000e+00   9.187861e-01      6.203140e-01   5.737082e-01
3.968000e+00   9.183449e-01      6.201791e-01   5.715787e-01
3.984000e+00   9.178553e-01      6.201483e-01   5.693726e-01
4.000000e+00   9.173180e-01      6.202224e-01   5.670972e-01
4.016000e+00   9.167339e-01      6.204021e-01   5.647605e-01
4.032000e+00   9.161038e-01      6.206878e-01   5.623704e-01
4.048000e+00   9.154286e-01      6.210799e-01   5.599354e-01
4.064000e+00   9.147092e-01      6.215783e-01   5.574639e-01
4.080000e+00   9.139465e-01      6.221829e-01   5.549649e-01
4.096000e+00   9.131415e-01      6.228931e-01   5.524474e-01
4.112000e+00   9.122950e-01      6.237082e-01   5.499205e-01
4.128000e+00   9.114082e-01      6.246274e-01   5.473936e-01
4.144000e+00   9.104819e-01      6.256494e-01   5.448762e-01
4.160000e+00   9.095171e-01      6.267728e-01   5.423778e-01
4.176000e+00   9.085150e-01      6.279960e-01   5.399080e-01
4.192000e+00   9.074763e-01      6.293171e-01   5.374764e-01
4.208000e+00   9.064023e-01      6.307340e-01   5.350927e-01
4.224000e+00   9.052938e-01      6.322444e-01   5.327662e-01
4.240000e+00   9.041519e-01      6.338458e-01   5.305064e-01
4.256000e+00   9.029776e-01      6.355353e-01   5.283226e-01
4.272000e+00   9.017719e-01      6.373102e-01   5.262236e-01
4.288000e+00   9.005358e-01      6.391672e-01   5.242182e-01
4.304000e+00   8.992704e-01      6.411031e-01   5.223148e-01
4.320000e+00   8.979765e-01      6.431143e-01   5.205216e-01
4.336000e+00   8.966553e-01      6.451973e-01   5.188461e-01
4.352000e+00   8.953076e-01      6.473483e-01   5.172956e-01
4.368000e+00   8.939346e-01      6.495633e-01   5.158767e-01
4.384000e+00   8.925370e-01      6.518383e-01   5.145955e-01
4.400000e+00   8.911160e-01      6.541691e-01   5.134575e-01
4.416000e+00   8.896724e-01      6.565516e-01   5.124677e-01
4.432000e+00   8.882072e-01      6.589812e-01   5.116302e-01
4.448000e+00   8.867214e-01      6.614536e-01   5.109486e-01
4.464000e+00   8.852159e-01      6.639642e-01   5.104256e-01
4.480000e+00   8.836916e-01      6.665085e-01   5.100633e-01
4.496000e+00   8.821493e-01      6.690819e-01   5.098629e-01
4.512000e+00   8.805902e-01      6.716796e-01   5.098249e-01
4.528000e+00   8.790149e-01      6.742971e-01   5.099490e-01
4.544000e+00   8.774245e-01      6.769295e-01   5.102341e-01
4.560000e+00   8.758197e-01      6.795721e-01   5.106784e-01
4.576000e+00   8.742015e-01      6.822203e-01   5.112793e-01
4.592000e+00   8.725708e-01      6.848693e-01   5.120335e-01
4.608000e+00   8.709283e-01      6.875145e-01   5.129368e-01
4.624000e+00   8.692749e-01      6.901511e-01   5.139847e-01
4.640000e+00   8.676116e-01      6.927745e-01   5.151718e-01
4.656000e+00   8.659390e-01      6.953802e-01   5.164922e-01
4.672000e+00   8.642581e-01      6.979635e-01   5.179393e-01
4.688000e+00   8.625696e-01      7.005201e-01   5.195062e-01
4.704000e+00   8.608744e-01      7.030455e-01   5.211854e-01
4.720000e+00   8.591732e-01      7.055353e-01   5.229691e-01
4.736000e+00   8.574669e-01      7.079853e-01   5.248491e-01
4.752000e+00   8.557563e-01      7.103913e-01   5.268168e-01
4.768000e+00   8.540422e-01      7.127492e-01   5.288634e-01
4.784000e+00   8.523253e-01      7.150549e-01   5.309801e-01
4.800000e+00   8.506065e-01      7.173046e-01   5.331576e-01
4.816000e+00   8.488865e-01      7.194944e-01   5.353867e-01
4.832000e+00   8.471661e-01      7.216207e-01   5.376581e-01
4.848000e+00   8.454461e-01      7.236799e-01   5.399624e-01
4.864000e+00   8.437273e-01      7.256684e-01   5.422905e-01
4.880000e+00   8.420104e-01      7.275830e-01   5.446329e-01
4.896000e+00   8.402963e-01      7.294204e-01   5.469807e-01
4.912000e+00   8.385857e-01      7.311775e-01   5.493247e-01
4.928000e+00   8.368794e-01      7.328514e-01   5.516562e-01
4.944000e+00   8.351783e-01      7.344393e-01   5.539665e-01
4.960000e+00   8.334831e-01      7.359384e-01   5.562471e-01
4.976000e+00   8.317947e-01      7.373462e-01   5.584899e-01
4.992000e+00   8.301138e-01      7.386604e-01   5.606870e-01
5.008000e+00   8.284414e-01      7.398787e-01   5.628306e-01
5.024000e+00   8.267783e-01      7.409991e-01   5.649136e-01
5.040000e+00   8.251253e-01      7.420196e-01   5.669289e-01
5.056000e+00   8.234834e-01      7.429384e-01   5.688698e-01
5.072000e+00   8.218535e-01      7.437541e-01   5.707299e-01
5.088000e+00   8.202365e-01      7.444651e-01   5.725035e-01
5.104000e+00   8.186334e-01      7.450702e-01   5.741847e-01
5.120000e+00   8.170451e-01      7.455684e-01   5.757685e-01
5.136000e+00   8.154727e-01      7.459587e-01   5.772499e-01
5.152000e+00   8.139172e-01      7.462405e-01   5.786246e-01
5.168000e+00   8.123797e-01      7.464132e-01   5.798884e-01
5.184000e+00   8.108612e-01      7.464764e-01   5.810378e-01
5.200000e+00   8.093630e-01      7.464299e-01   5.820694e-01
5.216000e+00   8.078862e-01      7.462739e-01   5.829806e-01
5.232000e+00   8.064319e-01      7.460085e-01   5.837687e-01
5.248000e+00   8.050014e-01      7.456340e-01   5.844318e-01
5.264000e+00   8.035960e-01      7.451511e-01   5.849684e-01
5.280000e+00   8.022170e-01      7.445604e-01   5.853772e-01
5.296000e+00   8.008656e-01      7.438630e-01   5.856575e-01
5.312000e+00   7.995433e-01      7.430600e-01   5.858088e-01
5.328000e+00   7.982513e-01      7.421528e-01   5.858314e-01
5.344000e+00   7.969912e-01      7.411427e-01   5.857256e-01
5.360000e+00   7.957644e-01      7.400315e-01   5.854924e-01
5.376000e+00   7.945722e-01      7.388211e-01   5.851330e-01
5.392000e+00   7.934163e-01      7.375136e-01   5.846491e-01
5.408000e+00   7.922981e-01      7.361111e-01   5.840429e-01
5.424000e+00   7.912192e-01      7.346162e-01   5.833168e-01
5.440000e+00   7.901811e-01      7.330314e-01   5.824738e-01
5.456000e+00   7.891854e-01      7.313594e-01   5.815171e-01
5.472000e+00   7.882337e-01      7.296033e-01   5.804503e-01
5.488000e+00   7.873275e-01      7.277662e-01   5.792777e-01
5.504000e+00   7.864685e-01      7.258512e-01   5.780034e-01
5.520000e+00   7.856582e-01      7.238620e-01   5.766323e-01
5.536000e+00   7.848983e-01      7.218021e-01   5.751696e-01
5.552000e+00   7.841904e-01      7.196752e-01   5.736205e-01
5.568000e+00   7.835360e-01      7.174853e-01   5.719910e-01
5.584000e+00   7.829368e-01      7.152364e-01   5.702871e-01
5.600000e+00   7.823943e-01      7.129327e-01   5.685152e-01
5.616000e+00   7.819099e-01      7.105786e-01   5.666819e-01
5.632000e+00   7.814853e-01      7.081784e-01   5.647942e-01
5.648000e+00   7.811218e-01      7.057368e-01   5.628593e-01
5.664000e+00   7.808209e-01      7.032584e-01   5.608845e-01
5.680000e+00   7.805839e-01      7.007480e-01   5.588777e-01
5.696000e+00   7.804122e-01      6.982104e-01   5.568465e-01
5.712000e+00   7.803069e-01      6.956506e-01   5.547989e-01
5.728000e+00   7.802693e-01      6.930737e-01   5.527432e-01
5.744000e+00   7.803005e-01      6.904846e-01   5.506874e-01
5.760000e+00   7.804014e-01      6.878886e-01   5.486401e-01
5.776000e+00   7.805730e-01      6.852908e-01   5.466094e-01
5.792000e+00   7.808162e-01      6.826964e-01   5.446039e-01
5.808000e+00   7.811316e-01      6.801106e-01   5.426320e-01
5.824000e+00   7.815199e-01      6.775388e-01   5.407019e-01
5.840000e+00   7.819817e-01      6.749861e-01   5.388219e-01
5.856000e+00   7.825173e-01      6.724578e-01   5.370001e-01
5.872000e+00   7.831271e-01      6.699590e-01   5.352444e-01
5.888000e+00   7.838113e-01      6.674950e-01   5.335626e-01
5.904000e+00   7.845699e-01      6.650707e-01   5.319621e-01
5.920000e+00   7.854028e-01      6.626914e-01   5.304502e-01
5.936000e+00   7.863100e-01      6.603618e-01   5.290336e-01
5.952000e+00   7.872911e-01      6.580870e-01   5.277188e-01
5.968000e+00   7.883457e-01      6.558717e-01   5.265119e-01
5.984000e+00   7.894732e-01      6.537204e-01   5.254183e-01
6.000000e+00   7.906730e-01      6.516378e-01   5.244433e-01
6.016000e+00   7.919444e-01      6.496281e-01   5.235913e-01
6.032000e+00   7.932863e-01      6.476956e-01   5.228664e-01
6.048000e+00   7.946978e-01      6.458444e-01   5.222719e-01
6.064000e+00   7.961777e-01      6.440782e-01   5.218107e-01
6.080000e+00   7.977247e-01      6.424008e-01   5.214848e-01
6.096000e+00   7.993376e-01      6.408155e-01   5.212957e-01
6.112000e+00   8.010147e-01      6.393255e-01   5.212444e-01
6.128000e+00   8.027545e-01      6.379339e-01   5.213309e-01
6.144000e+00   8.045554e-01      6.366434e-01   5.215548e-01
6.160000e+00   8.064154e-01      6.354564e-01   5.219148e-01
6.176000e+00   8.083329e-01      6.343752e-01   5.224092e-01
6.192000e+00   8.103056e-01      6.334017e-01   5.230355e-01
6.208000e+00   8.123317e-01      6.325376e-01   5.237905e-01
6.224000e+00   8.144089e-01      6.317843e-01   5.246706e-01
6.240000e+00   8.165351e-01      6.311428e-01   5.256714e-01
6.256000e+00   8.187080e-01      6.306139e-01   5.267881e-01
6.272000e+00   8.209251e-01      6.301982e-01   5.280154e-01
6.288000e+00   8.231841e-01      6.298958e-01   5.293473e-01
6.304000e+00   8.254825e-01      6.297067e-01   5.307777e-01
6.320000e+00   8.278178e-01      6.296305e-01   5.322999e-01
6.336000e+00   8.301874e-01      6.296665e-01   5.339067e-01
6.352000e+00   8.325887e-01      6.298137e-01   5.355908e-01
6.368000e+00   8.350190e-01      6.300708e-01   5.373446e-01
6.384000e+00   8.374757e-01      6.304364e-01   5.391602e-01
6.400000e+00   8.399559e-01      6.309085e-01   5.410295e-01
6.416000e+00   8.424571e-01      6.314853e-01   5.429443e-01
6.432000e+00   8.449763e-01      6.321642e-01   5.448963e-01
6.448000e+00   8.475109e-01      6.329428e-01   5.468771e-01
6.464000e+00   8.500581e-01      6.338182e-01   5.488783e-01
6.480000e+00   8.526150e-01      6.347875e-01   5.508914e-01
6.496000e+00   8.551789e-01      6.358474e-01   5.529081e-01
6.512000e+00   8.577470e-01      6.369944e-01   5.549200e-01
6.528000e+00   8.603164e-01      6.382251e-01   5.569191e-01
6.544000e+00   8.628845e-01      6.395355e-01   5.588972e-01
6.560000e+00   8.654484e-01      6.409218e-01   5.608464e-01
6.576000e+00   8.680055e-01      6.423800e-01   5.627590e-01
6.592000e+00   8.705529e-01      6.439058e-01   5.646276e-01
6.608000e+00   8.730879e-01      6.454950e-01   5.664449e-01
6.624000e+00   8.756080e-01      6.471432e-01   5.682039e-01
6.640000e+00   8.781104e-01      6.488459e-01   5.698979e-01
6.656000e+00   8.805926e-01      6.505986e-01   5.715203e-01
6.672000e+00   8.830519e-01      6.523968e-01   5.730651e-01
6.688000e+00   8.854858e-01      6.542359e-01   5.745265e-01
6.704000e+00   8.878920e-01      6.561113e-01   5.758988e-01
6.720000e+00   8.902678e-01      6.580183e-01   5.771771e-01
6.736000e+00   8.926109e-01      6.599524e-01   5.783564e-01
6.752000e+00   8.949190e-01      6.619089e-01   5.794322e-01
6.768000e+00   8.971898e-01      6.638834e-01   5.804005e-01
6.784000e+00   8.994210e-01      6.658713e-01   5.812576e-01
6.800000e+00   9.016105e-01      6.678681e-01   5.820000e-01
6.816000e+00   9.037562e-01      6.698695e-01   5.826249e-01
6.832000e+00   9.058559e-01      6.718712e-01   5.831295e-01
6.848000e+00   9.079078e-01      6.738690e-01   5.835116e-01
6.864000e+00   9.099099e-01      6.758586e-01   5.837695e-01
6.880000e+00   9.118603e-01      6.778361e-01   5.839018e-01
6.896000e+00   9.137572e-01      6.797975e-01   5.839072e-01
6.912000e+00   9.155990e-01      6.817391e-01   5.837854e-01
6.928000e+00   9.173839e-01      6.836570e-01   5.835358e-01
6.944000e+00   9.191104e-01      6.855477e-01   5.831588e-01
6.960000e+00   9.207771e-01      6.874078e-01   5.826549e-01
6.976000e+00   9.223823e-01      6.892340e-01   5.820250e-01
6.992000e+00   9.239249e-01      6.910229e-01   5.812705e-01
7.008000e+00   9.254035e-01      6.927717e-01   5.803931e-01
7.024000e+00   9.268170e-01      6.944773e-01   5.793949e-01
7.040000e+00   9.281640e-01      6.961369e-01   5.782785e-01
7.056000e+00   9.294438e-01      6.977480e-01   5.770468e-01
7.072000e+00   9.306551e-01      6.993080e-01   5.757031e-01
7.088000e+00   9.317972e-01      7.008145e-01   5.742512e-01
7.104000e+00   9.328692e-01      7.022654e-01   5.726950e-01
7.120000e+00   9.338704e-01      7.036587e-01   5.710391e-01
7.136000e+00   9.348000e-01      7.049923e-01   5.692882e-01
7.152000e+00   9.356576e-01      7.062644e-01   5.674476e-01
7.168000e+00   9.364426e-01      7.074736e-01   5.655227e-01
7.184000e+00   9.371545e-01      7.086183e-01   5.635196e-01
7.200000e+00   9.377930e-01      7.096970e-01   5.614443e-01
7.216000e+00   9.383577e-01      7.107088e-01   5.593035e-01
7.232000e+00   9.388486e-01      7.116523e-01   5.571041e-01
7.248000e+00   9.392654e-01      7.125268e-01   5.548531e-01
7.264000e+00   9.396080e-01      7.133314e-01   5.525581e-01
7.280000e+00   9.398765e-01      7.140655e-01   5.502268e-01
7.296000e+00   9.400709e-01      7.147285e-01   5.478672e-01
7.312000e+00   9.401914e-01      7.153199e-01   5.454874e-01
7.328000e+00   9.402382e-01      7.158396e-01   5.430961e-01
7.344000e+00   9.402115e-01      7.162873e-01   5.407017e-01
7.360000e+00   9.401116e-01      7.166630e-01   5.383130e-01
7.376000e+00   9.399389e-01      7.169667e-01   5.359390e-01
7.392000e+00   9.396940e-01      7.171987e-01   5.335888e-01
7.408000e+00   9.393772e-01      7.173591e-01   5.312713e-01
7.424000e+00   9.389892e-01      7.174484e-01   5.289957e-01
7.440000e+00   9.385305e-01      7.174671e-01   5.267712e-01
7.456000e+00   9.380019e-01      7.174157e-01   5.246069e-01
7.472000e+00   9.374040e-01      7.172949e-01   5.225117e-01
7.488000e+00   9.367375e-01      7.171056e-01   5.204945e-01
7.504000e+00   9.360034e-01      7.168485e-01   5.185641e-01
7.520000e+00   9.352025e-01      7.165246e-01   5.167289e-01
7.536000e+00   9.343355e-01      7.161350e-01   5.149971e-01
7.552000e+00   9.334036e-01      7.156808e-01   5.133766e-01
7.568000e+00   9.324077e-01      7.151631e-01   5.118750e-01
7.584000e+00   9.313487e-01      7.145834e-01   5.104993e-01
7.600000e+00   9.302279e-01      7.139428e-01   5.092563e-01
7.616000e+00   9.290461e-01      7.132429e-01   5.081520e-01
7.632000e+00   9.278047e-01      7.124851e-01   5.071920e-01
7.648000e+00   9.265048e-01      7.116711e-01   5.063815e-01
7.664000e+00   9.251475e-01      7.108024e-01   5.057246e-01
7.680000e+00   9.237342e-01      7.098807e-01   5.052252e-01
7.696000e+00   9.222660e-01      7.089078e-01   5.048862e-01
7.712000e+00   9.207444e-01      7.078855e-01   5.047100e-01
7.728000e+00   9.191705e-01      7.068157e-01   5.046981e-01
7.744000e+00   9.175459e-01      7.057003e-01   5.048514e-01
7.760000e+00   9.158719e-01      7.045412e-01   5.051698e-01
7.776000e+00   9.141499e-01      7.033406e-01   5.056526e-01
7.792000e+00   9.123813e-01      7.021004e-01   5.062985e-01
7.808000e+00   9.105677e-01      7.008228e-01   5.071052e-01
7.824000e+00   9.087104e-01      6.995100e-01   5.080698e-01
7.840000e+00   9.068112e-01      6.981641e-01   5.091886e-01
7.856000e+00   9.048713e-01      6.967875e-01   5.104573e-01
7.872000e+00   9.028925e-01      6.953823e-01   5.118709e-01
7.888000e+00   9.008763e-01      6.939510e-01   5.134239e-01
7.904000e+00   8.988243e-01      6.924958e-01   5.151100e-01
7.920000e+00   8.967381e-01      6.910191e-01   5.169227e-01
7.936000e+00   8.946193e-01      6.895234e-01   5.188547e-01
7.952000e+00   8.924696e-01      6.880110e-01   5.208983e-01
7.968000e+00   8.902906e-01      6.864845e-01   5.230456e-01
7.984000e+00   8.880839e-01      6.849463e-01   5.252882e-01
8.000000e+00   8.858513e-01      6.833988e-01   5.276175e-01
8.016000e+00   8.835943e-01      6.818447e-01   5.300244e-01
8.032000e+00   8.813148e-01      6.802863e-01   5.325000e-01
8.048000e+00   8.790144e-01      6.787263e-01   5.350350e-01
8.064000e+00   8.766948e-01      6.771671e-01   5.376199e-01
8.080000e+00   8.743577e-01      6.756113e-01   5.402454e-01
8.096000e+00   8.720048e-01      6.740615e-01   5.429019e-01
8.112000e+00   8.696379e-01      6.725201e-01   5.455801e-01
8.128000e+00   8.672587e-01      6.709897e-01   5.482706e-01
8.144000e+00   8.648689e-01      6.694729e-01   5.509641e-01
8.160000e+00   8.624702e-01      6.679720e-01   5.536513e-01
8.176000e+00   8.600645e-01      6.664896e-01   5.563232e-01
8.192000e+00   8.576535e-01      6.650282e-01   5.589711e-01
8.208000e+00   8.552389e-01      6.635902e-01   5.615863e-01
8.224000e+00   8.528225e-01      6.621780e-01   5.641603e-01
8.240000e+00   8.504061e-01      6.607941e-01   5.666850e-01
8.256000e+00   8.479915e-01      6.594408e-01   5.691525e-01
8.272000e+00   8.455805e-01      6.581205e-01   5.715552e-01
8.288000e+00   8.431749e-01      6.568354e-01   5.738858e-01
8.304000e+00   8.407765e-01      6.555879e-01   5.761374e-01
8.320000e+00   8.383871e-01      6.543801e-01   5.783032e-01
8.336000e+00   8.360086e-01      6.532142e-01   5.803769e-01
8.352000e+00   8.336429e-01      6.520924e-01   5.823527e-01
8.368000e+00   8.312918e-01      6.510168e-01   5.842248e-01
8.384000e+00   8.289572e-01      6.499893e-01   5.859881e-01
8.400000e+00   8.266410e-01      6.490119e-01   5.876376e-01
8.416000e+00   8.243452e-01      6.480867e-01   5.891690e-01
8.432000e+00   8.220717e-01      6.472153e-01   5.905780e-01
8.448000e+00   8.198224e-01      6.463997e-01   5.918610e-01
8.464000e+00   8.175993e-01      6.456414e-01   5.930147e-01
8.480000e+00   8.154043e-01      6.449422e-01   5.940361e-01
8.496000e+00   8.132396e-01      6.443037e-01   5.949227e-01
8.512000e+00   8.111069e-01      6.437273e-01   5.956724e-01
8.528000e+00   8.090085e-01      6.432143e-01   5.962835e-01
8.544000e+00   8.069463e-01      6.427663e-01   5.967545e-01
8.560000e+00   8.049223e-01      6.423842e-01   5.970847e-01
8.576000e+00   8.029385e-01      6.420694e-01   5.972734e-01
8.592000e+00   8.009971e-01      6.418227e-01   5.973206e-01
8.608000e+00   7.990999e-01      6.416452e-01   5.972265e-01
8.624000e+00   7.972492e-01      6.415376e-01   5.969918e-01
8.640000e+00   7.954468e-01      6.415008e-01   5.966176e-01
8.656000e+00   7.936947e-01      6.415352e-01   5.961053e-01
8.672000e+00   7.919951e-01      6.416413e-01   5.954569e-01
8.688000e+00   7.903499e-01      6.418197e-01   5.946746e-01
8.704000e+00   7.887610e-01      6.420704e-01   5.937610e-01
8.720000e+00   7.872304e-01      6.423937e-01   5.927192e-01
8.736000e+00   7.857600e-01      6.427895e-01   5.915525e-01
8.752000e+00   7.843517e-01      6.432579e-01   5.902647e-01
8.768000e+00   7.830073e-01      6.437984e-01   5.888599e-01
8.784000e+00   7.817287e-01      6.444109e-01   5.873427e-01
8.800000e+00   7.805176e-01      6.450947e-01   5.857178e-01
8.816000e+00   7.793757e-01      6.458494e-01   5.839906e-01
8.832000e+00   7.783046e-01      6.466741e-01   5.821663e-01
8.848000e+00   7.773060e-01      6.475680e-01   5.802510e-01
8.864000e+00   7.763815e-01      6.485301e-01   5.782508e-01
8.880000e+00   7.755323e-01      6.495592e-01   5.761721e-01
8.896000e+00   7.747599e-01      6.506541e-01   5.740217e-01
8.912000e+00   7.740657e-01      6.518133e-01   5.718066e-01
8.928000e+00   7.734507e-01      6.530355e-01   5.695340e-01
8.944000e+00   7.729161e-01      6.543188e-01   5.672117e-01
8.960000e+00   7.724629e-01      6.556615e-01   5.648473e-01
8.976000e+00   7.720920e-01      6.570617e-01   5.624488e-01
8.992000e+00   7.718042e-01      6.585174e-01   5.600243e-01
9.008000e+00   7.716001e-01      6.600264e-01   5.575823e-01
9.024000e+00   7.714803e-01      6.615864e-01   5.551312e-01
9.040000e+00   7.714452e-01      6.631949e-01   5.526797e-01
9.056000e+00   7.714951e-01      6.648496e-01   5.502364e-01
9.072000e+00   7.716303e-01      6.665477e-01   5.478100e-01
9.088000e+00   7.718508e-01      6.682866e-01   5.454095e-01
9.104000e+00   7.721564e-01      6.700634e-01   5.430435e-01
9.120000e+00   7.725471e-01      6.718752e-01   5.407209e-01
9.136000e+00   7.730224e-01      6.737190e-01   5.384502e-01
9.152000e+00   7.735819e-01      6.755917e-01   5.362400e-01
9.168000e+00   7.742251e-01      6.774902e-01   5.340988e-01
9.184000e+00   7.749511e-01      6.794111e-01   5.320347e-01
9.200000e+00   7.757591e-01      6.813513e-01   5.300556e-01
9.216000e+00   7.766482e-01      6.833074e-01   5.281693e-01
9.232000e+00   7.776173e-01      6.852760e-01   5.263831e-01
9.248000e+00   7.786652e-01      6.872536e-01   5.247039e-01
9.264000e+00   7.797905e-01      6.892368e-01   5.231382e-01
9.280000e+00   7.809919e-01      6.912221e-01   5.216923e-01
9.296000e+00   7.822677e-01      6.932059e-01   5.203716e-01
9.312000e+00   7.836163e-01      6.951848e-01   5.191813e-01
9.328000e+00   7.850360e-01      6.971551e-01   5.181258e-01
9.344000e+00   7.865250e-01      6.991134e-01   5.172092e-01
9.360000e+00   7.880813e-01      7.010561e-01   5.164346e-01
9.376000e+00   7.897030e-01      7.029797e-01   5.158047e-01
9.392000e+00   7.913878e-01      7.048807e-01   5.153214e-01
9.408000e+00   7.931338e-01      7.067556e-01   5.149862e-01
9.424000e+00   7.949386e-01      7.086010e-01   5.147995e-01
9.440000e+00   7.967999e-01      7.104134e-01   5.147612e-01
9.456000e+00   7.987155e-01      7.121896e-01   5.148707e-01
9.472000e+00   8.006829e-01      7.139262e-01   5.151263e-01
9.488000e+00   8.026997e-01      7.156200e-01   5.155260e-01
9.504000e+00   8.047633e-01      7.172677e-01   5.160669e-01
9.520000e+00   8.068712e-01      7.188663e-01   5.167456e-01
9.536000e+00   8.090210e-01      7.204126e-01   5.175581e-01
9.552000e+00   8.112099e-01      7.219037e-01   5.184996e-01
9.568000e+00   8.134354e-01      7.233367e-01   5.195649e-01
9.584000e+00   8.156948e-01      7.247087e-01   5.207484e-01
9.600000e+00   8.179854e-01      7.260171e-01   5.220439e-01
9.616000e+00   8.203047e-01      7.272591e-01   5.234447e-01
9.632000e+00   8.226499e-01      7.284322e-01   5.249438e-01
9.648000e+00   8.250184e-01      7.295340e-01   5.265339e-01
9.664000e+00   8.274074e-01      7.305621e-01   5.282073e-01
9.680000e+00   8.298143e-01      7.315143e-01   5.299561e-01
9.696000e+00   8.322365e-01      7.323883e-01   5.317720e-01
9.712000e+00   8.346712e-01      7.331823e-01   5.336469e-01
9.728000e+00   8.371158e-01      7.338942e-01   5.355724e-01
9.744000e+00   8.395677e-01      7.345223e-01   5.375397e-01
9.760000e+00   8.420242e-01      7.350649e-01   5.395405e-01
9.776000e+00   8.444829e-01      7.355204e-01   5.415662e-01
9.792000e+00   8.469410e-01      7.358873e-01   5.436082e-01
9.808000e+00   8.493961e-01      7.361645e-01   5.456581e-01
9.824000e+00   8.518456e-01      7.363507e-01   5.477075e-01
9.840000e+00   8.542871e-01      7.364448e-01   5.497481e-01
9.856000e+00   8.567181e-01      7.364459e-01   5.517720e-01
9.872000e+00   8.591361e-01      7.363534e-01   5.537712e-01
9.888000e+00   8.615389e-01      7.361664e-01   5.557380e-01
9.904000e+00   8.639241e-01      7.358846e-01   5.576651e-01
9.920000e+00   8.662893e-01      7.355075e-01   5.595452e-01
9.936000e+00   8.686324e-01      7.350351e-01   5.613715e-01
9.952000e+00   8.709512e-01      7.344671e-01   5.631372e-01
9.968000e+00   8.732434e-01      7.338038e-01   5.648361e-01
9.984000e+00   8.755071e-01      7.330454e-01   5.664622e-01
1.000000e+01   8.777402e-01      7.321922e-01   5.680099e-01
1.001600e+01   8.799407e-01      7.312448e-01   5.694737e-01
1.003200e+01   8.821066e-01      7.302040e-01   5.708487e-01
1.004800e+01   8.842363e-01      7.290706e-01   5.721304e-01
1.006400e+01   8.863277e-01      7.278457e-01   5.733144e-01
1.008000e+01   8.883794e-01      7.265305e-01   5.743969e-01
1.009600e+01   8.903895e-01      7.251263e-01   5.753743e-01
1.011200e+01   8.923564e-01      7.236348e-01   5.762436e-01
1.012800e+01   8.942788e-01      7.220576e-01   5.770019e-01
1.014400e+01   8.961551e-01      7.203967e-01   5.776471e-01
1.016000e+01   8.979840e-01      7.186540e-01   5.781771e-01
1.017600e+01   8.997642e-01      7.168318e-01   5.785903e-01
1.019200e+01   9.014945e-01      7.149324e-01   5.788856e-01
1.020800e+01   9.031737e-01      7.129586e-01   5.790622e-01
1.022400e+01   9.048008e-01      7.109129e-01   5.791197e-01
1.024000e+01   9.063748e-01      7.087984e-01   5.790582e-01
1.025600e+01   9.078947e-01      7.066181e-01   5.788780e-01
1.027200e+01   9.093598e-01      7.043751e-01   5.785801e-01
1.028800e+01   9.107694e-01      7.020731e-01   5.781655e-01
1.030400e+01   9.121226e-01      6.997154e-01   5.776358e-01
1.032000e+01   9.134190e-01      6.973059e-01   5.769931e-01
1.033600e+01   9.146579e-01      6.948485e-01   5.762396e-01
1.035200e+01   9.158391e-01      6.923472e-01   5.753782e-01
1.036800e+01   9.169620e-01      6.898061e-01   5.744118e-01
1.038400e+01   9.180264e-01      6.872298e-01   5.733440e-01
1.040000e+01   9.190321e-01      6.846226e-01   5.721786e-01
1.041600e+01   9.199789e-01      6.819893e-01   5.709197e-01
1.043200e+01   9.208667e-01      6.793345e-01   5.695719e-01
1.044800e+01   9.216956e-01      6.766633e-01   5.681400e-01
1.046400e+01   9.224656e-01      6.739805e-01   5.666292e-01
1.048000e+01   9.231767e-01      6.712914e-01   5.650450e-01
1.049600e+01   9.238293e-01      6.686011e-01   5.633931e-01
1.051200e+01   9.244235e-01      6.659151e-01   5.616797e-01
1.052800e+01   9.249596e-01      6.632387e-01   5.599111e-01
1.054400e+01   9.254380e-01      6.605774e-01   5.580938e-01
1.056000e+01   9.258591e-01      6.579367e-01   5.562349e-01
1.057600e+01   9.262234e-01      6.553223e-01   5.543413e-01
1.059200e+01   9.265314e-01      6.527398e-01   5.524203e-01
1.060800e+01   9.267835e-01      6.501949e-01   5.504794e-01
1.062400e+01   9.269805e-01      6.476931e-01   5.485262e-01
1.064000e+01   9.271228e-01      6.452402e-01   5.465685e-01
1.065600e+01   9.272112e-01      6.428418e-01   5.446142e-01
1.067200e+01   9.272463e-01      6.405034e-01   5.426712e-01
1.068800e+01   9.272288e-01      6.382306e-01   5.407475e-01
1.070400e+01   9.271595e-01      6.360288e-01   5.388511e-01
1.072000e+01   9.270390e-01      6.339034e-01   5.369901e-01
1.073600e+01   9.268682e-01      6.318595e-01   5.351725e-01
1.075200e+01   9.266478e-01      6.299024e-01   5.334060e-01
1.076800e+01   9.263785e-01      6.280369e-01   5.316985e-01
1.078400e+01   9.260612e-01      6.262678e-01   5.300575e-01
1.080000e+01   9.256965e-01      6.245997e-01   5.284905e-01
1.081600e+01   9.252853e-01      6.230370e-01   5.270045e-01
1.083200e+01   9.248284e-01      6.215838e-01   5.256065e-01
1.084800e+01   9.243266e-01      6.202441e-01   5.243030e-01
1.086400e+01   9.237805e-01      6.190214e-01   5.231002e-01
1.088000e+01   9.231909e-01      6.179192e-01   5.220038e-01
1.089600e+01   9.225586e-01      6.169405e-01   5.210192e-01
1.091200e+01   9.218844e-01      6.160881e-01   5.201512e-01
1.092800e+01   9.211690e-01      6.153645e-01   5.194041e-01
1.094400e+01   9.204130e-01      6.147717e-01   5.187819e-01
1.096000e+01   9.196171e-01      6.143117e-01   5.182877e-01
1.097600e+01   9.187822e-01      6.139857e-01   5.179241e-01
1.099200e+01   9.179088e-01      6.137950e-01   5.176932e-01
1.100800e+01   9.169976e-01      6.137401e-01   5.175965e-01
1.102400e+01   9.160493e-01      6.138215e-01   5.176346e-01
1.104000e+01   9.150645e-01      6.140392e-01   5.178077e-01
1.105600e+01   9.140438e-01      6.143927e-01   5.181152e-01
1.107200e+01   9.129879e-01      6.148814e-01   5.185561e-01
1.108800e+01   9.118974e-01      6.155042e-01   5.191284e-01
1.110400e+01   9.107729e-01      6.162595e-01   5.198298e-01
1.112000e+01   9.096149e-01      6.171456e-01   5.206571e-01
1.113600e+01   9.084240e-01      6.181603e-01   5.216069e-01
1.115200e+01   9.072009e-01      6.193011e-01   5.226748e-01
1.116800e+01   9.059460e-01      6.205654e-01   5.238561e-01
1.118400e+01   9.046600e-01      6.219499e-01   5.251457e-01
1.120000e+01   9.033434e-01      6.234513e-01   5.265377e-01
1.121600e+01   9.019968e-01      6.250659e-01   5.280262e-01
1.123200e+01   9.006208e-01      6.267898e-01   5.296045e-01
1.124800e+01   8.992158e-01      6.286188e-01   5.312658e-01
1.126400e+01   8.977824e-01      6.305485e-01   5.330029e-01
1.128000e+01   8.963213e-01      6.325743e-01   5.348082e-01
1.129600e+01   8.948330e-01      6.346914e-01   5.366743e-01
1.131200e+01   8.933179e-01      6.368948e-01   5.385930e-01
1.132800e+01   8.917769e-01      6.391794e-01   5.405565e-01
1.134400e+01   8.902103e-01      6.415400e-01   5.425566e-01
1.136000e+01   8.886188e-01      6.439710e-01   5.445851e-01
1.137600e+01   8.870030e-01      6.464671e-01   5.466337e-01
1.139200e+01   8.853635e-01      6.490226e-01   5.486943e-01
1.140800e+01   8.837010e-01      6.516319e-01   5.507585e-01
1.142400e+01   8.820160e-01      6.542893e-01   5.528185e-01
1.144000e+01   8.803093e-01      6.569891e-01   5.548660e-01
1.145600e+01   8.785815e-01      6.597256e-01   5.568933e-01
1.147200e+01   8.768332e-01      6.624929e-01   5.588926e-01
1.148800e+01   8.750652e-01      6.652853e-01   5.608564e-01
1.150400e+01   8.732783e-01      6.680972e-01   5.627773e-01
1.152000e+01   8.714731e-01      6.709228e-01   5.646483e-01
1.153600e+01   8.696504e-01      6.737565e-01   5.664626e-01
1.155200e+01   8.678110e-01      6.765927e-01   5.682135e-01
1.156800e+01   8.659557e-01      6.794260e-01   5.698948e-01
1.158400e+01   8.640855e-01      6.822510e-01   5.715005e-01
1.160000e+01   8.622010e-01      6.850623e-01   5.730248e-01
1.161600e+01   8.603033e-01      6.878547e-01   5.744625e-01
1.163200e+01   8.583933e-01      6.906232e-01   5.758084e-01
1.164800e+01   8.564719e-01      6.933629e-01   5.770581e-01
1.166400e+01   8.545402e-01      6.960687e-01   5.782070e-01
1.168000e+01   8.525991e-01      6.987362e-01   5.792512e-01
1.169600e+01   8.506497e-01      7.013607e-01   5.801873e-01
1.171200e+01   8.486932e-01      7.039378e-01   5.810118e-01
1.172800e+01   8.467307e-01      7.064633e-01   5.817220e-01
1.174400e+01   8.447632e-01      7.089332e-01   5.823155e-01
1.176000e+01   8.427922e-01      7.113434e-01   5.827901e-01
1.177600e+01   8.408188e-01      7.136902e-01   5.831441e-01
1.179200e+01   8.388443e-01      7.159701e-01   5.833764e-01
1.180800e+01   8.368701e-01      7.181797e-01   5.834859e-01
1.182400e+01   8.348974e-01      7.203157e-01   5.834721e-01
1.184000e+01   8.329279e-01      7.223750e-01   5.833351e-01
1.185600e+01   8.309628e-01      7.243549e-01   5.830750e-01
1.187200e+01   8.290037e-01      7.262527e-01   5.826925e-01
1.188800e+01   8.270521e-01      7.280658e-01   5.821888e-01
1.190400e+01   8.251097e-01      7.297919e-01   5.815653e-01
1.192000e+01   8.231779e-01      7.314288e-01   5.808239e-01
1.193600e+01   8.212584e-01      7.329747e-01   5.799669e-01
1.195200e+01   8.193530e-01      7.344278e-01   5.789969e-01
1.196800e+01   8.174633e-01      7.357865e-01   5.779170e-01
1.198400e+01   8.155910e-01      7.370493e-01   5.767306e-01
1.200000e+01   8.137380e-01      7.382151e-01   5.754415e-01
1.201600e+01   8.119060e-01      7.392828e-01   5.740539e-01
1.203200e+01   8.100969e-01      7.402516e-01   5.725723e-01
1.204800e+01   8.083125e-01      7.411208e-01   5.710017e-01
1.206400e+01   8.065547e-01      7.418899e-01   5.693472e-01
1.208000e+01   8.048255e-01      7.425585e-01   5.676144e-01
1.209600e+01   8.031266e-01      7.431266e-01   5.658093e-01
1.211200e+01   8.014602e-01      7.435940e-01   5.639380e-01
1.212800e+01   7.998280e-01      7.439611e-01   5.620071e-01
1.214400e+01   7.982321e-01      7.442280e-01   5.600234e-01
1.216000e+01   7.966745e-01      7.443954e-01   5.579940e-01
1.217600e+01   7.951570e-01      7.444638e-01   5.559262e-01
1.219200e+01   7.936817e-01      7.444341e-01   5.538275e-01
1.220800e+01   7.922504e-01      7.443071e-01   5.517059e-01
1.222400e+01   7.908652e-01      7.440841e-01   5.495693e-01
1.224000e+01   7.895279e-01      7.437661e-01   5.474258e-01
1.225600e+01   7.882405e-01      7.433545e-01   5.452838e-01
1.227200e+01   7.870048e-01      7.428507e-01   5.431518e-01
1.228800e+01   7.858226e-01      7.422565e-01   5.410382e-01
1.230400e+01   7.846958e-01      7.415733e-01   5.389517e-01
1.232000e+01   7.836260e-01      7.408032e-01   5.369008e-01
1.233600e+01   7.826151e-01      7.399479e-01   5.348943e-01
1.235200e+01   7.816646e-01      7.390094e-01   5.329407e-01
1.236800e+01   7.807762e-01      7.379899e-01   5.310484e-01
1.238400e+01   7.799513e-01      7.368915e-01   5.292259e-01
1.240000e+01   7.791915e-01      7.357165e-01   5.274813e-01
1.241600e+01   7.784982e-01      7.344672e-01   5.258226e-01
1.243200e+01   7.778726e-01      7.331461e-01   5.242576e-01
1.244800e+01   7.773161e-01      7.317556e-01   5.227936e-01
1.246400e+01   7.768299e-01      7.302984e-01   5.214379e-01
1.248000e+01   7.764149e-01      7.287769e-01   5.201970e-01
1.249600e+01   7.760722e-01      7.271939e-01   5.190772e-01
1.251200e+01   7.758028e-01      7.255521e-01   5.180844e-01
1.252800e+01   7.756073e-01      7.238542e-01   5.172238e-01
1.254400e+01   7.754866e-01      7.221032e-01   5.165001e-01
1.256000e+01   7.754413e-01      7.203018e-01   5.159173e-01
1.257600e+01   7.754719e-01      7.184530e-01   5.154791e-01
1.259200e+01   7.755788e-01      7.165597e-01   5.151882e-01
1.260800e+01   7.757624e-01      7.146249e-01   5.150469e-01
1.262400e+01   7.760228e-01      7.126516e-01   5.150565e-01
1.264000e+01   7.763603e-01      7.106428e-01   5.152177e-01
1.265600e+01   7.767747e-01      7.086017e-01   5.155308e-01
1.267200e+01   7.772660e-01      7.065312e-01   5.159949e-01
1.268800e+01   7.778339e-01      7.044347e-01   5.166086e-01
1.270400e+01   7.784783e-01      7.023151e-01   5.173698e-01
1.272000e+01   7.791986e-01      7.001756e-01   5.182756e-01
1.273600e+01   7.799943e-01      6.980195e-01   5.193227e-01
1.275200e+01   7.808649e-01      6.958498e-01   5.205067e-01
1.276800e+01   7.818095e-01      6.936699e-01   5.218229e-01
1.278400e+01   7.828273e-01      6.914828e-01   5.232659e-01
1.280000e+01   7.839175e-01      6.892919e-01   5.248298e-01
1.281600e+01   7.850789e-01      6.871002e-01   5.265080e-01
1.283200e+01   7.863104e-01      6.849111e-01   5.282935e-01
1.284800e+01   7.876108e-01      6.827277e-01   5.301791e-01
1.286400e+01   7.889788e-01      6.805531e-01   5.321568e-01
1.288000e+01   7.904130e-01      6.783907e-01   5.342185e-01
1.289600e+01   7.919118e-01      6.762435e-01   5.363558e-01
1.291200e+01   7.934736e-01      6.741147e-01   5.385599e-01
1.292800e+01   7.950968e-01      6.720074e-01   5.408220e-01
1.294400e+01   7.967796e-01      6.699247e-01   5.431330e-01
1.296000e+01   7.985201e-01      6.678696e-01   5.454837e-01
1.297600e+01   8.003166e-01      6.658452e-01   5.478649e-01
1.299200e+01   8.021669e-01      6.638545e-01   5.502672e-01
1.300800e+01   8.040691e-01      6.619002e-01   5.526814e-01
1.302400e+01   8.060211e-01      6.599854e-01   5.550982e-01
1.304000e+01   8.080206e-01      6.581129e-01   5.575085e-01
1.305600e+01   8.100655e-01      6.562853e-01   5.599033e-01
1.307200e+01   8.121534e-01      6.545054e-01   5.622736e-01
1.308800e+01   8.142822e-01      6.527758e-01   5.646109e-01
1.310400e+01   8.164495e-01      6.510989e-01   5.669065e-01
1.312000e+01   8.186528e-01      6.494774e-01   5.691522e-01
1.313600e+01   8.208897e-01      6.479134e-01   5.713401e-01
1.315200e+01   8.231579e-01      6.464093e-01   5.734623e-01
1.316800e+01   8.254549e-01      6.449673e-01   5.755115e-01
1.318400e+01   8.277781e-01      6.435894e-01   5.774806e-01
1.320000e+01   8.301251e-01      6.422775e-01   5.793626e-01
1.321600e+01   8.324935e-01      6.410336e-01   5.811513e-01
1.323200e+01   8.348806e-01      6.398593e-01   5.828405e-01
1.324800e+01   8.372842e-01      6.387563e-01   5.844244e-01
1.326400e+01   8.397015e-01      6.377261e-01   5.858978e-01
1.328000e+01   8.421303e-01      6.367701e-01   5.872557e-01
1.329600e+01   8.445680e-01      6.358895e-01   5.884935e-01
1.331200e+01   8.470122e-01      6.350854e-01   5.896070e-01
1.332800e+01   8.494606e-01      6.343589e-01   5.905926e-01
1.334400e+01   8.519107e-01      6.337107e-01   5.914468e-01
1.336000e+01   8.543602e-01      6.331417e-01   5.921667e-01
1.337600e+01   8.568069e-01      6.326525e-01   5.927499e-01
1.339200e+01   8.592483e-01      6.322434e-01   5.931941e-01
1.340800e+01   8.616824e-01      6.319148e-01   5.934979e-01
1.342400e+01   8.641069e-01      6.316669e-01   5.936599e-01
1.344000e+01   8.665198e-01      6.314997e-01   5.936794e-01
1.345600e+01   8.689188e-01      6.314132e-01   5.935559e-01
1.347200e+01   8.713020e-01      6.314072e-01   5.932895e-01
1.348800e+01   8.736674e-01      6.314813e-01   5.928807e-01
1.350400e+01   8.760131e-01      6.316350e-01   5.923305e-01
1.352000e+01   8.783371e-01      6.318677e-01   5.916400e-01
1.353600e+01   8.806377e-01      6.321786e-01   5.908111e-01
1.355200e+01   8.829131e-01      6.325669e-01   5.898460e-01
1.356800e+01   8.851615e-01      6.330316e-01   5.887473e-01
1.358400e+01   8.873813e-01      6.335716e-01   5.875179e-01
1.360000e+01   8.895709e-01      6.341857e-01   5.861613e-01
1.361600e+01   8.917288e-01      6.348724e-01   5.846814e-01
1.363200e+01   8.938534e-01      6.356304e-01   5.830823e-01
1.364800e+01   8.959433e-01      6.364581e-01   5.813686e-01
1.366400e+01   8.979971e-01      6.373538e-01   5.795455e-01
1.368000e+01   9.000134e-01      6.383158e-01   5.776182e-01
1.369600e+01   9.019911e-01      6.393422e-01   5.755925e-01
1.371200e+01   9.039288e-01      6.404310e-01   5.734745e-01
1.372800e+01   9.058255e-01      6.415803e-01   5.712707e-01
1.374400e+01   9.076798e-01      6.427880e-01   5.689880e-01
1.376000e+01   9.094908e-01      6.440518e-01   5.666334e-01
1.377600e+01   9.112575e-01      6.453695e-01   5.642143e-01
1.379200e+01   9.129787e-01      6.467388e-01   5.617386e-01
1.380800e+01   9.146536e-01      6.481573e-01   5.592142e-01
1.382400e+01   9.162811e-01      6.496224e-01   5.566495e-01
1.384000e+01   9.178605e-01      6.511318e-01   5.540529e-01
1.385600e+01   9.193908e-01      6.526828e-01   5.514332e-01
1.387200e+01   9.208713e-01      6.542728e-01   5.487993e-01
1.388800e+01   9.223010e-01      6.558991e-01   5.461604e-01
1.390400e+01   9.236793e-01      6.575591e-01   5.435258e-01
1.392000e+01   9.250053e-01      6.592499e-01   5.409047e-01
1.393600e+01   9.262784e-01      6.609688e-01   5.383067e-01
1.395200e+01   9.274977e-01      6.627129e-01   5.357413e-01
1.396800e+01   9.286626e-01      6.644794e-01   5.332180e-01
1.398400e+01   9.297724e-01      6.662653e-01   5.307463e-01
1.400000e+01   9.308265e-01      6.680678e-01   5.283356e-01
1.401600e+01   9.318241e-01      6.698839e-01   5.259953e-01
1.403200e+01   9.327647e-01      6.717107e-01   5.237344e-01
1.404800e+01   9.336476e-01      6.735452e-01   5.215621e-01
1.406400e+01   9.344721e-01      6.753843e-01   5.194869e-01
1.408000e+01   9.352378e-01      6.772252e-01   5.175173e-01
1.409600e+01   9.359439e-01      6.790648e-01   5.156613e-01
1.411200e+01   9.365900e-01      6.809002e-01   5.139267e-01
1.412800e+01   9.371755e-01      6.827283e-01   5.123206e-01
1.414400e+01   9.376998e-01      6.845462e-01   5.108497e-01
1.416000e+01   9.381624e-01      6.863509e-01   5.095202e-01
1.417600e+01   9.385628e-01      6.881395e-01   5.083378e-01
1.419200e+01   9.389006e-01      6.899091e-01   5.073074e-01
1.420800e+01   9.391752e-01      6.916568e-01   5.064333e-01
1.422400e+01   9.393863e-01      6.933796e-01   5.057191e-01
1.424000e+01   9.395335e-01      6.950749e-01   5.051677e-01
1.425600e+01   9.396164e-01      6.967398e-01   5.047813e-01
1.427200e+01   9.396346e-01      6.983715e-01   5.045613e-01
1.428800e+01   9.395878e-01      6.999673e-01   5.045082e-01
1.430400e+01   9.394758e-01      7.015247e-01   5.046218e-01
1.432000e+01   9.392983e-01      7.030410e-01   5.049013e-01
1.433600e+01   9.390550e-01      7.045137e-01   5.053448e-01
1.435200e+01   9.387460e-01      7.059403e-01   5.059499e-01
1.436800e+01   9.383709e-01      7.073184e-01   5.067134e-01
1.438400e+01   9.379297e-01      7.086456e-01   5.076312e-01
1.440000e+01   9.374224e-01      7.099198e-01   5.086988e-01
1.441600e+01   9.368490e-01      7.111387e-01   5.099108e-01
1.443200e+01   9.362095e-01      7.123001e-01   5.112614e-01
1.444800e+01   9.355041e-01      7.134022e-01   5.127440e-01
1.446400e+01   9.347328e-01      7.144429e-01   5.143517e-01
1.448000e+01   9.338959e-01      7.154204e-01   5.160769e-01
1.449600e+01   9.329935e-01      7.163330e-01   5.179118e-01
1.451200e+01   9.320261e-01      7.171789e-01   5.198480e-01
1.452800e+01   9.309938e-01      7.179566e-01   5.218770e-01
1.454400e+01   9.298972e-01      7.186647e-01   5.239897e-01
1.456000e+01   9.287367e-01      7.193017e-01   5.261773e-01
1.457600e+01   9.275127e-01      7.198665e-01   5.284302e-01
1.459200e+01   9.262258e-01      7.203578e-01   5.307392e-01
1.460800e+01   9.248767e-01      7.207745e-01   5.330947e-01
1.462400e+01   9.234659e-01      7.211159e-01   5.354872e-01
1.464000e+01   9.219942e-01      7.213810e-01   5.379073e-01
1.465600e+01   9.204624e-01      7.215690e-01   5.403454e-01
1.467200e+01   9.188712e-01      7.216795e-01   5.427922e-01
1.468800e+01   9.172216e-01      7.217119e-01   5.452386e-01
1.470400e+01   9.155144e-01      7.216659e-01   5.476754e-01
1.472000e+01   9.137507e-01      7.215411e-01   5.500937e-01
1.473600e+01   9.119314e-01      7.213375e-01   5.524850e-01
1.475200e+01   9.100578e-01      7.210551e-01   5.548408e-01
1.476800e+01   9.081308e-01      7.206939e-01   5.571531e-01
1.478400e+01   9.061517e-01      7.202542e-01   5.594139e-01
1.480000e+01   9.041218e-01      7.197364e-01   5.616159e-01
1.481600e+01   9.020424e-01      7.191410e-01   5.637518e-01
1.483200e+01   8.999147e-01      7.184685e-01   5.658148e-01
1.484800e+01   8.977403e-01      7.177198e-01   5.677984e-01
1.486400e+01   8.955206e-01      7.168957e-01   5.696966e-01
1.488000e+01   8.932571e-01      7.159972e-01   5.715036e-01
1.489600e+01   8.909514e-01      7.150255e-01   5.732142e-01
1.491200e+01   8.886051e-01      7.139819e-01   5.748233e-01
1.492800e+01   8.862200e-01      7.128678e-01   5.763265e-01
1.494400e+01   8.837977e-01      7.116847e-01   5.777197e-01
1.496000e+01   8.813402e-01      7.104345e-01   5.789992e-01
1.497600e+01   8.788492e-01      7.091189e-01   5.801616e-01
1.499200e+01   8.763268e-01      7.077400e-01   5.812042e-01
1.500800e+01   8.737749e-01      7.062999e-01   5.821245e-01
1.502400e+01   8.711955e-01      7.048008e-01   5.829204e-01
1.504000e+01   8.685908e-01      7.032453e-01   5.835904e-01
1.505600e+01   8.659631e-01      7.016359e-01   5.841332e-01
1.507200e+01   8.633144e-01      6.999753e-01   5.845481e-01
1.508800e+01   8.606472e-01      6.982664e-01   5.848348e-01
1.510400e+01   8.579638e-01      6.965123e-01   5.849932e-01
1.512000e+01   8.552666e-01      6.947160e-01   5.850240e-01
1.513600e+01   8.525582e-01      6.928809e-01   5.849279e-01
1.515200e+01   8.498411e-01      6.910103e-01   5.847063e-01
1.516800e+01   8.471179e-01      6.891080e-01   5.843608e-01
1.518400e+01   8.443914e-01      6.871776e-01   5.838935e-01
1.520000e+01   8.416642e-01      6.852228e-01   5.833070e-01
1.521600e+01   8.389392e-01      6.832478e-01   5.826041e-01
1.523200e+01   8.362191e-01      6.812564e-01   5.817881e-01
1.524800e+01   8.335070e-01      6.792531e-01   5.808625e-01
1.526400e+01   8.308057e-01      6.772419e-01   5.798314e-01
1.528000e+01   8.281182e-01      6.752274e-01   5.786992e-01
1.529600e+01   8.254476e-01      6.732141e-01   5.774706e-01
1.531200e+01   8.227969e-01      6.712064e-01   5.761506e-01
1.532800e+01   8.201692e-01      6.692092e-01   5.747446e-01
1.534400e+01   8.175678e-01      6.672271e-01   5.732582e-01
1.536000e+01   8.149956e-01      6.652649e-01   5.716976e-01
1.537600e+01   8.124561e-01      6.633274e-01   5.700689e-01
1.539200e+01   8.099522e-01      6.614195e-01   5.683787e-01
1.540800e+01   8.074873e-01      6.595461e-01   5.666338e-01
1.542400e+01   8.050645e-01      6.577122e-01   5.648412e-01
1.544000e+01   8.026870e-01      6.559224e-01   5.630083e-01
1.545600e+01   8.003582e-01      6.541818e-01   5.611424e-01
1.547200e+01   7.980810e-01      6.524952e-01   5.592511e-01
1.548800e+01   7.958587e-01      6.508672e-01   5.573423e-01
1.550400e+01   7.936945e-01      6.493025e-01   5.554238e-01
1.552000e+01   7.915913e-01      6.478057e-01   5.535035e-01
1.553600e+01   7.895521e-01      6.463813e-01   5.515896e-01
1.555200e+01   7.875801e-01      6.450335e-01   5.496901e-01
1.556800e+01   7.856779e-01      6.437664e-01   5.478131e-01
1.558400e+01   7.838486e-01      6.425841e-01   5.459665e-01
1.560000e+01   7.820946e-01      6.414902e-01   5.441585e-01
1.561600e+01   7.804188e-01      6.404884e-01   5.423968e-01
1.563200e+01   7.788236e-01      6.395819e-01   5.406893e-01
1.564800e+01   7.773115e-01      6.387738e-01   5.390434e-01
1.566400e+01   7.758846e-01      6.380669e-01   5.374665e-01
1.568000e+01   7.745452e-01      6.374638e-01   5.359656e-01
1.569600e+01   7.732954e-01      6.369665e-01   5.345476e-01
1.571200e+01   7.721369e-01      6.365771e-01   5.332190e-01
1.572800e+01   7.710716e-01      6.362971e-01   5.319857e-01
1.574400e+01   7.701010e-01      6.361279e-01   5.308534e-01
1.576000e+01   7.692265e-01      6.360703e-01   5.298274e-01
1.577600e+01   7.684495e-01      6.361251e-01   5.289124e-01
1.579200e+01   7.677710e-01      6.362924e-01   5.281126e-01
1.580800e+01   7.671920e-01      6.365723e-01   5.274317e-01
1.582400e+01   7.667132e-01      6.369642e-01   5.268727e-01
1.584000e+01   7.663353e-01      6.374676e-01   5.264384e-01
1.585600e+01   7.660586e-01      6.380814e-01   5.261304e-01
1.587200e+01   7.658834e-01      6.388041e-01   5.259502e-01
1.588800e+01   7.658098e-01      6.396341e-01   5.258984e-01
1.590400e+01   7.658376e-01      6.405694e-01   5.259751e-01
1.592000e+01   7.659668e-01      6.416076e-01   5.261795e-01
1.593600e+01   7.661966e-01      6.427463e-01   5.265105e-01
1.595200e+01   7.665267e-01      6.439824e-01   5.269662e-01
1.596800e+01   7.669562e-01      6.453130e-01   5.275441e-01
1.598400e+01   7.674843e-01      6.467346e-01   5.282412e-01
1.600000e+01   7.681097e-01      6.482436e-01   5.290536e-01
1.601600e+01   7.688313e-01      6.498362e-01   5.299773e-01
1.603200e+01   7.696478e-01      6.515084e-01   5.310076e-01
1.604800e+01   7.705576e-01      6.532560e-01   5.321391e-01
1.606400e+01   7.715590e-01      6.550746e-01   5.333662e-01
1.608000e+01   7.726503e-01      6.569597e-01   5.346829e-01
1.609600e+01   7.738296e-01      6.589067e-01   5.360825e-01
1.611200e+01   7.750948e-01      6.609108e-01   5.375584e-01
1.612800e+01   7.764438e-01      6.629671e-01   5.391033e-01
1.614400e+01   7.778743e-01      6.650706e-01   5.407100e-01
1.616000e+01   7.793841e-01      6.672164e-01   5.423707e-01
1.617600e+01   7.809706e-01      6.693993e-01   5.440777e-01
1.619200e+01   7.826314e-01      6.716142e-01   5.458231e-01
1.620800e+01   7.843638e-01      6.738561e-01   5.475988e-01
1.622400e+01   7.861653e-01      6.761196e-01   5.493968e-01
1.624000e+01   7.880330e-01      6.783997e-01   5.512091e-01
1.625600e+01   7.899641e-01      6.806913e-01   5.530274e-01
1.627200e+01   7.919559e-01      6.829891e-01   5.548438e-01
1.628800e+01   7.940053e-01      6.852882e-01   5.566504e-01
1.630400e+01   7.961095e-01      6.875835e-01   5.584393e-01
1.632000e+01   7.982656e-01      6.898700e-01   5.602029e-01
1.633600e+01   8.004704e-01      6.921428e-01   5.619336e-01
1.635200e+01   8.027210e-01      6.943971e-01   5.636242e-01
1.636800e+01   8.050144e-01      6.966281e-01   5.652675e-01
1.638400e+01   8.073475e-01      6.988312e-01   5.668568e-01
1.640000e+01   8.097173e-01      7.010018e-01   5.683855e-01


==> BEC-GP-OMP/c_programs/output/real3d/real3d-out.txt <==
 Real time propagation 3D,   OPTION = 2

  Number of Atoms N = 500, Unit of length AHO = 0.00000100 m
  Scattering length a = 67.53*a0
  Nonlinearity G_3D = 22.4540000
  Parameters of trap: GAMMA = 1.00000, NU = 1.41421, LAMBDA = 2.00000
 # Space Stp: NX = 200, NY = 160, NZ = 120
  Space Step: DX = 0.1000, DY = 0.1000, DZ = 0.1000
 # Time Stp : NSTP = 40000, NPAS = 100, NRUN = 4000
   Time Step:   DT = 0.002000

 * Change for dynamics: GPAR = 0.500 *

                  ----------------------------------------------------------
                    Norm      Chem        Ener/N      <r>      |Psi(0,0,0)|^2
                  ----------------------------------------------------------
Initial :          1.0000       2.207       2.207      1.051      0.302
After NSTP iter.:  1.0000       3.572       2.992      1.321      0.120
After NPAS iter.:  1.0000       3.571       2.992      1.322      0.120
After NRUN iter.:  1.0000       3.043       2.677      1.212      0.162
                  --------------------------------------------------------

 Clock Time: 22228 seconds
 CPU Time: 22228 seconds


==> BEC-GP-OMP/c_programs/output/real3d/real3d-rms.txt <==
 Real time propagation 3D,   OPTION = 2

                  ---------------------------------------------------------
Values of rms size:       <r>          <x>          <y>          <z>
                  --------------------------------------------------------
           Initial:     1.05050      0.70711      0.59460      0.50000
  After NSTP iter.:     1.32147      0.93904      0.72872      0.57745
  After NPAS iter.:     1.32208      0.93919      0.72794      0.57957
  After NRUN iter.:     1.21248      0.80972      0.70100      0.56839
                  --------------------------------------------------------


==> BEC-GP-OMP/c_programs/output/realaxi/realaxi-den1d_rho.txt <==
0.000000e+00 1.485585e-01
1.000000e-01 1.485585e-01
2.000000e-01 1.472649e-01
3.000000e-01 1.448969e-01
4.000000e-01 1.415146e-01
5.000000e-01 1.372280e-01
6.000000e-01 1.320707e-01
7.000000e-01 1.260143e-01
8.000000e-01 1.191415e-01
9.000000e-01 1.115571e-01
1.000000e+00 1.033328e-01
1.100000e+00 9.459275e-02
1.200000e+00 8.550108e-02
1.300000e+00 7.623062e-02
1.400000e+00 6.693480e-02
1.500000e+00 5.779100e-02
1.600000e+00 4.901265e-02
1.700000e+00 4.078383e-02
1.800000e+00 3.325250e-02
1.900000e+00 2.654110e-02
2.000000e+00 2.071487e-02
2.100000e+00 1.579276e-02
2.200000e+00 1.175988e-02
2.300000e+00 8.549824e-03
2.400000e+00 6.064989e-03
2.500000e+00 4.197873e-03
2.600000e+00 2.836435e-03
2.700000e+00 1.869655e-03
2.800000e+00 1.202709e-03
2.900000e+00 7.558138e-04
3.000000e+00 4.632333e-04
3.100000e+00 2.774064e-04
3.200000e+00 1.623759e-04
3.300000e+00 9.262633e-05
3.400000e+00 5.170220e-05
3.500000e+00 2.823982e-05
3.600000e+00 1.500936e-05
3.700000e+00 7.836252e-06
3.800000e+00 3.993048e-06
3.900000e+00 1.937206e-06
4.000000e+00 9.171567e-07
4.100000e+00 4.236507e-07
4.200000e+00 1.858956e-07
4.300000e+00 8.538157e-08
4.400000e+00 4.368288e-08
4.500000e+00 2.173124e-08
4.600000e+00 1.045337e-08
4.700000e+00 8.131093e-09
4.800000e+00 8.888410e-09
4.900000e+00 7.153055e-09
5.000000e+00 3.896542e-09
5.100000e+00 2.718238e-09
5.200000e+00 4.144950e-09
5.300000e+00 3.836239e-09
5.400000e+00 2.271375e-09
5.500000e+00 1.734999e-09
5.600000e+00 1.135770e-09
5.700000e+00 9.431971e-10
5.800000e+00 1.151092e-09
5.900000e+00 8.808397e-10
6.000000e+00 6.095987e-10
6.100000e+00 4.040243e-10
6.200000e+00 1.651157e-10
6.300000e+00 7.868925e-11
6.400000e+00 1.337505e-10
6.500000e+00 1.876699e-10
6.600000e+00 1.375524e-11
6.700000e+00 1.119020e-10
6.800000e+00 4.186364e-10
6.900000e+00 3.961640e-10
7.000000e+00 1.862815e-10
7.100000e+00 1.215173e-10
7.200000e+00 1.364061e-10
7.300000e+00 1.983759e-10
7.400000e+00 1.585848e-10
7.500000e+00 8.349579e-11
7.600000e+00 3.350646e-11
7.700000e+00 4.485858e-11
7.800000e+00 3.708241e-11
7.900000e+00 7.846958e-11
8.000000e+00 2.669648e-10
8.100000e+00 4.027330e-10
8.200000e+00 2.334754e-10
8.300000e+00 8.170900e-11
8.400000e+00 5.142770e-11
8.500000e+00 3.188531e-11
8.600000e+00 6.533481e-12
8.700000e+00 1.837704e-11
8.800000e+00 1.657609e-10
8.900000e+00 2.067867e-10
9.000000e+00 6.862763e-11
9.100000e+00 1.212915e-11
9.200000e+00 1.230356e-11
9.300000e+00 1.377558e-11
9.400000e+00 5.083207e-12
9.500000e+00 2.162625e-11
9.600000e+00 5.249387e-11
9.700000e+00 8.139512e-11
9.800000e+00 8.048063e-11
9.900000e+00 3.705793e-11
1.000000e+01 5.118233e-11
1.010000e+01 5.402650e-11
1.020000e+01 5.681240e-11
1.030000e+01 1.443360e-10
1.040000e+01 1.853782e-10
1.050000e+01 4.887502e-11
1.060000e+01 3.590699e-12
1.070000e+01 1.266574e-11
1.080000e+01 5.438835e-11
1.090000e+01 5.570712e-11
1.100000e+01 2.021191e-11
1.110000e+01 3.610451e-12
1.120000e+01 4.835268e-12
1.130000e+01 1.047319e-11
1.140000e+01 2.135172e-11
1.150000e+01 1.103687e-11
1.160000e+01 2.899708e-12
1.170000e+01 2.283984e-11
1.180000e+01 1.458307e-11
1.190000e+01 3.618014e-12
1.200000e+01 1.020094e-11
1.210000e+01 3.708095e-11
1.220000e+01 3.973458e-11
1.230000e+01 2.266094e-11
1.240000e+01 9.293608e-12
1.250000e+01 3.162967e-12
1.260000e+01 2.266629e-12
1.270000e+01 3.202267e-12
1.280000e+01 3.391487e-12
1.290000e+01 0.000000e+00


==> BEC-GP-OMP/c_programs/output/realaxi/realaxi-den1d_z.txt <==
-6.500000e+00 4.538514e-74
-6.400000e+00 4.492893e-42
-6.300000e+00 8.881632e-41
-6.200000e+00 1.443979e-39
-6.100000e+00 2.110139e-38
-6.000000e+00 2.773460e-37
-5.900000e+00 3.263222e-36
-5.800000e+00 3.418209e-35
-5.700000e+00 3.168558e-34
-5.600000e+00 2.582248e-33
-5.500000e+00 1.837330e-32
-5.400000e+00 1.133316e-31
-5.300000e+00 6.020782e-31
-5.200000e+00 2.742360e-30
-5.100000e+00 1.071044e-29
-5.000000e+00 3.616836e-29
-4.900000e+00 1.075591e-28
-4.800000e+00 2.876336e-28
-4.700000e+00 6.958500e-28
-4.600000e+00 1.513687e-27
-4.500000e+00 3.173088e-27
-4.400000e+00 8.744521e-27
-4.300000e+00 4.023037e-26
-4.200000e+00 2.413006e-25
-4.100000e+00 1.560225e-24
-4.000000e+00 1.039031e-23
-3.900000e+00 6.992785e-23
-3.800000e+00 4.670081e-22
-3.700000e+00 3.037888e-21
-3.600000e+00 1.895290e-20
-3.500000e+00 1.128286e-19
-3.400000e+00 6.515535e-19
-3.300000e+00 3.837725e-18
-3.200000e+00 2.488024e-17
-3.100000e+00 1.855736e-16
-3.000000e+00 1.535571e-15
-2.900000e+00 1.310255e-14
-2.800000e+00 1.093330e-13
-2.700000e+00 8.695659e-13
-2.600000e+00 6.521777e-12
-2.500000e+00 4.590040e-11
-2.400000e+00 3.022050e-10
-2.300000e+00 1.856475e-09
-2.200000e+00 1.061621e-08
-2.100000e+00 5.639900e-08
-2.000000e+00 2.778926e-07
-1.900000e+00 1.268253e-06
-1.800000e+00 5.355352e-06
-1.700000e+00 2.090392e-05
-1.600000e+00 7.536650e-05
-1.500000e+00 2.507953e-04
-1.400000e+00 7.697403e-04
-1.300000e+00 2.177474e-03
-1.200000e+00 5.673507e-03
-1.100000e+00 1.360700e-02
-1.000000e+00 3.002281e-02
-9.000000e-01 6.092260e-02
-8.000000e-01 1.137041e-01
-7.000000e-01 1.953184e-01
-6.000000e-01 3.092601e-01
-5.000000e-01 4.524156e-01
-4.000000e-01 6.133679e-01
-3.000000e-01 7.733649e-01
-2.000000e-01 9.099315e-01
-1.000000e-01 1.001921e+00
0.000000e+00 1.034379e+00
1.000000e-01 1.001921e+00
2.000000e-01 9.099315e-01
3.000000e-01 7.733649e-01
4.000000e-01 6.133679e-01
5.000000e-01 4.524156e-01
6.000000e-01 3.092601e-01
7.000000e-01 1.953184e-01
8.000000e-01 1.137041e-01
9.000000e-01 6.092260e-02
1.000000e+00 3.002281e-02
1.100000e+00 1.360700e-02
1.200000e+00 5.673507e-03
1.300000e+00 2.177474e-03
1.400000e+00 7.697403e-04
1.500000e+00 2.507953e-04
1.600000e+00 7.536650e-05
1.700000e+00 2.090392e-05
1.800000e+00 5.355352e-06
1.900000e+00 1.268253e-06
2.000000e+00 2.778926e-07
2.100000e+00 5.639900e-08
2.200000e+00 1.061621e-08
2.300000e+00 1.856475e-09
2.400000e+00 3.022050e-10
2.500000e+00 4.590040e-11
2.600000e+00 6.521777e-12
2.700000e+00 8.695659e-13
2.800000e+00 1.093330e-13
2.900000e+00 1.310255e-14
3.000000e+00 1.535572e-15
3.100000e+00 1.855736e-16
3.200000e+00 2.488022e-17
3.300000e+00 3.837726e-18
3.400000e+00 6.515531e-19
3.500000e+00 1.128273e-19
3.600000e+00 1.895239e-20
3.700000e+00 3.037796e-21
3.800000e+00 4.669845e-22
3.900000e+00 6.991962e-23
4.000000e+00 1.038962e-23
4.100000e+00 1.560315e-24
4.200000e+00 2.409723e-25
4.300000e+00 4.034633e-26
4.400000e+00 9.064653e-27
4.500000e+00 3.240113e-27
4.600000e+00 1.382528e-27
4.700000e+00 5.657963e-28
4.800000e+00 2.242040e-28
4.900000e+00 8.792683e-29
5.000000e+00 3.233087e-29
5.100000e+00 1.041247e-29
5.200000e+00 2.836441e-30
5.300000e+00 6.486461e-31
5.400000e+00 1.251444e-31
5.500000e+00 2.055537e-32
5.600000e+00 2.902507e-33
5.700000e+00 3.555810e-34
5.800000e+00 3.810865e-35
5.900000e+00 3.599563e-36
6.000000e+00 3.016423e-37
6.100000e+00 2.255194e-38
6.200000e+00 1.503535e-39
6.300000e+00 8.139658e-41
6.400000e+00 7.904478e-72


==> BEC-GP-OMP/c_programs/output/realaxi/realaxi-out.txt <==
 Real time propagation axially-symmetric trap,   OPTION = 2

  Number of Atoms N = 400, Unit of length AHO = 0.00000100 m
  Scattering length a = 70.72*a0
  Nonlinearity G_3D = 18.8100000
  Parameters of trap: NU = 1.00, LAMBDA = 4.00
 # Space Stp: NRHO = 130, NZ = 130
  Space Step: DRHO = 0.1000, DZ = 0.1000
 # Time Stp : NSTP = 100000, NPAS = 1000, NRUN = 20000
   Time Step:   DT = 0.001000

 * Change for dynamics: GPAR = 0.500 *

                  --------------------------------------------------------
                    Norm      Chem        Ener/N     <r>     |Psi(0,0)|^2
                  --------------------------------------------------------
Initial :          1.0000       3.000       3.000      1.061      0.345
After NSTP iter.:  0.9992       4.362       3.782      1.377      0.141
After NPAS iter.:  1.0000       4.362       3.782      1.380      0.141
After NRUN iter.:  1.0001       3.907       3.473      1.189      0.232
                  --------------------------------------------------------

 Clock Time: 237 seconds
 CPU Time: 237 seconds


==> BEC-GP-OMP/c_programs/output/realaxi/realaxi-rms.txt <==
 Real time propagation axially-symmetric trap,   OPTION = 2

                  --------------------------------------------------------
Values of rms size:        <rho>             <z>             <r>
                  --------------------------------------------------------
           Initial:       0.99999         0.35355         1.06065
  After NSTP iter.:       1.32305         0.38090         1.37679
  After NPAS iter.:       1.32689         0.37871         1.37988
  After NRUN iter.:       1.13282         0.36203         1.18926
                  --------------------------------------------------------


==> BEC-GP-OMP/c_programs/output/realcir/realcir-den.txt <==
0.000000e+00 1.532500e-01
1.000000e-02 1.532500e-01
2.000000e-02 1.532367e-01
3.000000e-02 1.532128e-01
4.000000e-02 1.531785e-01
5.000000e-02 1.531339e-01
6.000000e-02 1.530793e-01
7.000000e-02 1.530146e-01
8.000000e-02 1.529399e-01
9.000000e-02 1.528550e-01
1.000000e-01 1.527599e-01
1.100000e-01 1.526546e-01
1.200000e-01 1.525393e-01
1.300000e-01 1.524141e-01
1.400000e-01 1.522789e-01
1.500000e-01 1.521336e-01
1.600000e-01 1.519783e-01
1.700000e-01 1.518131e-01
1.800000e-01 1.516377e-01
1.900000e-01 1.514524e-01
2.000000e-01 1.512569e-01
2.100000e-01 1.510516e-01
2.200000e-01 1.508363e-01
2.300000e-01 1.506111e-01
2.400000e-01 1.503760e-01
2.500000e-01 1.501309e-01
2.600000e-01 1.498758e-01
2.700000e-01 1.496109e-01
2.800000e-01 1.493359e-01
2.900000e-01 1.490511e-01
3.000000e-01 1.487563e-01
3.100000e-01 1.484516e-01
3.200000e-01 1.481370e-01
3.300000e-01 1.478124e-01
3.400000e-01 1.474780e-01
3.500000e-01 1.471337e-01
3.600000e-01 1.467797e-01
3.700000e-01 1.464158e-01
3.800000e-01 1.460422e-01
3.900000e-01 1.456588e-01
4.000000e-01 1.452656e-01
4.100000e-01 1.448627e-01
4.200000e-01 1.444500e-01
4.300000e-01 1.440277e-01
4.400000e-01 1.435956e-01
4.500000e-01 1.431539e-01
4.600000e-01 1.427025e-01
4.700000e-01 1.422415e-01
4.800000e-01 1.417709e-01
4.900000e-01 1.412908e-01
5.000000e-01 1.408011e-01
5.100000e-01 1.403019e-01
5.200000e-01 1.397932e-01
5.300000e-01 1.392751e-01
5.400000e-01 1.387477e-01
5.500000e-01 1.382108e-01
5.600000e-01 1.376646e-01
5.700000e-01 1.371090e-01
5.800000e-01 1.365443e-01
5.900000e-01 1.359703e-01
6.000000e-01 1.353872e-01
6.100000e-01 1.347949e-01
6.200000e-01 1.341936e-01
6.300000e-01 1.335832e-01
6.400000e-01 1.329637e-01
6.500000e-01 1.323354e-01
6.600000e-01 1.316981e-01
6.700000e-01 1.310520e-01
6.800000e-01 1.303972e-01
6.900000e-01 1.297336e-01
7.000000e-01 1.290614e-01
7.100000e-01 1.283806e-01
7.200000e-01 1.276913e-01
7.300000e-01 1.269936e-01
7.400000e-01 1.262875e-01
7.500000e-01 1.255730e-01
7.600000e-01 1.248503e-01
7.700000e-01 1.241195e-01
7.800000e-01 1.233806e-01
7.900000e-01 1.226338e-01
8.000000e-01 1.218790e-01
8.100000e-01 1.211164e-01
8.200000e-01 1.203461e-01
8.300000e-01 1.195681e-01
8.400000e-01 1.187826e-01
8.500000e-01 1.179896e-01
8.600000e-01 1.171893e-01
8.700000e-01 1.163818e-01
8.800000e-01 1.155671e-01
8.900000e-01 1.147454e-01
9.000000e-01 1.139168e-01
9.100000e-01 1.130814e-01
9.200000e-01 1.122392e-01
9.300000e-01 1.113905e-01
9.400000e-01 1.105353e-01
9.500000e-01 1.096739e-01
9.600000e-01 1.088063e-01
9.700000e-01 1.079326e-01
9.800000e-01 1.070531e-01
9.900000e-01 1.061677e-01
1.000000e+00 1.052768e-01
1.010000e+00 1.043803e-01
1.020000e+00 1.034785e-01
1.030000e+00 1.025715e-01
1.040000e+00 1.016595e-01
1.050000e+00 1.007426e-01
1.060000e+00 9.982102e-02
1.070000e+00 9.889484e-02
1.080000e+00 9.796426e-02
1.090000e+00 9.702945e-02
1.100000e+00 9.609056e-02
1.110000e+00 9.514780e-02
1.120000e+00 9.420132e-02
1.130000e+00 9.325130e-02
1.140000e+00 9.229792e-02
1.150000e+00 9.134139e-02
1.160000e+00 9.038189e-02
1.170000e+00 8.941961e-02
1.180000e+00 8.845474e-02
1.190000e+00 8.748747e-02
1.200000e+00 8.651800e-02
1.210000e+00 8.554652e-02
1.220000e+00 8.457322e-02
1.230000e+00 8.359828e-02
1.240000e+00 8.262195e-02
1.250000e+00 8.164444e-02
1.260000e+00 8.066594e-02
1.270000e+00 7.968665e-02
1.280000e+00 7.870679e-02
1.290000e+00 7.772657e-02
1.300000e+00 7.674620e-02
1.310000e+00 7.576590e-02
1.320000e+00 7.478588e-02
1.330000e+00 7.380639e-02
1.340000e+00 7.282762e-02
1.350000e+00 7.184981e-02
1.360000e+00 7.087317e-02
1.370000e+00 6.989791e-02
1.380000e+00 6.892427e-02
1.390000e+00 6.795245e-02
1.400000e+00 6.698266e-02
1.410000e+00 6.601513e-02
1.420000e+00 6.505009e-02
1.430000e+00 6.408775e-02
1.440000e+00 6.312832e-02
1.450000e+00 6.217203e-02
1.460000e+00 6.121908e-02
1.470000e+00 6.026969e-02
1.480000e+00 5.932409e-02
1.490000e+00 5.838249e-02
1.500000e+00 5.744509e-02
1.510000e+00 5.651211e-02
1.520000e+00 5.558374e-02
1.530000e+00 5.466020e-02
1.540000e+00 5.374168e-02
1.550000e+00 5.282840e-02
1.560000e+00 5.192054e-02
1.570000e+00 5.101831e-02
1.580000e+00 5.012192e-02
1.590000e+00 4.923154e-02
1.600000e+00 4.834736e-02
1.610000e+00 4.746955e-02
1.620000e+00 4.659829e-02
1.630000e+00 4.573375e-02
1.640000e+00 4.487610e-02
1.650000e+00 4.402552e-02
1.660000e+00 4.318218e-02
1.670000e+00 4.234623e-02
1.680000e+00 4.151783e-02
1.690000e+00 4.069714e-02
1.700000e+00 3.988428e-02
1.710000e+00 3.907941e-02
1.720000e+00 3.828265e-02
1.730000e+00 3.749415e-02
1.740000e+00 3.671401e-02
1.750000e+00 3.594236e-02
1.760000e+00 3.517934e-02
1.770000e+00 3.442504e-02
1.780000e+00 3.367957e-02
1.790000e+00 3.294305e-02
1.800000e+00 3.221555e-02
1.810000e+00 3.149717e-02
1.820000e+00 3.078799e-02
1.830000e+00 3.008808e-02
1.840000e+00 2.939753e-02
1.850000e+00 2.871639e-02
1.860000e+00 2.804474e-02
1.870000e+00 2.738262e-02
1.880000e+00 2.673008e-02
1.890000e+00 2.608717e-02
1.900000e+00 2.545392e-02
1.910000e+00 2.483037e-02
1.920000e+00 2.421654e-02
1.930000e+00 2.361246e-02
1.940000e+00 2.301814e-02
1.950000e+00 2.243361e-02
1.960000e+00 2.185885e-02
1.970000e+00 2.129386e-02
1.980000e+00 2.073864e-02
1.990000e+00 2.019318e-02
2.000000e+00 1.965746e-02
2.010000e+00 1.913147e-02
2.020000e+00 1.861519e-02
2.030000e+00 1.810857e-02
2.040000e+00 1.761157e-02
2.050000e+00 1.712416e-02
2.060000e+00 1.664630e-02
2.070000e+00 1.617794e-02
2.080000e+00 1.571902e-02
2.090000e+00 1.526948e-02
2.100000e+00 1.482927e-02
2.110000e+00 1.439830e-02
2.120000e+00 1.397652e-02
2.130000e+00 1.356384e-02
2.140000e+00 1.316018e-02
2.150000e+00 1.276548e-02
2.160000e+00 1.237962e-02
2.170000e+00 1.200254e-02
2.180000e+00 1.163414e-02
2.190000e+00 1.127433e-02
2.200000e+00 1.092300e-02
2.210000e+00 1.058007e-02
2.220000e+00 1.024543e-02
2.230000e+00 9.918966e-03
2.240000e+00 9.600580e-03
2.250000e+00 9.290160e-03
2.260000e+00 8.987598e-03
2.270000e+00 8.692784e-03
2.280000e+00 8.405601e-03
2.290000e+00 8.125931e-03
2.300000e+00 7.853659e-03
2.310000e+00 7.588664e-03
2.320000e+00 7.330826e-03
2.330000e+00 7.080025e-03
2.340000e+00 6.836145e-03
2.350000e+00 6.599063e-03
2.360000e+00 6.368654e-03
2.370000e+00 6.144794e-03
2.380000e+00 5.927359e-03
2.390000e+00 5.716230e-03
2.400000e+00 5.511280e-03
2.410000e+00 5.312387e-03
2.420000e+00 5.119427e-03
2.430000e+00 4.932277e-03
2.440000e+00 4.750815e-03
2.450000e+00 4.574917e-03
2.460000e+00 4.404463e-03
2.470000e+00 4.239329e-03
2.480000e+00 4.079395e-03
2.490000e+00 3.924541e-03
2.500000e+00 3.774649e-03
2.510000e+00 3.629602e-03
2.520000e+00 3.489283e-03
2.530000e+00 3.353577e-03
2.540000e+00 3.222368e-03
2.550000e+00 3.095544e-03
2.560000e+00 2.972993e-03
2.570000e+00 2.854604e-03
2.580000e+00 2.740266e-03
2.590000e+00 2.629875e-03
2.600000e+00 2.523322e-03
2.610000e+00 2.420503e-03
2.620000e+00 2.321314e-03
2.630000e+00 2.225655e-03
2.640000e+00 2.133424e-03
2.650000e+00 2.044524e-03
2.660000e+00 1.958859e-03
2.670000e+00 1.876334e-03
2.680000e+00 1.796856e-03
2.690000e+00 1.720333e-03
2.700000e+00 1.646672e-03
2.710000e+00 1.575789e-03
2.720000e+00 1.507596e-03
2.730000e+00 1.442010e-03
2.740000e+00 1.378948e-03
2.750000e+00 1.318329e-03
2.760000e+00 1.260074e-03
2.770000e+00 1.204109e-03
2.780000e+00 1.150358e-03
2.790000e+00 1.098746e-03
2.800000e+00 1.049200e-03
2.810000e+00 1.001651e-03
2.820000e+00 9.560284e-04
2.830000e+00 9.122671e-04
2.840000e+00 8.703028e-04
2.850000e+00 8.300729e-04
2.860000e+00 7.915158e-04
2.870000e+00 7.545718e-04
2.880000e+00 7.191824e-04
2.890000e+00 6.852914e-04
2.900000e+00 6.528445e-04
2.910000e+00 6.217883e-04
2.920000e+00 5.920709e-04
2.930000e+00 5.636418e-04
2.940000e+00 5.364522e-04
2.950000e+00 5.104546e-04
2.960000e+00 4.856035e-04
2.970000e+00 4.618549e-04
2.980000e+00 4.391652e-04
2.990000e+00 4.174931e-04
3.000000e+00 3.967981e-04
3.010000e+00 3.770408e-04
3.020000e+00 3.581837e-04
3.030000e+00 3.401905e-04
3.040000e+00 3.230259e-04
3.050000e+00 3.066562e-04
3.060000e+00 2.910489e-04
3.070000e+00 2.761723e-04
3.080000e+00 2.619960e-04
3.090000e+00 2.484895e-04
3.100000e+00 2.356244e-04
3.110000e+00 2.233737e-04
3.120000e+00 2.117116e-04
3.130000e+00 2.006126e-04
3.140000e+00 1.900514e-04
3.150000e+00 1.800045e-04
3.160000e+00 1.704494e-04
3.170000e+00 1.613645e-04
3.180000e+00 1.527292e-04
3.190000e+00 1.445232e-04
3.200000e+00 1.367267e-04
3.210000e+00 1.293209e-04
3.220000e+00 1.222879e-04
3.230000e+00 1.156111e-04
3.240000e+00 1.092736e-04
3.250000e+00 1.032597e-04
3.260000e+00 9.755466e-05
3.270000e+00 9.214395e-05
3.280000e+00 8.701374e-05
3.290000e+00 8.215065e-05
3.300000e+00 7.754182e-05
3.310000e+00 7.317488e-05
3.320000e+00 6.903818e-05
3.330000e+00 6.512054e-05
3.340000e+00 6.141148e-05
3.350000e+00 5.790067e-05
3.360000e+00 5.457819e-05
3.370000e+00 5.143468e-05
3.380000e+00 4.846117e-05
3.390000e+00 4.564918e-05
3.400000e+00 4.299070e-05
3.410000e+00 4.047793e-05
3.420000e+00 3.810345e-05
3.430000e+00 3.586028e-05
3.440000e+00 3.374156e-05
3.450000e+00 3.174078e-05
3.460000e+00 2.985180e-05
3.470000e+00 2.806867e-05
3.480000e+00 2.638591e-05
3.490000e+00 2.479851e-05
3.500000e+00 2.330147e-05
3.510000e+00 2.188999e-05
3.520000e+00 2.055944e-05
3.530000e+00 1.930539e-05
3.540000e+00 1.812373e-05
3.550000e+00 1.701072e-05
3.560000e+00 1.596257e-05
3.570000e+00 1.497563e-05
3.580000e+00 1.404661e-05
3.590000e+00 1.317223e-05
3.600000e+00 1.234950e-05
3.610000e+00 1.157567e-05
3.620000e+00 1.084790e-05
3.630000e+00 1.016361e-05
3.640000e+00 9.520385e-06
3.650000e+00 8.915860e-06
3.660000e+00 8.347880e-06
3.670000e+00 7.814381e-06
3.680000e+00 7.313389e-06
3.690000e+00 6.843003e-06
3.700000e+00 6.401353e-06
3.710000e+00 5.986835e-06
3.720000e+00 5.597930e-06
3.730000e+00 5.233106e-06
3.740000e+00 4.890915e-06
3.750000e+00 4.570013e-06
3.760000e+00 4.269186e-06
3.770000e+00 3.987321e-06
3.780000e+00 3.723293e-06
3.790000e+00 3.475965e-06
3.800000e+00 3.244349e-06
3.810000e+00 3.027512e-06
3.820000e+00 2.824577e-06
3.830000e+00 2.634709e-06
3.840000e+00 2.457114e-06
3.850000e+00 2.290994e-06
3.860000e+00 2.135610e-06
3.870000e+00 1.990313e-06
3.880000e+00 1.854456e-06
3.890000e+00 1.727450e-06
3.900000e+00 1.608761e-06
3.910000e+00 1.497900e-06
3.920000e+00 1.394358e-06
3.930000e+00 1.297685e-06
3.940000e+00 1.207498e-06
3.950000e+00 1.123381e-06
3.960000e+00 1.044915e-06
3.970000e+00 9.717152e-07
3.980000e+00 9.034238e-07
3.990000e+00 8.397175e-07
4.000000e+00 7.803290e-07
4.010000e+00 7.249936e-07
4.020000e+00 6.734240e-07
4.030000e+00 6.253843e-07
4.040000e+00 5.806370e-07
4.050000e+00 5.389556e-07
4.060000e+00 5.001591e-07
4.070000e+00 4.640701e-07
4.080000e+00 4.305068e-07
4.090000e+00 3.992862e-07
4.100000e+00 3.702480e-07
4.110000e+00 3.432503e-07
4.120000e+00 3.181473e-07
4.130000e+00 2.948033e-07
4.140000e+00 2.731147e-07
4.150000e+00 2.529642e-07
4.160000e+00 2.342417e-07
4.170000e+00 2.168652e-07
4.180000e+00 2.007391e-07
4.190000e+00 1.857684e-07
4.200000e+00 1.718735e-07
4.210000e+00 1.589767e-07
4.220000e+00 1.470106e-07
4.230000e+00 1.359202e-07
4.240000e+00 1.256501e-07
4.250000e+00 1.161347e-07
4.260000e+00 1.073143e-07
4.270000e+00 9.914123e-08
4.280000e+00 9.157244e-08
4.290000e+00 8.457013e-08
4.300000e+00 7.808381e-08
4.310000e+00 7.207319e-08
4.320000e+00 6.650769e-08
4.330000e+00 6.135128e-08
4.340000e+00 5.657585e-08
4.350000e+00 5.216287e-08
4.360000e+00 4.809082e-08
4.370000e+00 4.432992e-08
4.380000e+00 4.085699e-08
4.390000e+00 3.765217e-08
4.400000e+00 3.469276e-08
4.410000e+00 3.195513e-08
4.420000e+00 2.942151e-08
4.430000e+00 2.707992e-08
4.440000e+00 2.491952e-08
4.450000e+00 2.292925e-08
4.460000e+00 2.109401e-08
4.470000e+00 1.939954e-08
4.480000e+00 1.783529e-08
4.490000e+00 1.639360e-08
4.500000e+00 1.506407e-08
4.510000e+00 1.383505e-08
4.520000e+00 1.270217e-08
4.530000e+00 1.166189e-08
4.540000e+00 1.070727e-08
4.550000e+00 9.828663e-09
4.560000e+00 9.020195e-09
4.570000e+00 8.277776e-09
4.580000e+00 7.595801e-09
4.590000e+00 6.969215e-09
4.600000e+00 6.392346e-09
4.610000e+00 5.860934e-09
4.620000e+00 5.370630e-09
4.630000e+00 4.918539e-09
4.640000e+00 4.504278e-09
4.650000e+00 4.126455e-09
4.660000e+00 3.780400e-09
4.670000e+00 3.461734e-09
4.680000e+00 3.167513e-09
4.690000e+00 2.896350e-09
4.700000e+00 2.647658e-09
4.710000e+00 2.420209e-09
4.720000e+00 2.211767e-09
4.730000e+00 2.020241e-09
4.740000e+00 1.845058e-09
4.750000e+00 1.684835e-09
4.760000e+00 1.537886e-09
4.770000e+00 1.403538e-09
4.780000e+00 1.280860e-09
4.790000e+00 1.168662e-09
4.800000e+00 1.065917e-09
4.810000e+00 9.718331e-10
4.820000e+00 8.859365e-10
4.830000e+00 8.069853e-10
4.840000e+00 7.344839e-10
4.850000e+00 6.682743e-10
4.860000e+00 6.079991e-10
4.870000e+00 5.535251e-10
4.880000e+00 5.041867e-10
4.890000e+00 4.591087e-10
4.900000e+00 4.175849e-10
4.910000e+00 3.794427e-10
4.920000e+00 3.447275e-10
4.930000e+00 3.133075e-10
4.940000e+00 2.845844e-10
4.950000e+00 2.583885e-10
4.960000e+00 2.346236e-10
4.970000e+00 2.127985e-10
4.980000e+00 1.927062e-10
4.990000e+00 1.744191e-10
5.000000e+00 1.580312e-10
5.010000e+00 1.433088e-10
5.020000e+00 1.299545e-10
5.030000e+00 1.178833e-10
5.040000e+00 1.070284e-10
5.050000e+00 9.706438e-11
5.060000e+00 8.783617e-11
5.070000e+00 7.942343e-11
5.080000e+00 7.189469e-11
5.090000e+00 6.512904e-11
5.100000e+00 5.904263e-11
5.110000e+00 5.359083e-11
5.120000e+00 4.847686e-11
5.130000e+00 4.365493e-11
5.140000e+00 3.924608e-11
5.150000e+00 3.517407e-11
5.160000e+00 3.147268e-11
5.170000e+00 2.828757e-11
5.180000e+00 2.549670e-11
5.190000e+00 2.292283e-11
5.200000e+00 2.056716e-11
5.210000e+00 1.849528e-11
5.220000e+00 1.667419e-11
5.230000e+00 1.501025e-11
5.240000e+00 1.353147e-11
5.250000e+00 1.225959e-11
5.260000e+00 1.113492e-11
5.270000e+00 1.009104e-11
5.280000e+00 9.133943e-12
5.290000e+00 8.315913e-12
5.300000e+00 7.607096e-12
5.310000e+00 6.970466e-12
5.320000e+00 6.381530e-12
5.330000e+00 5.823575e-12
5.340000e+00 5.291124e-12
5.350000e+00 4.794288e-12
5.360000e+00 4.333721e-12
5.370000e+00 3.911200e-12
5.380000e+00 3.542235e-12
5.390000e+00 3.209300e-12
5.400000e+00 2.909795e-12
5.410000e+00 2.631252e-12
5.420000e+00 2.348462e-12
5.430000e+00 2.090024e-12
5.440000e+00 1.878743e-12
5.450000e+00 1.683369e-12
5.460000e+00 1.507914e-12
5.470000e+00 1.351375e-12
5.480000e+00 1.217781e-12
5.490000e+00 1.121561e-12
5.500000e+00 1.052286e-12
5.510000e+00 9.888356e-13
5.520000e+00 8.982138e-13
5.530000e+00 7.978921e-13
5.540000e+00 7.166653e-13
5.550000e+00 6.583368e-13
5.560000e+00 6.176242e-13
5.570000e+00 5.885452e-13
5.580000e+00 5.616392e-13
5.590000e+00 5.366888e-13
5.600000e+00 5.207679e-13
5.610000e+00 5.143928e-13
5.620000e+00 5.138251e-13
5.630000e+00 5.002826e-13
5.640000e+00 4.785242e-13
5.650000e+00 4.633285e-13
5.660000e+00 4.481461e-13
5.670000e+00 4.242665e-13
5.680000e+00 3.893116e-13
5.690000e+00 3.406415e-13
5.700000e+00 2.934364e-13
5.710000e+00 2.626048e-13
5.720000e+00 2.359083e-13
5.730000e+00 2.011099e-13
5.740000e+00 1.686042e-13
5.750000e+00 1.495798e-13
5.760000e+00 1.342017e-13
5.770000e+00 1.193327e-13
5.780000e+00 1.097862e-13
5.790000e+00 1.062544e-13
5.800000e+00 1.093362e-13
5.810000e+00 1.144936e-13
5.820000e+00 1.156155e-13
5.830000e+00 1.121608e-13
5.840000e+00 1.087513e-13
5.850000e+00 1.076083e-13
5.860000e+00 1.085055e-13
5.870000e+00 1.062725e-13
5.880000e+00 1.020069e-13
5.890000e+00 1.017960e-13
5.900000e+00 1.036536e-13
5.910000e+00 1.042712e-13
5.920000e+00 9.913669e-14
5.930000e+00 8.997727e-14
5.940000e+00 8.578490e-14
5.950000e+00 8.643894e-14
5.960000e+00 8.672362e-14
5.970000e+00 8.550130e-14
5.980000e+00 8.206512e-14
5.990000e+00 7.412291e-14
6.000000e+00 6.260944e-14
6.010000e+00 5.033531e-14
6.020000e+00 4.449800e-14
6.030000e+00 4.518363e-14
6.040000e+00 4.462392e-14
6.050000e+00 4.266420e-14
6.060000e+00 4.014045e-14
6.070000e+00 3.903108e-14
6.080000e+00 3.911202e-14
6.090000e+00 4.080160e-14
6.100000e+00 4.554241e-14
6.110000e+00 5.115370e-14
6.120000e+00 5.684531e-14
6.130000e+00 6.168841e-14
6.140000e+00 6.519263e-14
6.150000e+00 6.727586e-14
6.160000e+00 6.490057e-14
6.170000e+00 6.020796e-14
6.180000e+00 5.389983e-14
6.190000e+00 4.521540e-14
6.200000e+00 3.755903e-14
6.210000e+00 3.214354e-14
6.220000e+00 2.978221e-14
6.230000e+00 2.831571e-14
6.240000e+00 2.744977e-14
6.250000e+00 2.746485e-14
6.260000e+00 2.749427e-14
6.270000e+00 2.795554e-14
6.280000e+00 2.922374e-14
6.290000e+00 3.092121e-14
6.300000e+00 3.148098e-14
6.310000e+00 2.963053e-14
6.320000e+00 2.606714e-14
6.330000e+00 2.561464e-14
6.340000e+00 2.997198e-14
6.350000e+00 3.662726e-14
6.360000e+00 4.465750e-14
6.370000e+00 5.007205e-14
6.380000e+00 5.530068e-14
6.390000e+00 6.161505e-14
6.400000e+00 6.851560e-14
6.410000e+00 7.157381e-14
6.420000e+00 6.528109e-14
6.430000e+00 5.874811e-14
6.440000e+00 5.509881e-14
6.450000e+00 5.077550e-14
6.460000e+00 4.432975e-14
6.470000e+00 3.913113e-14
6.480000e+00 3.783240e-14
6.490000e+00 3.677684e-14
6.500000e+00 3.052382e-14
6.510000e+00 2.454182e-14
6.520000e+00 2.451653e-14
6.530000e+00 2.925482e-14
6.540000e+00 3.547503e-14
6.550000e+00 3.965613e-14
6.560000e+00 4.092202e-14
6.570000e+00 4.122273e-14
6.580000e+00 4.000227e-14
6.590000e+00 3.649277e-14
6.600000e+00 3.655874e-14
6.610000e+00 4.235071e-14
6.620000e+00 4.575558e-14
6.630000e+00 4.445794e-14
6.640000e+00 4.161688e-14
6.650000e+00 3.691731e-14
6.660000e+00 3.427836e-14
6.670000e+00 3.519683e-14
6.680000e+00 3.719308e-14
6.690000e+00 3.860611e-14
6.700000e+00 3.779708e-14
6.710000e+00 3.660389e-14
6.720000e+00 3.537280e-14
6.730000e+00 3.180280e-14
6.740000e+00 2.790258e-14
6.750000e+00 2.872471e-14
6.760000e+00 3.305950e-14
6.770000e+00 3.908144e-14
6.780000e+00 4.605777e-14
6.790000e+00 5.156675e-14
6.800000e+00 5.706578e-14
6.810000e+00 6.026889e-14
6.820000e+00 5.954180e-14
6.830000e+00 5.532087e-14
6.840000e+00 4.853643e-14
6.850000e+00 4.172205e-14
6.860000e+00 3.869402e-14
6.870000e+00 3.809847e-14
6.880000e+00 3.459341e-14
6.890000e+00 3.023385e-14
6.900000e+00 2.870895e-14
6.910000e+00 2.953046e-14
6.920000e+00 2.974272e-14
6.930000e+00 2.836722e-14
6.940000e+00 2.690501e-14
6.950000e+00 2.753585e-14
6.960000e+00 3.253903e-14
6.970000e+00 4.056342e-14
6.980000e+00 4.702948e-14
6.990000e+00 5.080903e-14
7.000000e+00 5.155762e-14
7.010000e+00 5.042117e-14
7.020000e+00 4.839047e-14
7.030000e+00 4.443616e-14
7.040000e+00 4.016957e-14
7.050000e+00 3.667381e-14
7.060000e+00 3.565073e-14
7.070000e+00 3.770958e-14
7.080000e+00 4.136664e-14
7.090000e+00 4.656441e-14
7.100000e+00 4.608081e-14
7.110000e+00 3.992588e-14
7.120000e+00 3.507813e-14
7.130000e+00 3.212049e-14
7.140000e+00 3.097492e-14
7.150000e+00 3.066442e-14
7.160000e+00 3.050703e-14
7.170000e+00 3.137600e-14
7.180000e+00 3.415157e-14
7.190000e+00 3.628154e-14
7.200000e+00 3.643595e-14
7.210000e+00 3.789971e-14
7.220000e+00 3.774673e-14
7.230000e+00 3.497454e-14
7.240000e+00 3.409856e-14
7.250000e+00 3.593145e-14
7.260000e+00 3.934636e-14
7.270000e+00 4.081690e-14
7.280000e+00 3.852215e-14
7.290000e+00 3.463573e-14
7.300000e+00 3.562663e-14
7.310000e+00 4.187723e-14
7.320000e+00 4.680200e-14
7.330000e+00 5.051551e-14
7.340000e+00 5.335036e-14
7.350000e+00 5.293196e-14
7.360000e+00 4.944135e-14
7.370000e+00 4.448993e-14
7.380000e+00 4.134726e-14
7.390000e+00 3.884731e-14
7.400000e+00 3.640879e-14
7.410000e+00 3.582317e-14
7.420000e+00 3.581040e-14
7.430000e+00 3.804236e-14
7.440000e+00 3.940160e-14
7.450000e+00 4.043166e-14
7.460000e+00 4.273702e-14
7.470000e+00 4.202610e-14
7.480000e+00 4.167448e-14
7.490000e+00 4.159885e-14
7.500000e+00 3.845427e-14
7.510000e+00 3.329586e-14
7.520000e+00 2.907276e-14
7.530000e+00 2.591807e-14
7.540000e+00 2.454344e-14
7.550000e+00 2.434292e-14
7.560000e+00 2.082323e-14
7.570000e+00 1.789681e-14
7.580000e+00 2.035288e-14
7.590000e+00 2.598371e-14
7.600000e+00 3.256806e-14
7.610000e+00 3.834820e-14
7.620000e+00 4.363951e-14
7.630000e+00 4.800567e-14
7.640000e+00 4.767491e-14
7.650000e+00 4.894134e-14
7.660000e+00 5.612513e-14
7.670000e+00 6.132172e-14
7.680000e+00 5.772632e-14
7.690000e+00 4.809965e-14
7.700000e+00 4.016824e-14
7.710000e+00 3.634562e-14
7.720000e+00 3.749246e-14
7.730000e+00 4.135387e-14
7.740000e+00 4.321076e-14
7.750000e+00 4.221475e-14
7.760000e+00 3.832912e-14
7.770000e+00 3.540101e-14
7.780000e+00 3.576313e-14
7.790000e+00 3.740688e-14
7.800000e+00 3.859172e-14
7.810000e+00 3.828184e-14
7.820000e+00 3.635263e-14
7.830000e+00 3.267197e-14
7.840000e+00 2.801554e-14
7.850000e+00 2.673181e-14
7.860000e+00 2.864883e-14
7.870000e+00 2.847525e-14
7.880000e+00 2.602405e-14
7.890000e+00 2.446627e-14
7.900000e+00 2.437092e-14
7.910000e+00 2.424724e-14
7.920000e+00 2.413526e-14
7.930000e+00 2.720960e-14
7.940000e+00 3.386656e-14
7.950000e+00 4.015221e-14
7.960000e+00 4.629350e-14
7.970000e+00 4.948130e-14
7.980000e+00 4.960847e-14
7.990000e+00 5.032132e-14
8.000000e+00 4.895529e-14
8.010000e+00 4.551711e-14
8.020000e+00 4.398702e-14
8.030000e+00 4.382807e-14
8.040000e+00 4.349805e-14
8.050000e+00 4.256505e-14
8.060000e+00 4.129323e-14
8.070000e+00 4.184039e-14
8.080000e+00 4.018740e-14
8.090000e+00 3.365980e-14
8.100000e+00 2.784936e-14
8.110000e+00 2.487338e-14
8.120000e+00 2.434009e-14
8.130000e+00 2.697350e-14
8.140000e+00 3.182398e-14
8.150000e+00 3.654103e-14
8.160000e+00 3.910834e-14
8.170000e+00 3.978551e-14
8.180000e+00 3.821719e-14
8.190000e+00 3.382662e-14
8.200000e+00 3.008243e-14
8.210000e+00 2.967214e-14
8.220000e+00 3.130963e-14
8.230000e+00 3.143155e-14
8.240000e+00 2.993064e-14
8.250000e+00 3.044913e-14
8.260000e+00 3.315622e-14
8.270000e+00 3.575962e-14
8.280000e+00 3.679476e-14
8.290000e+00 3.778622e-14
8.300000e+00 4.052848e-14
8.310000e+00 4.201153e-14
8.320000e+00 4.321608e-14
8.330000e+00 4.417869e-14
8.340000e+00 4.133347e-14
8.350000e+00 3.684247e-14
8.360000e+00 3.399209e-14
8.370000e+00 3.228484e-14
8.380000e+00 3.038668e-14
8.390000e+00 2.907795e-14
8.400000e+00 2.939430e-14
8.410000e+00 3.029646e-14
8.420000e+00 3.043657e-14
8.430000e+00 3.234083e-14
8.440000e+00 3.518021e-14
8.450000e+00 3.649796e-14
8.460000e+00 3.782984e-14
8.470000e+00 3.760656e-14
8.480000e+00 3.418069e-14
8.490000e+00 3.153457e-14
8.500000e+00 3.125626e-14
8.510000e+00 3.071434e-14
8.520000e+00 3.194463e-14
8.530000e+00 3.484344e-14
8.540000e+00 3.588831e-14
8.550000e+00 3.503305e-14
8.560000e+00 3.243789e-14
8.570000e+00 3.018415e-14
8.580000e+00 2.928447e-14
8.590000e+00 3.033574e-14
8.600000e+00 3.317839e-14
8.610000e+00 3.510622e-14
8.620000e+00 3.612591e-14
8.630000e+00 3.887775e-14
8.640000e+00 4.328559e-14
8.650000e+00 4.480786e-14
8.660000e+00 4.165875e-14
8.670000e+00 3.629270e-14
8.680000e+00 3.080254e-14
8.690000e+00 2.673334e-14
8.700000e+00 2.498133e-14
8.710000e+00 2.508448e-14
8.720000e+00 2.658460e-14
8.730000e+00 2.718103e-14
8.740000e+00 2.829475e-14
8.750000e+00 3.026346e-14
8.760000e+00 2.906259e-14
8.770000e+00 2.618960e-14
8.780000e+00 2.331368e-14
8.790000e+00 2.269808e-14
8.800000e+00 2.552315e-14
8.810000e+00 3.217777e-14
8.820000e+00 3.874383e-14
8.830000e+00 4.180573e-14
8.840000e+00 4.263500e-14
8.850000e+00 4.198169e-14
8.860000e+00 4.231104e-14
8.870000e+00 3.948411e-14
8.880000e+00 3.312769e-14
8.890000e+00 2.847194e-14
8.900000e+00 2.552370e-14
8.910000e+00 2.418932e-14
8.920000e+00 2.737381e-14
8.930000e+00 3.346686e-14
8.940000e+00 3.854846e-14
8.950000e+00 4.379946e-14
8.960000e+00 4.803586e-14
8.970000e+00 4.709455e-14
8.980000e+00 3.968108e-14
8.990000e+00 2.993028e-14
9.000000e+00 2.083374e-14
9.010000e+00 1.562986e-14
9.020000e+00 1.542963e-14
9.030000e+00 1.708287e-14
9.040000e+00 1.890053e-14
9.050000e+00 2.076602e-14
9.060000e+00 2.343389e-14
9.070000e+00 2.689596e-14
9.080000e+00 3.175402e-14
9.090000e+00 3.683474e-14
9.100000e+00 3.886416e-14
9.110000e+00 3.762925e-14
9.120000e+00 3.696180e-14
9.130000e+00 3.651539e-14
9.140000e+00 3.502391e-14
9.150000e+00 3.484418e-14
9.160000e+00 3.299217e-14
9.170000e+00 2.870623e-14
9.180000e+00 2.456808e-14
9.190000e+00 2.297653e-14
9.200000e+00 2.371689e-14
9.210000e+00 2.472202e-14
9.220000e+00 2.608589e-14
9.230000e+00 2.566533e-14
9.240000e+00 2.547430e-14
9.250000e+00 2.698810e-14
9.260000e+00 2.819467e-14
9.270000e+00 2.876426e-14
9.280000e+00 2.857480e-14
9.290000e+00 2.947701e-14
9.300000e+00 3.118446e-14
9.310000e+00 3.308825e-14
9.320000e+00 3.575249e-14
9.330000e+00 3.869492e-14
9.340000e+00 4.054678e-14
9.350000e+00 3.796869e-14
9.360000e+00 3.164464e-14
9.370000e+00 2.651941e-14
9.380000e+00 2.185146e-14
9.390000e+00 1.629748e-14
9.400000e+00 1.228970e-14
9.410000e+00 1.293364e-14
9.420000e+00 1.889081e-14
9.430000e+00 2.625362e-14
9.440000e+00 3.214187e-14
9.450000e+00 3.452256e-14
9.460000e+00 3.304612e-14
9.470000e+00 3.198501e-14
9.480000e+00 3.307811e-14
9.490000e+00 3.262816e-14
9.500000e+00 3.222521e-14
9.510000e+00 3.197783e-14
9.520000e+00 2.799609e-14
9.530000e+00 2.213432e-14
9.540000e+00 1.929554e-14
9.550000e+00 2.014174e-14
9.560000e+00 1.994794e-14
9.570000e+00 1.880562e-14
9.580000e+00 1.899922e-14
9.590000e+00 2.098450e-14
9.600000e+00 2.341909e-14
9.610000e+00 2.559226e-14
9.620000e+00 2.693233e-14
9.630000e+00 2.680213e-14
9.640000e+00 2.681688e-14
9.650000e+00 2.813255e-14
9.660000e+00 3.023187e-14
9.670000e+00 3.100749e-14
9.680000e+00 3.165242e-14
9.690000e+00 3.427737e-14
9.700000e+00 3.671739e-14
9.710000e+00 3.555842e-14
9.720000e+00 3.258893e-14
9.730000e+00 2.814162e-14
9.740000e+00 2.194255e-14
9.750000e+00 1.806909e-14
9.760000e+00 1.656420e-14
9.770000e+00 1.568111e-14
9.780000e+00 1.615674e-14
9.790000e+00 1.739137e-14
9.800000e+00 1.869097e-14
9.810000e+00 2.091028e-14
9.820000e+00 2.193209e-14
9.830000e+00 2.174667e-14
9.840000e+00 2.131187e-14
9.850000e+00 1.951901e-14
9.860000e+00 1.810601e-14
9.870000e+00 1.964969e-14
9.880000e+00 2.313618e-14
9.890000e+00 2.488721e-14
9.900000e+00 2.473640e-14
9.910000e+00 2.451421e-14
9.920000e+00 2.664567e-14
9.930000e+00 2.881355e-14
9.940000e+00 2.933147e-14
9.950000e+00 2.850829e-14
9.960000e+00 2.531615e-14
9.970000e+00 2.162845e-14
9.980000e+00 2.156566e-14
9.990000e+00 2.543247e-14
1.000000e+01 2.788399e-14
1.001000e+01 2.705153e-14
1.002000e+01 2.464955e-14
1.003000e+01 2.301362e-14
1.004000e+01 2.112440e-14
1.005000e+01 1.824127e-14
1.006000e+01 1.722585e-14
1.007000e+01 1.778793e-14
1.008000e+01 1.848665e-14
1.009000e+01 1.980366e-14
1.010000e+01 2.076329e-14
1.011000e+01 2.099599e-14
1.012000e+01 2.256350e-14
1.013000e+01 2.404875e-14
1.014000e+01 2.274309e-14
1.015000e+01 1.983131e-14
1.016000e+01 1.882341e-14
1.017000e+01 1.899067e-14
1.018000e+01 1.833184e-14
1.019000e+01 1.886202e-14
1.020000e+01 1.964714e-14
1.021000e+01 1.893858e-14
1.022000e+01 1.734726e-14
1.023000e+01 1.564575e-14
1.024000e+01 1.512011e-14
1.025000e+01 1.676179e-14
1.026000e+01 2.028376e-14
1.027000e+01 2.444197e-14
1.028000e+01 2.883151e-14
1.029000e+01 3.440010e-14
1.030000e+01 3.761661e-14
1.031000e+01 3.276943e-14
1.032000e+01 2.486336e-14
1.033000e+01 1.979159e-14
1.034000e+01 1.774622e-14
1.035000e+01 1.597544e-14
1.036000e+01 1.310183e-14
1.037000e+01 1.251486e-14
1.038000e+01 1.466886e-14
1.039000e+01 1.659092e-14
1.040000e+01 1.808905e-14
1.041000e+01 1.946092e-14
1.042000e+01 2.095047e-14
1.043000e+01 2.263443e-14
1.044000e+01 2.087068e-14
1.045000e+01 1.671530e-14
1.046000e+01 1.468079e-14
1.047000e+01 1.457298e-14
1.048000e+01 1.530233e-14
1.049000e+01 1.513597e-14
1.050000e+01 1.514729e-14
1.051000e+01 1.602831e-14
1.052000e+01 1.643186e-14
1.053000e+01 1.839378e-14
1.054000e+01 2.091922e-14
1.055000e+01 2.167767e-14
1.056000e+01 2.263804e-14
1.057000e+01 2.434768e-14
1.058000e+01 2.500119e-14
1.059000e+01 2.441793e-14
1.060000e+01 2.157164e-14
1.061000e+01 1.838594e-14
1.062000e+01 1.697226e-14
1.063000e+01 1.666650e-14
1.064000e+01 1.743874e-14
1.065000e+01 1.922141e-14
1.066000e+01 2.166706e-14
1.067000e+01 2.084398e-14
1.068000e+01 1.696304e-14
1.069000e+01 1.475587e-14
1.070000e+01 1.511987e-14
1.071000e+01 1.531995e-14
1.072000e+01 1.296717e-14
1.073000e+01 1.061874e-14
1.074000e+01 9.382642e-15
1.075000e+01 8.089827e-15
1.076000e+01 8.655897e-15
1.077000e+01 1.288624e-14
1.078000e+01 1.795541e-14
1.079000e+01 1.967524e-14
1.080000e+01 1.904647e-14
1.081000e+01 1.782433e-14
1.082000e+01 1.739518e-14
1.083000e+01 1.754499e-14
1.084000e+01 1.622873e-14
1.085000e+01 1.541878e-14
1.086000e+01 1.647104e-14
1.087000e+01 1.848536e-14
1.088000e+01 2.185612e-14
1.089000e+01 2.576355e-14
1.090000e+01 2.707762e-14
1.091000e+01 2.616581e-14
1.092000e+01 2.529467e-14
1.093000e+01 2.271709e-14
1.094000e+01 1.874749e-14
1.095000e+01 1.659398e-14
1.096000e+01 1.805816e-14
1.097000e+01 2.100066e-14
1.098000e+01 2.254031e-14
1.099000e+01 2.282876e-14
1.100000e+01 2.378357e-14
1.101000e+01 2.363210e-14
1.102000e+01 1.994466e-14
1.103000e+01 1.458565e-14
1.104000e+01 1.017182e-14
1.105000e+01 7.800444e-15
1.106000e+01 7.240520e-15
1.107000e+01 7.587289e-15
1.108000e+01 8.439799e-15
1.109000e+01 9.327476e-15
1.110000e+01 1.046289e-14
1.111000e+01 1.154398e-14
1.112000e+01 1.116731e-14
1.113000e+01 1.045785e-14
1.114000e+01 1.029187e-14
1.115000e+01 1.039089e-14
1.116000e+01 1.217583e-14
1.117000e+01 1.523941e-14
1.118000e+01 1.794641e-14
1.119000e+01 1.979326e-14
1.120000e+01 1.951735e-14
1.121000e+01 1.895691e-14
1.122000e+01 1.852128e-14
1.123000e+01 1.797832e-14
1.124000e+01 1.840497e-14
1.125000e+01 1.886036e-14
1.126000e+01 1.964344e-14
1.127000e+01 1.953239e-14
1.128000e+01 1.836174e-14
1.129000e+01 1.861812e-14
1.130000e+01 1.921591e-14
1.131000e+01 1.875890e-14
1.132000e+01 1.796725e-14
1.133000e+01 1.700061e-14
1.134000e+01 1.524912e-14
1.135000e+01 1.321501e-14
1.136000e+01 1.210663e-14
1.137000e+01 1.194870e-14
1.138000e+01 1.282660e-14
1.139000e+01 1.361289e-14
1.140000e+01 1.278802e-14
1.141000e+01 1.123191e-14
1.142000e+01 9.096135e-15
1.143000e+01 6.645921e-15
1.144000e+01 5.107896e-15
1.145000e+01 4.894608e-15
1.146000e+01 5.874689e-15
1.147000e+01 7.847907e-15
1.148000e+01 9.242029e-15
1.149000e+01 9.536614e-15
1.150000e+01 1.019935e-14
1.151000e+01 1.087768e-14
1.152000e+01 1.147473e-14
1.153000e+01 1.253613e-14
1.154000e+01 1.451767e-14
1.155000e+01 1.767040e-14
1.156000e+01 1.975398e-14
1.157000e+01 1.990535e-14
1.158000e+01 1.854266e-14
1.159000e+01 1.580850e-14
1.160000e+01 1.371095e-14
1.161000e+01 1.292166e-14
1.162000e+01 1.277607e-14
1.163000e+01 1.260393e-14
1.164000e+01 1.336476e-14
1.165000e+01 1.433380e-14
1.166000e+01 1.420929e-14
1.167000e+01 1.314923e-14
1.168000e+01 1.220873e-14
1.169000e+01 1.269447e-14
1.170000e+01 1.357824e-14
1.171000e+01 1.365761e-14
1.172000e+01 1.259191e-14
1.173000e+01 1.091482e-14
1.174000e+01 1.000533e-14
1.175000e+01 1.013137e-14
1.176000e+01 1.086313e-14
1.177000e+01 1.205584e-14
1.178000e+01 1.341326e-14
1.179000e+01 1.389381e-14
1.180000e+01 1.289608e-14
1.181000e+01 1.189725e-14
1.182000e+01 1.097921e-14
1.183000e+01 9.642123e-15
1.184000e+01 9.146835e-15
1.185000e+01 9.621145e-15
1.186000e+01 9.817816e-15
1.187000e+01 9.347184e-15
1.188000e+01 9.049016e-15
1.189000e+01 8.870334e-15
1.190000e+01 8.735559e-15
1.191000e+01 8.711821e-15
1.192000e+01 8.456734e-15
1.193000e+01 7.849382e-15
1.194000e+01 7.395785e-15
1.195000e+01 6.941046e-15
1.196000e+01 6.085298e-15
1.197000e+01 6.768274e-15
1.198000e+01 8.992012e-15
1.199000e+01 1.079611e-14
1.200000e+01 1.159253e-14
1.201000e+01 1.098561e-14
1.202000e+01 9.289486e-15
1.203000e+01 8.446507e-15
1.204000e+01 9.125709e-15
1.205000e+01 1.074750e-14
1.206000e+01 1.316646e-14
1.207000e+01 1.522227e-14
1.208000e+01 1.583962e-14
1.209000e+01 1.488211e-14
1.210000e+01 1.369026e-14
1.211000e+01 1.313071e-14
1.212000e+01 1.196475e-14
1.213000e+01 1.084570e-14
1.214000e+01 1.064075e-14
1.215000e+01 1.076990e-14
1.216000e+01 1.094535e-14
1.217000e+01 1.128513e-14
1.218000e+01 1.132024e-14
1.219000e+01 1.084652e-14
1.220000e+01 1.073451e-14
1.221000e+01 1.129243e-14
1.222000e+01 1.241024e-14
1.223000e+01 1.259978e-14
1.224000e+01 1.004397e-14
1.225000e+01 6.927814e-15
1.226000e+01 5.020072e-15
1.227000e+01 4.362588e-15
1.228000e+01 4.681189e-15
1.229000e+01 5.237924e-15
1.230000e+01 6.151212e-15
1.231000e+01 7.128079e-15
1.232000e+01 6.095219e-15
1.233000e+01 4.495480e-15
1.234000e+01 5.016217e-15
1.235000e+01 7.414702e-15
1.236000e+01 1.143753e-14
1.237000e+01 1.580923e-14
1.238000e+01 1.871239e-14
1.239000e+01 1.954341e-14
1.240000e+01 1.786092e-14
1.241000e+01 1.585035e-14
1.242000e+01 1.410065e-14
1.243000e+01 1.113400e-14
1.244000e+01 7.672467e-15
1.245000e+01 5.351475e-15
1.246000e+01 3.557025e-15
1.247000e+01 2.215437e-15
1.248000e+01 1.868791e-15
1.249000e+01 2.123696e-15
1.250000e+01 2.379612e-15
1.251000e+01 2.707297e-15
1.252000e+01 3.497683e-15
1.253000e+01 3.962430e-15
1.254000e+01 4.716645e-15
1.255000e+01 6.757189e-15
1.256000e+01 9.417518e-15
1.257000e+01 1.205334e-14
1.258000e+01 1.321809e-14
1.259000e+01 1.315325e-14
1.260000e+01 1.351534e-14
1.261000e+01 1.463040e-14
1.262000e+01 1.545509e-14
1.263000e+01 1.641469e-14
1.264000e+01 1.723694e-14
1.265000e+01 1.793444e-14
1.266000e+01 1.855948e-14
1.267000e+01 1.738679e-14
1.268000e+01 1.517793e-14
1.269000e+01 1.326707e-14
1.270000e+01 1.245756e-14
1.271000e+01 1.237350e-14
1.272000e+01 1.227537e-14
1.273000e+01 1.083597e-14
1.274000e+01 7.682323e-15
1.275000e+01 4.715787e-15
1.276000e+01 2.827202e-15
1.277000e+01 1.950365e-15
1.278000e+01 1.952298e-15
1.279000e+01 2.127771e-15
1.280000e+01 1.898273e-15
1.281000e+01 1.724237e-15
1.282000e+01 1.794047e-15
1.283000e+01 1.825129e-15
1.284000e+01 1.958988e-15
1.285000e+01 2.273070e-15
1.286000e+01 2.895562e-15
1.287000e+01 4.177185e-15
1.288000e+01 5.928169e-15
1.289000e+01 6.970220e-15
1.290000e+01 7.442068e-15
1.291000e+01 8.168588e-15
1.292000e+01 8.863347e-15
1.293000e+01 9.535004e-15
1.294000e+01 1.083809e-14
1.295000e+01 1.308263e-14
1.296000e+01 1.676647e-14
1.297000e+01 2.076143e-14
1.298000e+01 2.330875e-14
1.299000e+01 2.351154e-14
1.300000e+01 2.120731e-14
1.301000e+01 1.861828e-14
1.302000e+01 1.486082e-14
1.303000e+01 1.035047e-14
1.304000e+01 6.916011e-15
1.305000e+01 4.998153e-15
1.306000e+01 4.871696e-15
1.307000e+01 4.567562e-15
1.308000e+01 3.274363e-15
1.309000e+01 2.281220e-15
1.310000e+01 1.977399e-15
1.311000e+01 2.133868e-15
1.312000e+01 2.494834e-15
1.313000e+01 3.501622e-15
1.314000e+01 4.879268e-15
1.315000e+01 5.808215e-15
1.316000e+01 6.787220e-15
1.317000e+01 7.778897e-15
1.318000e+01 8.389769e-15
1.319000e+01 8.751012e-15
1.320000e+01 8.268383e-15
1.321000e+01 6.985397e-15
1.322000e+01 6.368292e-15
1.323000e+01 6.904667e-15
1.324000e+01 7.849890e-15
1.325000e+01 8.454539e-15
1.326000e+01 9.251140e-15
1.327000e+01 1.073026e-14
1.328000e+01 1.063345e-14
1.329000e+01 8.990259e-15
1.330000e+01 7.210428e-15
1.331000e+01 5.735036e-15
1.332000e+01 4.876538e-15
1.333000e+01 4.295900e-15
1.334000e+01 4.260265e-15
1.335000e+01 4.789350e-15
1.336000e+01 5.462402e-15
1.337000e+01 6.307691e-15
1.338000e+01 6.700265e-15
1.339000e+01 6.744353e-15
1.340000e+01 6.464578e-15
1.341000e+01 5.370401e-15
1.342000e+01 4.576301e-15
1.343000e+01 4.791019e-15
1.344000e+01 4.810001e-15
1.345000e+01 4.641884e-15
1.346000e+01 5.251709e-15
1.347000e+01 5.875515e-15
1.348000e+01 5.778168e-15
1.349000e+01 5.294551e-15
1.350000e+01 4.904115e-15
1.351000e+01 4.578475e-15
1.352000e+01 4.147046e-15
1.353000e+01 3.708722e-15
1.354000e+01 3.534425e-15
1.355000e+01 4.002911e-15
1.356000e+01 5.159685e-15
1.357000e+01 6.889968e-15
1.358000e+01 9.269986e-15
1.359000e+01 1.154290e-14
1.360000e+01 1.282963e-14
1.361000e+01 1.413281e-14
1.362000e+01 1.588195e-14
1.363000e+01 1.651400e-14
1.364000e+01 1.623399e-14
1.365000e+01 1.518077e-14
1.366000e+01 1.358164e-14
1.367000e+01 1.151184e-14
1.368000e+01 8.394882e-15
1.369000e+01 5.835874e-15
1.370000e+01 5.151613e-15
1.371000e+01 5.018714e-15
1.372000e+01 4.189257e-15
1.373000e+01 3.482829e-15
1.374000e+01 2.936228e-15
1.375000e+01 2.115042e-15
1.376000e+01 1.478579e-15
1.377000e+01 1.314238e-15
1.378000e+01 1.280922e-15
1.379000e+01 1.359858e-15
1.380000e+01 1.618415e-15
1.381000e+01 1.590709e-15
1.382000e+01 1.473269e-15
1.383000e+01 1.880825e-15
1.384000e+01 2.364579e-15
1.385000e+01 2.952137e-15
1.386000e+01 3.877533e-15
1.387000e+01 4.849043e-15
1.388000e+01 5.891096e-15
1.389000e+01 6.836060e-15
1.390000e+01 7.836459e-15
1.391000e+01 9.382072e-15
1.392000e+01 1.100405e-14
1.393000e+01 1.146242e-14
1.394000e+01 1.162242e-14
1.395000e+01 1.258850e-14
1.396000e+01 1.286188e-14
1.397000e+01 1.224366e-14
1.398000e+01 1.149600e-14
1.399000e+01 1.007010e-14
1.400000e+01 8.290537e-15
1.401000e+01 6.446664e-15
1.402000e+01 4.339982e-15
1.403000e+01 2.367126e-15
1.404000e+01 1.365909e-15
1.405000e+01 1.370094e-15
1.406000e+01 2.039368e-15
1.407000e+01 2.865328e-15
1.408000e+01 3.302544e-15
1.409000e+01 3.497833e-15
1.410000e+01 3.904025e-15
1.411000e+01 4.472521e-15
1.412000e+01 5.337585e-15
1.413000e+01 6.310056e-15
1.414000e+01 6.689565e-15
1.415000e+01 6.171719e-15
1.416000e+01 5.160233e-15
1.417000e+01 4.929244e-15
1.418000e+01 4.717296e-15
1.419000e+01 4.029337e-15
1.420000e+01 4.401165e-15
1.421000e+01 5.628747e-15
1.422000e+01 6.994467e-15
1.423000e+01 7.752804e-15
1.424000e+01 7.540191e-15
1.425000e+01 6.694131e-15
1.426000e+01 5.866422e-15
1.427000e+01 5.543610e-15
1.428000e+01 5.533128e-15
1.429000e+01 5.206094e-15
1.430000e+01 4.083406e-15
1.431000e+01 2.841333e-15
1.432000e+01 2.332083e-15
1.433000e+01 2.357577e-15
1.434000e+01 2.475873e-15
1.435000e+01 2.625645e-15
1.436000e+01 3.024017e-15
1.437000e+01 3.928746e-15
1.438000e+01 4.718081e-15
1.439000e+01 5.104186e-15
1.440000e+01 5.352688e-15
1.441000e+01 5.132228e-15
1.442000e+01 5.096814e-15
1.443000e+01 5.792993e-15
1.444000e+01 6.655115e-15
1.445000e+01 7.652868e-15
1.446000e+01 8.333393e-15
1.447000e+01 8.531288e-15
1.448000e+01 8.250945e-15
1.449000e+01 6.259748e-15
1.450000e+01 4.265752e-15
1.451000e+01 3.413000e-15
1.452000e+01 2.757810e-15
1.453000e+01 2.176152e-15
1.454000e+01 1.986600e-15
1.455000e+01 2.232240e-15
1.456000e+01 2.406671e-15
1.457000e+01 2.149356e-15
1.458000e+01 1.874384e-15
1.459000e+01 1.747964e-15
1.460000e+01 1.882856e-15
1.461000e+01 2.682904e-15
1.462000e+01 4.388768e-15
1.463000e+01 5.685584e-15
1.464000e+01 5.695902e-15
1.465000e+01 5.174821e-15
1.466000e+01 5.478376e-15
1.467000e+01 6.772203e-15
1.468000e+01 8.494580e-15
1.469000e+01 1.045560e-14
1.470000e+01 1.110882e-14
1.471000e+01 1.048053e-14
1.472000e+01 9.841799e-15
1.473000e+01 8.712693e-15
1.474000e+01 7.269234e-15
1.475000e+01 6.551634e-15
1.476000e+01 6.218460e-15
1.477000e+01 5.268376e-15
1.478000e+01 3.866664e-15
1.479000e+01 2.974909e-15
1.480000e+01 2.613940e-15
1.481000e+01 2.035744e-15
1.482000e+01 1.271817e-15
1.483000e+01 1.086547e-15
1.484000e+01 1.422586e-15
1.485000e+01 1.465977e-15
1.486000e+01 1.342475e-15
1.487000e+01 1.481871e-15
1.488000e+01 2.039441e-15
1.489000e+01 2.711352e-15
1.490000e+01 2.961361e-15
1.491000e+01 2.940161e-15
1.492000e+01 2.396488e-15
1.493000e+01 2.307328e-15
1.494000e+01 4.000235e-15
1.495000e+01 6.419654e-15
1.496000e+01 7.763496e-15
1.497000e+01 7.639714e-15
1.498000e+01 6.956967e-15
1.499000e+01 6.361217e-15
1.500000e+01 5.821049e-15
1.501000e+01 5.981195e-15
1.502000e+01 6.223607e-15
1.503000e+01 5.849240e-15
1.504000e+01 5.071686e-15
1.505000e+01 4.284367e-15
1.506000e+01 4.385540e-15
1.507000e+01 4.859994e-15
1.508000e+01 4.977382e-15
1.509000e+01 4.796240e-15
1.510000e+01 4.002463e-15
1.511000e+01 3.352850e-15
1.512000e+01 3.177168e-15
1.513000e+01 2.710999e-15
1.514000e+01 1.963855e-15
1.515000e+01 1.671486e-15
1.516000e+01 1.979305e-15
1.517000e+01 2.493537e-15
1.518000e+01 2.681422e-15
1.519000e+01 3.056156e-15
1.520000e+01 3.915167e-15
1.521000e+01 3.902656e-15
1.522000e+01 3.456321e-15
1.523000e+01 3.292152e-15
1.524000e+01 3.269383e-15
1.525000e+01 3.119790e-15
1.526000e+01 2.727145e-15
1.527000e+01 2.233062e-15
1.528000e+01 1.736014e-15
1.529000e+01 1.814385e-15
1.530000e+01 2.243723e-15
1.531000e+01 2.556557e-15
1.532000e+01 3.087946e-15
1.533000e+01 3.891555e-15
1.534000e+01 4.630747e-15
1.535000e+01 4.886924e-15
1.536000e+01 5.167061e-15
1.537000e+01 5.363418e-15
1.538000e+01 5.529849e-15
1.539000e+01 6.621638e-15
1.540000e+01 7.285743e-15
1.541000e+01 7.208263e-15
1.542000e+01 7.921468e-15
1.543000e+01 8.149700e-15
1.544000e+01 7.195244e-15
1.545000e+01 5.737511e-15
1.546000e+01 4.337085e-15
1.547000e+01 2.866379e-15
1.548000e+01 2.032846e-15
1.549000e+01 2.027627e-15
1.550000e+01 2.240992e-15
1.551000e+01 2.593771e-15
1.552000e+01 3.150878e-15
1.553000e+01 3.593078e-15
1.554000e+01 3.758404e-15
1.555000e+01 4.127017e-15
1.556000e+01 4.892628e-15
1.557000e+01 5.228161e-15
1.558000e+01 4.489968e-15
1.559000e+01 2.812591e-15
1.560000e+01 1.592675e-15
1.561000e+01 1.060303e-15
1.562000e+01 1.043787e-15
1.563000e+01 1.991962e-15
1.564000e+01 3.592274e-15
1.565000e+01 4.664310e-15
1.566000e+01 5.681124e-15
1.567000e+01 7.332811e-15
1.568000e+01 8.581252e-15
1.569000e+01 8.168132e-15
1.570000e+01 6.297145e-15
1.571000e+01 3.888464e-15
1.572000e+01 2.359514e-15
1.573000e+01 1.604779e-15
1.574000e+01 7.963523e-16
1.575000e+01 2.410636e-16
1.576000e+01 1.194585e-16
1.577000e+01 3.478344e-16
1.578000e+01 6.298231e-16
1.579000e+01 6.969415e-16
1.580000e+01 1.115215e-15
1.581000e+01 1.803106e-15
1.582000e+01 2.337900e-15
1.583000e+01 3.020359e-15
1.584000e+01 3.852373e-15
1.585000e+01 4.499024e-15
1.586000e+01 5.060448e-15
1.587000e+01 5.748317e-15
1.588000e+01 6.225222e-15
1.589000e+01 6.081698e-15
1.590000e+01 5.832572e-15
1.591000e+01 5.137790e-15
1.592000e+01 4.289042e-15
1.593000e+01 4.368276e-15
1.594000e+01 4.756175e-15
1.595000e+01 4.854111e-15
1.596000e+01 4.578830e-15
1.597000e+01 4.085237e-15
1.598000e+01 4.029634e-15
1.599000e+01 4.324019e-15
1.600000e+01 4.540606e-15
1.601000e+01 4.413592e-15
1.602000e+01 4.467606e-15
1.603000e+01 4.661676e-15
1.604000e+01 4.311137e-15
1.605000e+01 3.745495e-15
1.606000e+01 3.397413e-15
1.607000e+01 3.493293e-15
1.608000e+01 3.568023e-15
1.609000e+01 2.987715e-15
1.610000e+01 2.287029e-15
1.611000e+01 1.990012e-15
1.612000e+01 1.916466e-15
1.613000e+01 2.015561e-15
1.614000e+01 2.383528e-15
1.615000e+01 2.603295e-15
1.616000e+01 2.248345e-15
1.617000e+01 1.606971e-15
1.618000e+01 1.144088e-15
1.619000e+01 9.776631e-16
1.620000e+01 1.050498e-15
1.621000e+01 1.524385e-15
1.622000e+01 2.656524e-15
1.623000e+01 4.126294e-15
1.624000e+01 5.141853e-15
1.625000e+01 5.873778e-15
1.626000e+01 6.523538e-15
1.627000e+01 7.396932e-15
1.628000e+01 8.433829e-15
1.629000e+01 8.047781e-15
1.630000e+01 6.469639e-15
1.631000e+01 4.914415e-15
1.632000e+01 3.927408e-15
1.633000e+01 3.703821e-15
1.634000e+01 4.163449e-15
1.635000e+01 4.935844e-15
1.636000e+01 4.966242e-15
1.637000e+01 4.433617e-15
1.638000e+01 4.097758e-15
1.639000e+01 4.116429e-15
1.640000e+01 4.251835e-15
1.641000e+01 4.132601e-15
1.642000e+01 3.868804e-15
1.643000e+01 3.824210e-15
1.644000e+01 3.717960e-15
1.645000e+01 2.665381e-15
1.646000e+01 1.378752e-15
1.647000e+01 7.517211e-16
1.648000e+01 5.157968e-16
1.649000e+01 3.863404e-16
1.650000e+01 3.453797e-16
1.651000e+01 4.545463e-16
1.652000e+01 5.768878e-16
1.653000e+01 6.637803e-16
1.654000e+01 9.104934e-16
1.655000e+01 8.576157e-16
1.656000e+01 5.929360e-16
1.657000e+01 5.661586e-16
1.658000e+01 6.228334e-16
1.659000e+01 5.356967e-16
1.660000e+01 4.388602e-16
1.661000e+01 4.645225e-16
1.662000e+01 5.915279e-16
1.663000e+01 8.462704e-16
1.664000e+01 1.163909e-15
1.665000e+01 1.637695e-15
1.666000e+01 2.521695e-15
1.667000e+01 3.895222e-15
1.668000e+01 5.166169e-15
1.669000e+01 5.872489e-15
1.670000e+01 7.573234e-15
1.671000e+01 1.110407e-14
1.672000e+01 1.374294e-14
1.673000e+01 1.321380e-14
1.674000e+01 1.068287e-14
1.675000e+01 7.757875e-15
1.676000e+01 5.883930e-15
1.677000e+01 5.451342e-15
1.678000e+01 6.048027e-15
1.679000e+01 6.630410e-15
1.680000e+01 5.756195e-15
1.681000e+01 4.201714e-15
1.682000e+01 3.594950e-15
1.683000e+01 3.602605e-15
1.684000e+01 3.954791e-15
1.685000e+01 4.114362e-15
1.686000e+01 3.902479e-15
1.687000e+01 3.989162e-15
1.688000e+01 4.172182e-15
1.689000e+01 3.805939e-15
1.690000e+01 3.222995e-15
1.691000e+01 3.094507e-15
1.692000e+01 2.795119e-15
1.693000e+01 1.832683e-15
1.694000e+01 1.008338e-15
1.695000e+01 6.363502e-16
1.696000e+01 7.708557e-16
1.697000e+01 1.087184e-15
1.698000e+01 8.486547e-16
1.699000e+01 3.770870e-16
1.700000e+01 6.291619e-16
1.701000e+01 1.522483e-15
1.702000e+01 2.448253e-15
1.703000e+01 2.633577e-15
1.704000e+01 2.011255e-15
1.705000e+01 1.137385e-15
1.706000e+01 6.021814e-16
1.707000e+01 4.741377e-16
1.708000e+01 5.455288e-16
1.709000e+01 9.767591e-16
1.710000e+01 1.793963e-15
1.711000e+01 2.343342e-15
1.712000e+01 2.680025e-15
1.713000e+01 3.034775e-15
1.714000e+01 3.348251e-15
1.715000e+01 3.182784e-15
1.716000e+01 2.340833e-15
1.717000e+01 1.763859e-15
1.718000e+01 1.617529e-15
1.719000e+01 1.485650e-15
1.720000e+01 1.457777e-15
1.721000e+01 1.385834e-15
1.722000e+01 1.350893e-15
1.723000e+01 2.075456e-15
1.724000e+01 3.686271e-15
1.725000e+01 5.493162e-15
1.726000e+01 5.913536e-15
1.727000e+01 5.270027e-15
1.728000e+01 4.879585e-15
1.729000e+01 4.480302e-15
1.730000e+01 3.644023e-15
1.731000e+01 2.853256e-15
1.732000e+01 1.844810e-15
1.733000e+01 9.331462e-16
1.734000e+01 8.192265e-16
1.735000e+01 1.153815e-15
1.736000e+01 1.420953e-15
1.737000e+01 1.458991e-15
1.738000e+01 1.241523e-15
1.739000e+01 1.068557e-15
1.740000e+01 1.246467e-15
1.741000e+01 1.967877e-15
1.742000e+01 3.063854e-15
1.743000e+01 4.526569e-15
1.744000e+01 5.824025e-15
1.745000e+01 5.460274e-15
1.746000e+01 4.472494e-15
1.747000e+01 3.840241e-15
1.748000e+01 3.227952e-15
1.749000e+01 2.835359e-15
1.750000e+01 3.039384e-15
1.751000e+01 3.555715e-15
1.752000e+01 3.700764e-15
1.753000e+01 3.599614e-15
1.754000e+01 3.558684e-15
1.755000e+01 4.169305e-15
1.756000e+01 4.645427e-15
1.757000e+01 4.850474e-15
1.758000e+01 5.736248e-15
1.759000e+01 6.308853e-15
1.760000e+01 5.919331e-15
1.761000e+01 5.765832e-15
1.762000e+01 5.711131e-15
1.763000e+01 4.851977e-15
1.764000e+01 3.952395e-15
1.765000e+01 3.258060e-15
1.766000e+01 2.566637e-15
1.767000e+01 2.329445e-15
1.768000e+01 2.029288e-15
1.769000e+01 1.472062e-15
1.770000e+01 1.129066e-15
1.771000e+01 8.249394e-16
1.772000e+01 4.106933e-16
1.773000e+01 1.436939e-16
1.774000e+01 1.773337e-16
1.775000e+01 2.346886e-16
1.776000e+01 1.659877e-16
1.777000e+01 1.075924e-16
1.778000e+01 1.045498e-16
1.779000e+01 4.048084e-17
1.780000e+01 2.215441e-17
1.781000e+01 1.147011e-16
1.782000e+01 3.996729e-16
1.783000e+01 8.652236e-16
1.784000e+01 1.389379e-15
1.785000e+01 1.887291e-15
1.786000e+01 2.568553e-15
1.787000e+01 3.265357e-15
1.788000e+01 4.006106e-15
1.789000e+01 4.517079e-15
1.790000e+01 4.386578e-15
1.791000e+01 4.281957e-15
1.792000e+01 4.171983e-15
1.793000e+01 4.128075e-15
1.794000e+01 4.444428e-15
1.795000e+01 4.657367e-15
1.796000e+01 4.277197e-15
1.797000e+01 3.557276e-15
1.798000e+01 3.296835e-15
1.799000e+01 3.319211e-15
1.800000e+01 3.037646e-15
1.801000e+01 2.664471e-15
1.802000e+01 2.602751e-15
1.803000e+01 2.669623e-15
1.804000e+01 2.393739e-15
1.805000e+01 2.231067e-15
1.806000e+01 2.375375e-15
1.807000e+01 2.149970e-15
1.808000e+01 1.457109e-15
1.809000e+01 7.164792e-16
1.810000e+01 3.110532e-16
1.811000e+01 3.774358e-16
1.812000e+01 9.939231e-16
1.813000e+01 1.749693e-15
1.814000e+01 1.819221e-15
1.815000e+01 1.416146e-15
1.816000e+01 1.079348e-15
1.817000e+01 1.009598e-15
1.818000e+01 9.915591e-16
1.819000e+01 9.905505e-16
1.820000e+01 1.337191e-15
1.821000e+01 1.629528e-15
1.822000e+01 1.165250e-15
1.823000e+01 6.196889e-16
1.824000e+01 4.686248e-16
1.825000e+01 3.416404e-16
1.826000e+01 2.382702e-16
1.827000e+01 3.392096e-16
1.828000e+01 4.755281e-16
1.829000e+01 6.801635e-16
1.830000e+01 1.095804e-15
1.831000e+01 1.713838e-15
1.832000e+01 2.531557e-15
1.833000e+01 2.907987e-15
1.834000e+01 2.480115e-15
1.835000e+01 1.798630e-15
1.836000e+01 1.194683e-15
1.837000e+01 1.040358e-15
1.838000e+01 1.355512e-15
1.839000e+01 1.739340e-15
1.840000e+01 1.814070e-15
1.841000e+01 1.233157e-15
1.842000e+01 5.622421e-16
1.843000e+01 4.769910e-16
1.844000e+01 9.244210e-16
1.845000e+01 1.470859e-15
1.846000e+01 1.594846e-15
1.847000e+01 1.461862e-15
1.848000e+01 1.506267e-15
1.849000e+01 1.937956e-15
1.850000e+01 2.702235e-15
1.851000e+01 3.986286e-15
1.852000e+01 4.987509e-15
1.853000e+01 5.259211e-15
1.854000e+01 5.311599e-15
1.855000e+01 5.417544e-15
1.856000e+01 5.454158e-15
1.857000e+01 5.652854e-15
1.858000e+01 6.692362e-15
1.859000e+01 7.503221e-15
1.860000e+01 7.322868e-15
1.861000e+01 7.017197e-15
1.862000e+01 7.069178e-15
1.863000e+01 7.548410e-15
1.864000e+01 8.020033e-15
1.865000e+01 7.911411e-15
1.866000e+01 7.372597e-15
1.867000e+01 7.497195e-15
1.868000e+01 8.270231e-15
1.869000e+01 8.045322e-15
1.870000e+01 6.593065e-15
1.871000e+01 4.901334e-15
1.872000e+01 3.547218e-15
1.873000e+01 2.596922e-15
1.874000e+01 1.781524e-15
1.875000e+01 1.161025e-15
1.876000e+01 1.081134e-15
1.877000e+01 1.388935e-15
1.878000e+01 1.480665e-15
1.879000e+01 1.324931e-15
1.880000e+01 1.198254e-15
1.881000e+01 1.262717e-15
1.882000e+01 1.676922e-15
1.883000e+01 2.200422e-15
1.884000e+01 2.206208e-15
1.885000e+01 1.779531e-15
1.886000e+01 1.189292e-15
1.887000e+01 8.745352e-16
1.888000e+01 1.316530e-15
1.889000e+01 2.527198e-15
1.890000e+01 3.609620e-15
1.891000e+01 3.592041e-15
1.892000e+01 2.623746e-15
1.893000e+01 1.745757e-15
1.894000e+01 1.396174e-15
1.895000e+01 1.275139e-15
1.896000e+01 1.104080e-15
1.897000e+01 9.760296e-16
1.898000e+01 7.863151e-16
1.899000e+01 3.642992e-16
1.900000e+01 7.863859e-17
1.901000e+01 1.968261e-16
1.902000e+01 3.708211e-16
1.903000e+01 2.925472e-16
1.904000e+01 1.725040e-16
1.905000e+01 1.056130e-16
1.906000e+01 1.055904e-16
1.907000e+01 3.419846e-16
1.908000e+01 9.512172e-16
1.909000e+01 1.616102e-15
1.910000e+01 2.584289e-15
1.911000e+01 3.612328e-15
1.912000e+01 3.615700e-15
1.913000e+01 2.859950e-15
1.914000e+01 2.231697e-15
1.915000e+01 1.779633e-15
1.916000e+01 1.250020e-15
1.917000e+01 6.710977e-16
1.918000e+01 2.942030e-16
1.919000e+01 9.841984e-17
1.920000e+01 3.477429e-17
1.921000e+01 6.276237e-17
1.922000e+01 1.009940e-16
1.923000e+01 1.245783e-16
1.924000e+01 1.740910e-16
1.925000e+01 2.867422e-16
1.926000e+01 4.368434e-16
1.927000e+01 5.947806e-16
1.928000e+01 7.219437e-16
1.929000e+01 8.042117e-16
1.930000e+01 1.057263e-15
1.931000e+01 1.391991e-15
1.932000e+01 1.104689e-15
1.933000e+01 5.110792e-16
1.934000e+01 4.965356e-16
1.935000e+01 7.485217e-16
1.936000e+01 1.228979e-15
1.937000e+01 2.272077e-15
1.938000e+01 3.191943e-15
1.939000e+01 3.155852e-15
1.940000e+01 2.164014e-15
1.941000e+01 1.229247e-15
1.942000e+01 1.018943e-15
1.943000e+01 1.362813e-15
1.944000e+01 1.885068e-15
1.945000e+01 2.424651e-15
1.946000e+01 2.650926e-15
1.947000e+01 2.294362e-15
1.948000e+01 1.850266e-15
1.949000e+01 1.859380e-15
1.950000e+01 1.937057e-15
1.951000e+01 1.556006e-15
1.952000e+01 8.223965e-16
1.953000e+01 6.362408e-16
1.954000e+01 1.180551e-15
1.955000e+01 1.965779e-15
1.956000e+01 2.654345e-15
1.957000e+01 2.741052e-15
1.958000e+01 2.524687e-15
1.959000e+01 2.467377e-15
1.960000e+01 2.130497e-15
1.961000e+01 1.388358e-15
1.962000e+01 7.951062e-16
1.963000e+01 6.710616e-16
1.964000e+01 6.991065e-16
1.965000e+01 4.981499e-16
1.966000e+01 3.877754e-16
1.967000e+01 5.117499e-16
1.968000e+01 4.500892e-16
1.969000e+01 3.585688e-16
1.970000e+01 4.801739e-16
1.971000e+01 8.196791e-16
1.972000e+01 1.073438e-15
1.973000e+01 1.222762e-15
1.974000e+01 1.463911e-15
1.975000e+01 1.696386e-15
1.976000e+01 1.632989e-15
1.977000e+01 1.880672e-15
1.978000e+01 2.643781e-15
1.979000e+01 2.873408e-15
1.980000e+01 2.683161e-15
1.981000e+01 2.416526e-15
1.982000e+01 2.365757e-15
1.983000e+01 3.137453e-15
1.984000e+01 4.361077e-15
1.985000e+01 5.165727e-15
1.986000e+01 5.814230e-15
1.987000e+01 6.766436e-15
1.988000e+01 7.942061e-15
1.989000e+01 8.475094e-15
1.990000e+01 7.867758e-15
1.991000e+01 6.639652e-15
1.992000e+01 4.706384e-15
1.993000e+01 2.913750e-15
1.994000e+01 1.743756e-15
1.995000e+01 8.067019e-16
1.996000e+01 2.936389e-16
1.997000e+01 9.745386e-17
1.998000e+01 2.508027e-17
1.999000e+01 0.000000e+00


==> BEC-GP-OMP/c_programs/output/realcir/realcir-dyna.txt <==
0.000000e+00   1.307960e+00
4.000000e-02   1.307968e+00
6.000000e-02   1.307759e+00
8.000000e-02   1.307382e+00
1.000000e-01   1.306837e+00
1.200000e-01   1.306124e+00
1.400000e-01   1.305244e+00
1.600000e-01   1.304198e+00
1.800000e-01   1.302988e+00
2.000000e-01   1.301615e+00
2.200000e-01   1.300081e+00
2.400000e-01   1.298387e+00
2.600000e-01   1.296536e+00
2.800000e-01   1.294530e+00
3.000000e-01   1.292371e+00
3.200000e-01   1.290063e+00
3.400000e-01   1.287607e+00
3.600000e-01   1.285008e+00
3.800000e-01   1.282268e+00
4.000000e-01   1.279391e+00
4.200000e-01   1.276381e+00
4.400000e-01   1.273241e+00
4.600000e-01   1.269976e+00
4.800000e-01   1.266590e+00
5.000000e-01   1.263088e+00
5.200000e-01   1.259473e+00
5.400000e-01   1.255751e+00
5.600000e-01   1.251927e+00
5.800000e-01   1.248006e+00
6.000000e-01   1.243993e+00
6.200000e-01   1.239895e+00
6.400000e-01   1.235716e+00
6.600000e-01   1.231463e+00
6.800000e-01   1.227142e+00
7.000000e-01   1.222758e+00
7.200000e-01   1.218319e+00
7.400000e-01   1.213831e+00
7.600000e-01   1.209301e+00
7.800000e-01   1.204735e+00
8.000000e-01   1.200140e+00
8.200000e-01   1.195523e+00
8.400000e-01   1.190892e+00
8.600000e-01   1.186254e+00
8.800000e-01   1.181616e+00
9.000000e-01   1.176986e+00
9.200000e-01   1.172370e+00
9.400000e-01   1.167778e+00
9.600000e-01   1.163216e+00
9.800000e-01   1.158693e+00
1.000000e+00   1.154215e+00
1.020000e+00   1.149791e+00
1.040000e+00   1.145428e+00
1.060000e+00   1.141134e+00
1.080000e+00   1.136917e+00
1.100000e+00   1.132785e+00
1.120000e+00   1.128745e+00
1.140000e+00   1.124804e+00
1.160000e+00   1.120970e+00
1.180000e+00   1.117250e+00
1.200000e+00   1.113651e+00
1.220000e+00   1.110181e+00
1.240000e+00   1.106846e+00
1.260000e+00   1.103652e+00
1.280000e+00   1.100606e+00
1.300000e+00   1.097714e+00
1.320000e+00   1.094983e+00
1.340000e+00   1.092417e+00
1.360000e+00   1.090021e+00
1.380000e+00   1.087802e+00
1.400000e+00   1.085763e+00
1.420000e+00   1.083908e+00
1.440000e+00   1.082243e+00
1.460000e+00   1.080769e+00
1.480000e+00   1.079491e+00
1.500000e+00   1.078411e+00
1.520000e+00   1.077531e+00
1.540000e+00   1.076854e+00
1.560000e+00   1.076380e+00
1.580000e+00   1.076112e+00
1.600000e+00   1.076048e+00
1.620000e+00   1.076191e+00
1.640000e+00   1.076538e+00
1.660000e+00   1.077090e+00
1.680000e+00   1.077845e+00
1.700000e+00   1.078802e+00
1.720000e+00   1.079958e+00
1.740000e+00   1.081311e+00
1.760000e+00   1.082859e+00
1.780000e+00   1.084598e+00
1.800000e+00   1.086523e+00
1.820000e+00   1.088632e+00
1.840000e+00   1.090920e+00
1.860000e+00   1.093381e+00
1.880000e+00   1.096011e+00
1.900000e+00   1.098805e+00
1.920000e+00   1.101757e+00
1.940000e+00   1.104860e+00
1.960000e+00   1.108109e+00
1.980000e+00   1.111497e+00
2.000000e+00   1.115017e+00
2.020000e+00   1.118663e+00
2.040000e+00   1.122427e+00
2.060000e+00   1.126303e+00
2.080000e+00   1.130283e+00
2.100000e+00   1.134360e+00
2.120000e+00   1.138526e+00
2.140000e+00   1.142773e+00
2.160000e+00   1.147094e+00
2.180000e+00   1.151481e+00
2.200000e+00   1.155927e+00
2.220000e+00   1.160423e+00
2.240000e+00   1.164962e+00
2.260000e+00   1.169537e+00
2.280000e+00   1.174139e+00
2.300000e+00   1.178761e+00
2.320000e+00   1.183395e+00
2.340000e+00   1.188034e+00
2.360000e+00   1.192670e+00
2.380000e+00   1.197296e+00
2.400000e+00   1.201905e+00
2.420000e+00   1.206490e+00
2.440000e+00   1.211043e+00
2.460000e+00   1.215559e+00
2.480000e+00   1.220029e+00
2.500000e+00   1.224447e+00
2.520000e+00   1.228807e+00
2.540000e+00   1.233103e+00
2.560000e+00   1.237328e+00
2.580000e+00   1.241477e+00
2.600000e+00   1.245543e+00
2.620000e+00   1.249521e+00
2.640000e+00   1.253406e+00
2.660000e+00   1.257191e+00
2.680000e+00   1.260872e+00
2.700000e+00   1.264445e+00
2.720000e+00   1.267903e+00
2.740000e+00   1.271244e+00
2.760000e+00   1.274461e+00
2.780000e+00   1.277552e+00
2.800000e+00   1.280511e+00
2.820000e+00   1.283336e+00
2.840000e+00   1.286022e+00
2.860000e+00   1.288566e+00
2.880000e+00   1.290966e+00
2.900000e+00   1.293217e+00
2.920000e+00   1.295318e+00
2.940000e+00   1.297265e+00
2.960000e+00   1.299056e+00
2.980000e+00   1.300688e+00
3.000000e+00   1.302161e+00
3.020000e+00   1.303472e+00
3.040000e+00   1.304619e+00
3.060000e+00   1.305601e+00
3.080000e+00   1.306417e+00
3.100000e+00   1.307066e+00
3.120000e+00   1.307547e+00
3.140000e+00   1.307859e+00
3.160000e+00   1.308003e+00
3.180000e+00   1.307977e+00
3.200000e+00   1.307782e+00
3.220000e+00   1.307419e+00
3.240000e+00   1.306887e+00
3.260000e+00   1.306187e+00
3.280000e+00   1.305321e+00
3.300000e+00   1.304289e+00
3.320000e+00   1.303092e+00
3.340000e+00   1.301732e+00
3.360000e+00   1.300210e+00
3.380000e+00   1.298529e+00
3.400000e+00   1.296691e+00
3.420000e+00   1.294697e+00
3.440000e+00   1.292551e+00
3.460000e+00   1.290254e+00
3.480000e+00   1.287810e+00
3.500000e+00   1.285223e+00
3.520000e+00   1.282494e+00
3.540000e+00   1.279628e+00
3.560000e+00   1.276628e+00
3.580000e+00   1.273499e+00
3.600000e+00   1.270244e+00
3.620000e+00   1.266867e+00
3.640000e+00   1.263374e+00
3.660000e+00   1.259768e+00
3.680000e+00   1.256054e+00
3.700000e+00   1.252238e+00
3.720000e+00   1.248325e+00
3.740000e+00   1.244320e+00
3.760000e+00   1.240228e+00
3.780000e+00   1.236055e+00
3.800000e+00   1.231808e+00
3.820000e+00   1.227492e+00
3.840000e+00   1.223113e+00
3.860000e+00   1.218679e+00
3.880000e+00   1.214194e+00
3.900000e+00   1.209667e+00
3.920000e+00   1.205103e+00
3.940000e+00   1.200510e+00
3.960000e+00   1.195895e+00
3.980000e+00   1.191265e+00
4.000000e+00   1.186627e+00
4.020000e+00   1.181989e+00
4.040000e+00   1.177358e+00
4.060000e+00   1.172741e+00
4.080000e+00   1.168147e+00
4.100000e+00   1.163582e+00
4.120000e+00   1.159055e+00
4.140000e+00   1.154573e+00
4.160000e+00   1.150144e+00
4.180000e+00   1.145776e+00
4.200000e+00   1.141477e+00
4.220000e+00   1.137254e+00
4.240000e+00   1.133114e+00
4.260000e+00   1.129066e+00
4.280000e+00   1.125117e+00
4.300000e+00   1.121274e+00
4.320000e+00   1.117545e+00
4.340000e+00   1.113936e+00
4.360000e+00   1.110455e+00
4.380000e+00   1.107109e+00
4.400000e+00   1.103903e+00
4.420000e+00   1.100845e+00
4.440000e+00   1.097941e+00
4.460000e+00   1.095196e+00
4.480000e+00   1.092617e+00
4.500000e+00   1.090207e+00
4.520000e+00   1.087973e+00
4.540000e+00   1.085920e+00
4.560000e+00   1.084050e+00
4.580000e+00   1.082369e+00
4.600000e+00   1.080880e+00
4.620000e+00   1.079586e+00
4.640000e+00   1.078490e+00
4.660000e+00   1.077594e+00
4.680000e+00   1.076901e+00
4.700000e+00   1.076411e+00
4.720000e+00   1.076125e+00
4.740000e+00   1.076045e+00
4.760000e+00   1.076171e+00
4.780000e+00   1.076502e+00
4.800000e+00   1.077037e+00
4.820000e+00   1.077776e+00
4.840000e+00   1.078717e+00
4.860000e+00   1.079857e+00
4.880000e+00   1.081195e+00
4.900000e+00   1.082727e+00
4.920000e+00   1.084450e+00
4.940000e+00   1.086361e+00
4.960000e+00   1.088455e+00
4.980000e+00   1.090729e+00
5.000000e+00   1.093176e+00
5.020000e+00   1.095793e+00
5.040000e+00   1.098574e+00
5.060000e+00   1.101513e+00
5.080000e+00   1.104604e+00
5.100000e+00   1.107842e+00
5.120000e+00   1.111219e+00
5.140000e+00   1.114729e+00
5.160000e+00   1.118365e+00
5.180000e+00   1.122120e+00
5.200000e+00   1.125987e+00
5.220000e+00   1.129959e+00
5.240000e+00   1.134028e+00
5.260000e+00   1.138187e+00
5.280000e+00   1.142428e+00
5.300000e+00   1.146743e+00
5.320000e+00   1.151125e+00
5.340000e+00   1.155567e+00
5.360000e+00   1.160059e+00
5.380000e+00   1.164595e+00
5.400000e+00   1.169167e+00
5.420000e+00   1.173767e+00
5.440000e+00   1.178388e+00
5.460000e+00   1.183021e+00
5.480000e+00   1.187660e+00
5.500000e+00   1.192297e+00
5.520000e+00   1.196924e+00
5.540000e+00   1.201535e+00
5.560000e+00   1.206122e+00
5.580000e+00   1.210678e+00
5.600000e+00   1.215197e+00
5.620000e+00   1.219671e+00
5.640000e+00   1.224093e+00
5.660000e+00   1.228459e+00
5.680000e+00   1.232760e+00
5.700000e+00   1.236991e+00
5.720000e+00   1.241146e+00
5.740000e+00   1.245219e+00
5.760000e+00   1.249204e+00
5.780000e+00   1.253097e+00
5.800000e+00   1.256890e+00
5.820000e+00   1.260580e+00
5.840000e+00   1.264162e+00
5.860000e+00   1.267630e+00
5.880000e+00   1.270980e+00
5.900000e+00   1.274207e+00
5.920000e+00   1.277308e+00
5.940000e+00   1.280278e+00
5.960000e+00   1.283114e+00
5.980000e+00   1.285811e+00
6.000000e+00   1.288367e+00
6.020000e+00   1.290778e+00
6.040000e+00   1.293042e+00
6.060000e+00   1.295155e+00
6.080000e+00   1.297114e+00
6.100000e+00   1.298918e+00
6.120000e+00   1.300563e+00
6.140000e+00   1.302049e+00
6.160000e+00   1.303373e+00
6.180000e+00   1.304533e+00
6.200000e+00   1.305529e+00
6.220000e+00   1.306358e+00
6.240000e+00   1.307020e+00
6.260000e+00   1.307515e+00
6.280000e+00   1.307841e+00
6.300000e+00   1.307998e+00
6.320000e+00   1.307986e+00
6.340000e+00   1.307805e+00
6.360000e+00   1.307455e+00
6.380000e+00   1.306937e+00
6.400000e+00   1.306250e+00
6.420000e+00   1.305397e+00
6.440000e+00   1.304378e+00
6.460000e+00   1.303195e+00
6.480000e+00   1.301848e+00
6.500000e+00   1.300339e+00
6.520000e+00   1.298671e+00
6.540000e+00   1.296845e+00
6.560000e+00   1.294864e+00
6.580000e+00   1.292729e+00
6.600000e+00   1.290445e+00
6.620000e+00   1.288013e+00
6.640000e+00   1.285437e+00
6.660000e+00   1.282719e+00
6.680000e+00   1.279864e+00
6.700000e+00   1.276875e+00
6.720000e+00   1.273756e+00
6.740000e+00   1.270511e+00
6.760000e+00   1.267144e+00
6.780000e+00   1.263660e+00
6.800000e+00   1.260063e+00
6.820000e+00   1.256358e+00
6.840000e+00   1.252550e+00
6.860000e+00   1.248644e+00
6.880000e+00   1.244646e+00
6.900000e+00   1.240561e+00
6.920000e+00   1.236395e+00
6.940000e+00   1.232153e+00
6.960000e+00   1.227842e+00
6.980000e+00   1.223468e+00
7.000000e+00   1.219038e+00
7.020000e+00   1.214557e+00
7.040000e+00   1.210033e+00
7.060000e+00   1.205472e+00
7.080000e+00   1.200881e+00
7.100000e+00   1.196268e+00
7.120000e+00   1.191638e+00
7.140000e+00   1.187001e+00
7.160000e+00   1.182362e+00
7.180000e+00   1.177730e+00
7.200000e+00   1.173112e+00
7.220000e+00   1.168515e+00
7.240000e+00   1.163948e+00
7.260000e+00   1.159418e+00
7.280000e+00   1.154932e+00
7.300000e+00   1.150499e+00
7.320000e+00   1.146125e+00
7.340000e+00   1.141820e+00
7.360000e+00   1.137590e+00
7.380000e+00   1.133444e+00
7.400000e+00   1.129388e+00
7.420000e+00   1.125431e+00
7.440000e+00   1.121579e+00
7.460000e+00   1.117840e+00
7.480000e+00   1.114221e+00
7.500000e+00   1.110730e+00
7.520000e+00   1.107372e+00
7.540000e+00   1.104155e+00
7.560000e+00   1.101085e+00
7.580000e+00   1.098169e+00
7.600000e+00   1.095411e+00
7.620000e+00   1.092817e+00
7.640000e+00   1.090394e+00
7.660000e+00   1.088146e+00
7.680000e+00   1.086078e+00
7.700000e+00   1.084193e+00
7.720000e+00   1.082497e+00
7.740000e+00   1.080992e+00
7.760000e+00   1.079682e+00
7.780000e+00   1.078570e+00
7.800000e+00   1.077658e+00
7.820000e+00   1.076948e+00
7.840000e+00   1.076442e+00
7.860000e+00   1.076140e+00
7.880000e+00   1.076043e+00
7.900000e+00   1.076153e+00
7.920000e+00   1.076467e+00
7.940000e+00   1.076986e+00
7.960000e+00   1.077708e+00
7.980000e+00   1.078633e+00
8.000000e+00   1.079757e+00
8.020000e+00   1.081079e+00


==> BEC-GP-OMP/c_programs/output/realcir/realcir-out.txt <==
 Real time propagation circularly-symmetric trap,   OPTION = 2

  Number of Atoms N = 400, Unit of length AHO = 0.00000100 m
  Scattering length a = 118.25*a0
  Nonlinearity G_3D = 31.4541743
  Nonlinearity G_2D = 12.5484000
  Axial trap parameter = 1.00

 # Space Stp: NR = 2000
  Space Step: DR = 0.0100
 # Time Stp : NSTP = 1000000, NPAS = 100, NRUN = 40000
   Time Step:   DT = 0.000100

 * Change for dynamics: GPAR = 0.500 *

                  --------------------------------------------------------
                    Norm       Chem       Ener/N      <rms>    |Psi(0)|^2
                  --------------------------------------------------------
Initial :          1.0000      1.0000      1.0000      1.000      0.318
After NSTP iter.:  1.0000      2.2549      1.7079      1.308      0.153
After NPAS iter.:  1.0000      2.2548      1.7079      1.308      0.153
After NRUN iter.:  1.0000      1.8331      1.4305      1.081      0.231
                  --------------------------------------------------------
 Clock Time: 182 seconds
 CPU Time: 182 seconds


==> BEC-GP-OMP/c_programs/output/realsph/realsph-den.txt <==
0.000000e+00 1.740170e-01
1.000000e-02 3.028191e-02
2.000000e-02 3.028055e-02
3.000000e-02 3.027829e-02
4.000000e-02 3.027512e-02
5.000000e-02 3.027104e-02
6.000000e-02 3.026605e-02
7.000000e-02 3.026016e-02
8.000000e-02 3.025336e-02
9.000000e-02 3.024566e-02
1.000000e-01 3.023705e-02
1.100000e-01 3.022753e-02
1.200000e-01 3.021710e-02
1.300000e-01 3.020577e-02
1.400000e-01 3.019352e-02
1.500000e-01 3.018037e-02
1.600000e-01 3.016631e-02
1.700000e-01 3.015134e-02
1.800000e-01 3.013546e-02
1.900000e-01 3.011867e-02
2.000000e-01 3.010096e-02
2.100000e-01 3.008235e-02
2.200000e-01 3.006282e-02
2.300000e-01 3.004239e-02
2.400000e-01 3.002103e-02
2.500000e-01 2.999877e-02
2.600000e-01 2.997559e-02
2.700000e-01 2.995149e-02
2.800000e-01 2.992648e-02
2.900000e-01 2.990055e-02
3.000000e-01 2.987371e-02
3.100000e-01 2.984594e-02
3.200000e-01 2.981726e-02
3.300000e-01 2.978766e-02
3.400000e-01 2.975713e-02
3.500000e-01 2.972569e-02
3.600000e-01 2.969332e-02
3.700000e-01 2.966003e-02
3.800000e-01 2.962581e-02
3.900000e-01 2.959067e-02
4.000000e-01 2.955460e-02
4.100000e-01 2.951760e-02
4.200000e-01 2.947968e-02
4.300000e-01 2.944082e-02
4.400000e-01 2.940104e-02
4.500000e-01 2.936032e-02
4.600000e-01 2.931866e-02
4.700000e-01 2.927608e-02
4.800000e-01 2.923255e-02
4.900000e-01 2.918809e-02
5.000000e-01 2.914269e-02
5.100000e-01 2.909635e-02
5.200000e-01 2.904907e-02
5.300000e-01 2.900085e-02
5.400000e-01 2.895168e-02
5.500000e-01 2.890156e-02
5.600000e-01 2.885050e-02
5.700000e-01 2.879849e-02
5.800000e-01 2.874553e-02
5.900000e-01 2.869162e-02
6.000000e-01 2.863676e-02
6.100000e-01 2.858094e-02
6.200000e-01 2.852416e-02
6.300000e-01 2.846643e-02
6.400000e-01 2.840773e-02
6.500000e-01 2.834808e-02
6.600000e-01 2.828746e-02
6.700000e-01 2.822588e-02
6.800000e-01 2.816333e-02
6.900000e-01 2.809981e-02
7.000000e-01 2.803532e-02
7.100000e-01 2.796986e-02
7.200000e-01 2.790343e-02
7.300000e-01 2.783602e-02
7.400000e-01 2.776763e-02
7.500000e-01 2.769827e-02
7.600000e-01 2.762792e-02
7.700000e-01 2.755660e-02
7.800000e-01 2.748428e-02
7.900000e-01 2.741098e-02
8.000000e-01 2.733670e-02
8.100000e-01 2.726142e-02
8.200000e-01 2.718515e-02
8.300000e-01 2.710789e-02
8.400000e-01 2.702963e-02
8.500000e-01 2.695038e-02
8.600000e-01 2.687012e-02
8.700000e-01 2.678887e-02
8.800000e-01 2.670661e-02
8.900000e-01 2.662334e-02
9.000000e-01 2.653907e-02
9.100000e-01 2.645380e-02
9.200000e-01 2.636751e-02
9.300000e-01 2.628021e-02
9.400000e-01 2.619190e-02
9.500000e-01 2.610257e-02
9.600000e-01 2.601222e-02
9.700000e-01 2.592086e-02
9.800000e-01 2.582848e-02
9.900000e-01 2.573508e-02
1.000000e+00 2.564065e-02
1.010000e+00 2.554520e-02
1.020000e+00 2.544873e-02
1.030000e+00 2.535123e-02
1.040000e+00 2.525270e-02
1.050000e+00 2.515314e-02
1.060000e+00 2.505255e-02
1.070000e+00 2.495093e-02
1.080000e+00 2.484828e-02
1.090000e+00 2.474460e-02
1.100000e+00 2.463988e-02
1.110000e+00 2.453413e-02
1.120000e+00 2.442734e-02
1.130000e+00 2.431952e-02
1.140000e+00 2.421067e-02
1.150000e+00 2.410078e-02
1.160000e+00 2.398985e-02
1.170000e+00 2.387789e-02
1.180000e+00 2.376489e-02
1.190000e+00 2.365086e-02
1.200000e+00 2.353580e-02
1.210000e+00 2.341970e-02
1.220000e+00 2.330257e-02
1.230000e+00 2.318440e-02
1.240000e+00 2.306521e-02
1.250000e+00 2.294499e-02
1.260000e+00 2.282374e-02
1.270000e+00 2.270147e-02
1.280000e+00 2.257818e-02
1.290000e+00 2.245386e-02
1.300000e+00 2.232852e-02
1.310000e+00 2.220217e-02
1.320000e+00 2.207481e-02
1.330000e+00 2.194644e-02
1.340000e+00 2.181706e-02
1.350000e+00 2.168668e-02
1.360000e+00 2.155531e-02
1.370000e+00 2.142294e-02
1.380000e+00 2.128958e-02
1.390000e+00 2.115524e-02
1.400000e+00 2.101992e-02
1.410000e+00 2.088363e-02
1.420000e+00 2.074637e-02
1.430000e+00 2.060816e-02
1.440000e+00 2.046899e-02
1.450000e+00 2.032887e-02
1.460000e+00 2.018782e-02
1.470000e+00 2.004583e-02
1.480000e+00 1.990293e-02
1.490000e+00 1.975911e-02
1.500000e+00 1.961439e-02
1.510000e+00 1.946878e-02
1.520000e+00 1.932228e-02
1.530000e+00 1.917491e-02
1.540000e+00 1.902667e-02
1.550000e+00 1.887759e-02
1.560000e+00 1.872766e-02
1.570000e+00 1.857691e-02
1.580000e+00 1.842535e-02
1.590000e+00 1.827299e-02
1.600000e+00 1.811984e-02
1.610000e+00 1.796592e-02
1.620000e+00 1.781124e-02
1.630000e+00 1.765583e-02
1.640000e+00 1.749969e-02
1.650000e+00 1.734284e-02
1.660000e+00 1.718530e-02
1.670000e+00 1.702709e-02
1.680000e+00 1.686823e-02
1.690000e+00 1.670873e-02
1.700000e+00 1.654862e-02
1.710000e+00 1.638791e-02
1.720000e+00 1.622663e-02
1.730000e+00 1.606479e-02
1.740000e+00 1.590243e-02
1.750000e+00 1.573955e-02
1.760000e+00 1.557619e-02
1.770000e+00 1.541237e-02
1.780000e+00 1.524812e-02
1.790000e+00 1.508345e-02
1.800000e+00 1.491839e-02
1.810000e+00 1.475298e-02
1.820000e+00 1.458723e-02
1.830000e+00 1.442117e-02
1.840000e+00 1.425484e-02
1.850000e+00 1.408825e-02
1.860000e+00 1.392145e-02
1.870000e+00 1.375445e-02
1.880000e+00 1.358729e-02
1.890000e+00 1.342000e-02
1.900000e+00 1.325261e-02
1.910000e+00 1.308515e-02
1.920000e+00 1.291766e-02
1.930000e+00 1.275015e-02
1.940000e+00 1.258268e-02
1.950000e+00 1.241527e-02
1.960000e+00 1.224796e-02
1.970000e+00 1.208077e-02
1.980000e+00 1.191375e-02
1.990000e+00 1.174693e-02
2.000000e+00 1.158035e-02
2.010000e+00 1.141403e-02
2.020000e+00 1.124802e-02
2.030000e+00 1.108235e-02
2.040000e+00 1.091705e-02
2.050000e+00 1.075217e-02
2.060000e+00 1.058775e-02
2.070000e+00 1.042380e-02
2.080000e+00 1.026039e-02
2.090000e+00 1.009753e-02
2.100000e+00 9.935272e-03
2.110000e+00 9.773647e-03
2.120000e+00 9.612694e-03
2.130000e+00 9.452449e-03
2.140000e+00 9.292949e-03
2.150000e+00 9.134230e-03
2.160000e+00 8.976330e-03
2.170000e+00 8.819283e-03
2.180000e+00 8.663126e-03
2.190000e+00 8.507895e-03
2.200000e+00 8.353625e-03
2.210000e+00 8.200351e-03
2.220000e+00 8.048108e-03
2.230000e+00 7.896930e-03
2.240000e+00 7.746850e-03
2.250000e+00 7.597902e-03
2.260000e+00 7.450119e-03
2.270000e+00 7.303533e-03
2.280000e+00 7.158175e-03
2.290000e+00 7.014076e-03
2.300000e+00 6.871266e-03
2.310000e+00 6.729776e-03
2.320000e+00 6.589634e-03
2.330000e+00 6.450867e-03
2.340000e+00 6.313503e-03
2.350000e+00 6.177569e-03
2.360000e+00 6.043090e-03
2.370000e+00 5.910091e-03
2.380000e+00 5.778594e-03
2.390000e+00 5.648625e-03
2.400000e+00 5.520203e-03
2.410000e+00 5.393350e-03
2.420000e+00 5.268086e-03
2.430000e+00 5.144430e-03
2.440000e+00 5.022399e-03
2.450000e+00 4.902011e-03
2.460000e+00 4.783280e-03
2.470000e+00 4.666221e-03
2.480000e+00 4.550849e-03
2.490000e+00 4.437174e-03
2.500000e+00 4.325210e-03
2.510000e+00 4.214965e-03
2.520000e+00 4.106448e-03
2.530000e+00 3.999668e-03
2.540000e+00 3.894631e-03
2.550000e+00 3.791344e-03
2.560000e+00 3.689809e-03
2.570000e+00 3.590031e-03
2.580000e+00 3.492013e-03
2.590000e+00 3.395754e-03
2.600000e+00 3.301256e-03
2.610000e+00 3.208516e-03
2.620000e+00 3.117534e-03
2.630000e+00 3.028305e-03
2.640000e+00 2.940826e-03
2.650000e+00 2.855091e-03
2.660000e+00 2.771094e-03
2.670000e+00 2.688827e-03
2.680000e+00 2.608284e-03
2.690000e+00 2.529453e-03
2.700000e+00 2.452325e-03
2.710000e+00 2.376890e-03
2.720000e+00 2.303134e-03
2.730000e+00 2.231046e-03
2.740000e+00 2.160612e-03
2.750000e+00 2.091818e-03
2.760000e+00 2.024647e-03
2.770000e+00 1.959085e-03
2.780000e+00 1.895116e-03
2.790000e+00 1.832720e-03
2.800000e+00 1.771882e-03
2.810000e+00 1.712582e-03
2.820000e+00 1.654801e-03
2.830000e+00 1.598519e-03
2.840000e+00 1.543718e-03
2.850000e+00 1.490375e-03
2.860000e+00 1.438470e-03
2.870000e+00 1.387981e-03
2.880000e+00 1.338886e-03
2.890000e+00 1.291165e-03
2.900000e+00 1.244792e-03
2.910000e+00 1.199747e-03
2.920000e+00 1.156006e-03
2.930000e+00 1.113545e-03
2.940000e+00 1.072341e-03
2.950000e+00 1.032371e-03
2.960000e+00 9.936110e-04
2.970000e+00 9.560363e-04
2.980000e+00 9.196236e-04
2.990000e+00 8.843486e-04
3.000000e+00 8.501874e-04
3.010000e+00 8.171159e-04
3.020000e+00 7.851101e-04
3.030000e+00 7.541461e-04
3.040000e+00 7.241999e-04
3.050000e+00 6.952478e-04
3.060000e+00 6.672660e-04
3.070000e+00 6.402311e-04
3.080000e+00 6.141196e-04
3.090000e+00 5.889084e-04
3.100000e+00 5.645744e-04
3.110000e+00 5.410949e-04
3.120000e+00 5.184473e-04
3.130000e+00 4.966094e-04
3.140000e+00 4.755589e-04
3.150000e+00 4.552742e-04
3.160000e+00 4.357338e-04
3.170000e+00 4.169164e-04
3.180000e+00 3.988013e-04
3.190000e+00 3.813677e-04
3.200000e+00 3.645955e-04
3.210000e+00 3.484648e-04
3.220000e+00 3.329560e-04
3.230000e+00 3.180499e-04
3.240000e+00 3.037276e-04
3.250000e+00 2.899707e-04
3.260000e+00 2.767610e-04
3.270000e+00 2.640807e-04
3.280000e+00 2.519126e-04
3.290000e+00 2.402395e-04
3.300000e+00 2.290449e-04
3.310000e+00 2.183125e-04
3.320000e+00 2.080265e-04
3.330000e+00 1.981712e-04
3.340000e+00 1.887317e-04
3.350000e+00 1.796932e-04
3.360000e+00 1.710413e-04
3.370000e+00 1.627620e-04
3.380000e+00 1.548418e-04
3.390000e+00 1.472673e-04
3.400000e+00 1.400257e-04
3.410000e+00 1.331044e-04
3.420000e+00 1.264914e-04
3.430000e+00 1.201747e-04
3.440000e+00 1.141430e-04
3.450000e+00 1.083851e-04
3.460000e+00 1.028902e-04
3.470000e+00 9.764795e-05
3.480000e+00 9.264813e-05
3.490000e+00 8.788100e-05
3.500000e+00 8.333706e-05
3.510000e+00 7.900716e-05
3.520000e+00 7.488244e-05
3.530000e+00 7.095433e-05
3.540000e+00 6.721456e-05
3.550000e+00 6.365514e-05
3.560000e+00 6.026838e-05
3.570000e+00 5.704683e-05
3.580000e+00 5.398333e-05
3.590000e+00 5.107097e-05
3.600000e+00 4.830310e-05
3.610000e+00 4.567331e-05
3.620000e+00 4.317543e-05
3.630000e+00 4.080354e-05
3.640000e+00 3.855191e-05
3.650000e+00 3.641508e-05
3.660000e+00 3.438776e-05
3.670000e+00 3.246488e-05
3.680000e+00 3.064160e-05
3.690000e+00 2.891324e-05
3.700000e+00 2.727532e-05
3.710000e+00 2.572355e-05
3.720000e+00 2.425381e-05
3.730000e+00 2.286217e-05
3.740000e+00 2.154483e-05
3.750000e+00 2.029819e-05
3.760000e+00 1.911877e-05
3.770000e+00 1.800327e-05
3.780000e+00 1.694851e-05
3.790000e+00 1.595147e-05
3.800000e+00 1.500925e-05
3.810000e+00 1.411907e-05
3.820000e+00 1.327831e-05
3.830000e+00 1.248443e-05
3.840000e+00 1.173502e-05
3.850000e+00 1.102780e-05
3.860000e+00 1.036057e-05
3.870000e+00 9.731232e-06
3.880000e+00 9.137808e-06
3.890000e+00 8.578398e-06
3.900000e+00 8.051196e-06
3.910000e+00 7.554483e-06
3.920000e+00 7.086623e-06
3.930000e+00 6.646059e-06
3.940000e+00 6.231312e-06
3.950000e+00 5.840973e-06
3.960000e+00 5.473707e-06
3.970000e+00 5.128242e-06
3.980000e+00 4.803373e-06
3.990000e+00 4.497952e-06
4.000000e+00 4.210893e-06
4.010000e+00 3.941164e-06
4.020000e+00 3.687788e-06
4.030000e+00 3.449836e-06
4.040000e+00 3.226429e-06
4.050000e+00 3.016734e-06
4.060000e+00 2.819962e-06
4.070000e+00 2.635365e-06
4.080000e+00 2.462237e-06
4.090000e+00 2.299908e-06
4.100000e+00 2.147744e-06
4.110000e+00 2.005147e-06
4.120000e+00 1.871550e-06
4.130000e+00 1.746420e-06
4.140000e+00 1.629249e-06
4.150000e+00 1.519562e-06
4.160000e+00 1.416906e-06
4.170000e+00 1.320857e-06
4.180000e+00 1.231012e-06
4.190000e+00 1.146994e-06
4.200000e+00 1.068444e-06
4.210000e+00 9.950267e-07
4.220000e+00 9.264242e-07
4.230000e+00 8.623375e-07
4.240000e+00 8.024852e-07
4.250000e+00 7.466019e-07
4.260000e+00 6.944381e-07
4.270000e+00 6.457589e-07
4.280000e+00 6.003434e-07
4.290000e+00 5.579839e-07
4.300000e+00 5.184849e-07
4.310000e+00 4.816628e-07
4.320000e+00 4.473453e-07
4.330000e+00 4.153701e-07
4.340000e+00 3.855852e-07
4.350000e+00 3.578477e-07
4.360000e+00 3.320236e-07
4.370000e+00 3.079871e-07
4.380000e+00 2.856203e-07
4.390000e+00 2.648125e-07
4.400000e+00 2.454601e-07
4.410000e+00 2.274659e-07
4.420000e+00 2.107389e-07
4.430000e+00 1.951939e-07
4.440000e+00 1.807511e-07
4.450000e+00 1.673359e-07
4.460000e+00 1.548782e-07
4.470000e+00 1.433127e-07
4.480000e+00 1.325783e-07
4.490000e+00 1.226178e-07
4.500000e+00 1.133779e-07
4.510000e+00 1.048085e-07
4.520000e+00 9.686301e-08
4.530000e+00 8.949796e-08
4.540000e+00 8.267267e-08
4.550000e+00 7.634920e-08
4.560000e+00 7.049215e-08
4.570000e+00 6.506850e-08
4.580000e+00 6.004748e-08
4.590000e+00 5.540036e-08
4.600000e+00 5.110042e-08
4.610000e+00 4.712272e-08
4.620000e+00 4.344406e-08
4.630000e+00 4.004281e-08
4.640000e+00 3.689887e-08
4.650000e+00 3.399350e-08
4.660000e+00 3.130929e-08
4.670000e+00 2.883002e-08
4.680000e+00 2.654064e-08
4.690000e+00 2.442713e-08
4.700000e+00 2.247648e-08
4.710000e+00 2.067659e-08
4.720000e+00 1.901624e-08
4.730000e+00 1.748500e-08
4.740000e+00 1.607317e-08
4.750000e+00 1.477178e-08
4.760000e+00 1.357249e-08
4.770000e+00 1.246757e-08
4.780000e+00 1.144985e-08
4.790000e+00 1.051268e-08
4.800000e+00 9.649912e-09
4.810000e+00 8.855828e-09
4.820000e+00 8.125148e-09
4.830000e+00 7.452977e-09
4.840000e+00 6.834785e-09
4.850000e+00 6.266380e-09
4.860000e+00 5.743881e-09
4.870000e+00 5.263703e-09
4.880000e+00 4.822525e-09
4.890000e+00 4.417283e-09
4.900000e+00 4.045140e-09
4.910000e+00 3.703479e-09
4.920000e+00 3.389881e-09
4.930000e+00 3.102111e-09
4.940000e+00 2.838108e-09
4.950000e+00 2.595968e-09
4.960000e+00 2.373935e-09
4.970000e+00 2.170391e-09
4.980000e+00 1.983840e-09
4.990000e+00 1.812907e-09
5.000000e+00 1.656322e-09
5.010000e+00 1.512915e-09
5.020000e+00 1.381610e-09
5.030000e+00 1.261414e-09
5.040000e+00 1.151414e-09
5.050000e+00 1.050769e-09
5.060000e+00 9.587069e-10
5.070000e+00 8.745149e-10
5.080000e+00 7.975390e-10
5.090000e+00 7.271774e-10
5.100000e+00 6.628772e-10
5.110000e+00 6.041301e-10
5.120000e+00 5.504692e-10
5.130000e+00 5.014658e-10
5.140000e+00 4.567262e-10
5.150000e+00 4.158888e-10
5.160000e+00 3.786221e-10
5.170000e+00 3.446217e-10
5.180000e+00 3.136086e-10
5.190000e+00 2.853268e-10
5.200000e+00 2.595416e-10
5.210000e+00 2.360381e-10
5.220000e+00 2.146192e-10
5.230000e+00 1.951044e-10
5.240000e+00 1.773284e-10
5.250000e+00 1.611400e-10
5.260000e+00 1.464007e-10
5.270000e+00 1.329836e-10
5.280000e+00 1.207728e-10
5.290000e+00 1.096624e-10
5.300000e+00 9.955531e-11
5.310000e+00 9.036294e-11
5.320000e+00 8.200429e-11
5.330000e+00 7.440535e-11
5.340000e+00 6.749851e-11
5.350000e+00 6.122206e-11
5.360000e+00 5.551962e-11
5.370000e+00 5.033977e-11
5.380000e+00 4.563557e-11
5.390000e+00 4.136418e-11
5.400000e+00 3.748657e-11
5.410000e+00 3.396711e-11
5.420000e+00 3.077334e-11
5.430000e+00 2.787568e-11
5.440000e+00 2.524717e-11
5.450000e+00 2.286325e-11
5.460000e+00 2.070155e-11
5.470000e+00 1.874173e-11
5.480000e+00 1.696523e-11
5.490000e+00 1.535520e-11
5.500000e+00 1.389628e-11
5.510000e+00 1.257451e-11
5.520000e+00 1.137720e-11
5.530000e+00 1.029280e-11
5.540000e+00 9.310814e-12
5.550000e+00 8.421715e-12
5.560000e+00 7.616834e-12
5.570000e+00 6.888300e-12
5.580000e+00 6.228964e-12
5.590000e+00 5.632337e-12
5.600000e+00 5.092524e-12
5.610000e+00 4.604180e-12
5.620000e+00 4.162452e-12
5.630000e+00 3.762937e-12
5.640000e+00 3.401642e-12
5.650000e+00 3.074946e-12
5.660000e+00 2.779566e-12
5.670000e+00 2.512527e-12
5.680000e+00 2.271131e-12
5.690000e+00 2.052935e-12
5.700000e+00 1.855724e-12
5.710000e+00 1.677494e-12
5.720000e+00 1.516428e-12
5.730000e+00 1.370881e-12
5.740000e+00 1.239366e-12
5.750000e+00 1.120535e-12
5.760000e+00 1.013168e-12
5.770000e+00 9.161634e-13
5.780000e+00 8.285220e-13
5.790000e+00 7.493413e-13
5.800000e+00 6.778051e-13
5.810000e+00 6.131751e-13
5.820000e+00 5.547838e-13
5.830000e+00 5.020280e-13
5.840000e+00 4.543623e-13
5.850000e+00 4.112938e-13
5.860000e+00 3.723773e-13
5.870000e+00 3.372103e-13
5.880000e+00 3.054295e-13
5.890000e+00 2.767064e-13
5.900000e+00 2.507445e-13
5.910000e+00 2.272759e-13
5.920000e+00 2.060589e-13
5.930000e+00 1.868749e-13
5.940000e+00 1.695269e-13
5.950000e+00 1.538368e-13
5.960000e+00 1.396439e-13
5.970000e+00 1.268031e-13
5.980000e+00 1.151835e-13
5.990000e+00 1.046668e-13
6.000000e+00 9.514646e-14
6.010000e+00 8.652606e-14
6.020000e+00 7.871874e-14
6.030000e+00 7.164604e-14
6.040000e+00 6.523717e-14
6.050000e+00 5.942823e-14
6.060000e+00 5.416155e-14
6.070000e+00 4.938507e-14
6.080000e+00 4.505180e-14
6.090000e+00 4.111932e-14
6.100000e+00 3.754936e-14
6.110000e+00 3.430734e-14
6.120000e+00 3.136205e-14
6.130000e+00 2.868532e-14
6.140000e+00 2.625171e-14
6.150000e+00 2.403822e-14
6.160000e+00 2.202410e-14
6.170000e+00 2.019061e-14
6.180000e+00 1.852080e-14
6.190000e+00 1.699936e-14
6.200000e+00 1.561245e-14
6.210000e+00 1.434758e-14
6.220000e+00 1.319343e-14
6.230000e+00 1.213978e-14
6.240000e+00 1.117738e-14
6.250000e+00 1.029786e-14
6.260000e+00 9.493667e-15
6.270000e+00 8.757931e-15
6.280000e+00 8.084454e-15
6.290000e+00 7.467619e-15
6.300000e+00 6.902335e-15
6.310000e+00 6.383992e-15
6.320000e+00 5.908409e-15
6.330000e+00 5.471798e-15
6.340000e+00 5.070722e-15
6.350000e+00 4.702061e-15
6.360000e+00 4.362986e-15
6.370000e+00 4.050926e-15
6.380000e+00 3.763549e-15
6.390000e+00 3.498734e-15
6.400000e+00 3.254552e-15
6.410000e+00 3.029252e-15
6.420000e+00 2.821239e-15
6.430000e+00 2.629061e-15
6.440000e+00 2.451399e-15
6.450000e+00 2.287048e-15
6.460000e+00 2.134912e-15
6.470000e+00 1.993991e-15
6.480000e+00 1.863374e-15
6.490000e+00 1.742229e-15
6.500000e+00 1.629796e-15
6.510000e+00 1.525382e-15
6.520000e+00 1.428351e-15
6.530000e+00 1.338126e-15
6.540000e+00 1.254176e-15
6.550000e+00 1.176014e-15
6.560000e+00 1.103199e-15
6.570000e+00 1.035321e-15
6.580000e+00 9.720083e-16
6.590000e+00 9.129184e-16
6.600000e+00 8.577375e-16
6.610000e+00 8.061771e-16
6.620000e+00 7.579724e-16
6.630000e+00 7.128798e-16
6.640000e+00 6.706756e-16
6.650000e+00 6.311538e-16
6.660000e+00 5.941247e-16
6.670000e+00 5.594135e-16
6.680000e+00 5.268589e-16
6.690000e+00 4.963125e-16
6.700000e+00 4.676370e-16
6.710000e+00 4.407057e-16
6.720000e+00 4.154016e-16
6.730000e+00 3.916164e-16
6.740000e+00 3.692500e-16
6.750000e+00 3.482096e-16
6.760000e+00 3.284092e-16
6.770000e+00 3.097692e-16
6.780000e+00 2.922156e-16
6.790000e+00 2.756799e-16
6.800000e+00 2.600982e-16
6.810000e+00 2.454114e-16
6.820000e+00 2.315643e-16
6.830000e+00 2.185056e-16
6.840000e+00 2.061874e-16
6.850000e+00 1.945653e-16
6.860000e+00 1.835978e-16
6.870000e+00 1.732459e-16
6.880000e+00 1.634735e-16
6.890000e+00 1.542467e-16
6.900000e+00 1.455339e-16
6.910000e+00 1.373053e-16
6.920000e+00 1.295334e-16
6.930000e+00 1.221920e-16
6.940000e+00 1.152568e-16
6.950000e+00 1.087049e-16
6.960000e+00 1.025148e-16
6.970000e+00 9.666636e-17
6.980000e+00 9.114060e-17
6.990000e+00 8.591963e-17
7.000000e+00 8.098678e-17
7.010000e+00 7.632615e-17
7.020000e+00 7.192286e-17
7.030000e+00 6.776293e-17
7.040000e+00 6.383311e-17
7.050000e+00 6.012091e-17
7.060000e+00 5.661455e-17
7.070000e+00 5.330296e-17
7.080000e+00 5.017556e-17
7.090000e+00 4.722244e-17
7.100000e+00 4.443425e-17
7.110000e+00 4.180212e-17
7.120000e+00 3.931760e-17
7.130000e+00 3.697281e-17
7.140000e+00 3.476021e-17
7.150000e+00 3.267272e-17
7.160000e+00 3.070352e-17
7.170000e+00 2.884631e-17
7.180000e+00 2.709503e-17
7.190000e+00 2.544395e-17
7.200000e+00 2.388766e-17
7.210000e+00 2.242098e-17
7.220000e+00 2.103909e-17
7.230000e+00 1.973734e-17
7.240000e+00 1.851137e-17
7.250000e+00 1.735703e-17
7.260000e+00 1.627039e-17
7.270000e+00 1.524771e-17
7.280000e+00 1.428548e-17
7.290000e+00 1.338033e-17
7.300000e+00 1.252913e-17
7.310000e+00 1.172882e-17
7.320000e+00 1.097659e-17
7.330000e+00 1.026972e-17
7.340000e+00 9.605651e-18
7.350000e+00 8.981974e-18
7.360000e+00 8.396390e-18
7.370000e+00 7.846717e-18
7.380000e+00 7.330902e-18
7.390000e+00 6.846996e-18
7.400000e+00 6.393180e-18
7.410000e+00 5.967676e-18
7.420000e+00 5.568846e-18
7.430000e+00 5.195132e-18
7.440000e+00 4.845042e-18
7.450000e+00 4.517185e-18
7.460000e+00 4.210250e-18
7.470000e+00 3.923001e-18
7.480000e+00 3.654231e-18
7.490000e+00 3.402846e-18
7.500000e+00 3.167784e-18
7.510000e+00 2.948058e-18
7.520000e+00 2.742726e-18
7.530000e+00 2.550921e-18
7.540000e+00 2.371790e-18
7.550000e+00 2.204560e-18
7.560000e+00 2.048484e-18
7.570000e+00 1.902870e-18
7.580000e+00 1.767061e-18
7.590000e+00 1.640426e-18
7.600000e+00 1.522396e-18
7.610000e+00 1.412414e-18
7.620000e+00 1.309967e-18
7.630000e+00 1.214573e-18
7.640000e+00 1.125771e-18
7.650000e+00 1.043131e-18
7.660000e+00 9.662556e-19
7.670000e+00 8.947634e-19
7.680000e+00 8.283010e-19
7.690000e+00 7.665287e-19
7.700000e+00 7.091458e-19
7.710000e+00 6.558494e-19
7.720000e+00 6.063662e-19
7.730000e+00 5.604377e-19
7.740000e+00 5.178257e-19
7.750000e+00 4.783014e-19
7.760000e+00 4.416541e-19
7.770000e+00 4.076835e-19
7.780000e+00 3.762094e-19
7.790000e+00 3.470563e-19
7.800000e+00 3.200577e-19
7.810000e+00 2.950698e-19
7.820000e+00 2.719457e-19
7.830000e+00 2.505534e-19
7.840000e+00 2.307684e-19
7.850000e+00 2.124817e-19
7.860000e+00 1.955821e-19
7.870000e+00 1.799703e-19
7.880000e+00 1.655506e-19
7.890000e+00 1.522395e-19
7.900000e+00 1.399546e-19
7.910000e+00 1.286191e-19
7.920000e+00 1.181657e-19
7.930000e+00 1.085279e-19
7.940000e+00 9.964438e-20
7.950000e+00 9.145903e-20
7.960000e+00 8.392047e-20
7.970000e+00 7.697932e-20
7.980000e+00 7.059045e-20
7.990000e+00 6.471086e-20
8.000000e+00 5.930240e-20
8.010000e+00 5.432929e-20
8.020000e+00 4.975828e-20
8.030000e+00 4.555715e-20
8.040000e+00 4.169842e-20
8.050000e+00 3.815467e-20
8.060000e+00 3.490101e-20
8.070000e+00 3.191468e-20
8.080000e+00 2.917513e-20
8.090000e+00 2.666299e-20
8.100000e+00 2.435954e-20
8.110000e+00 2.224752e-20
8.120000e+00 2.031306e-20
8.130000e+00 1.854130e-20
8.140000e+00 1.691849e-20
8.150000e+00 1.543311e-20
8.160000e+00 1.407394e-20
8.170000e+00 1.283045e-20
8.180000e+00 1.169355e-20
8.190000e+00 1.065433e-20
8.200000e+00 9.704023e-21
8.210000e+00 8.836145e-21
8.220000e+00 8.043220e-21
8.230000e+00 7.319432e-21
8.240000e+00 6.658738e-21
8.250000e+00 6.055830e-21
8.260000e+00 5.505848e-21
8.270000e+00 5.004717e-21
8.280000e+00 4.547316e-21
8.290000e+00 4.130737e-21
8.300000e+00 3.751367e-21
8.310000e+00 3.405356e-21
8.320000e+00 3.090731e-21
8.330000e+00 2.804343e-21
8.340000e+00 2.543599e-21
8.350000e+00 2.306286e-21
8.360000e+00 2.090689e-21
8.370000e+00 1.894625e-21
8.380000e+00 1.716494e-21
8.390000e+00 1.554646e-21
8.400000e+00 1.407608e-21
8.410000e+00 1.273991e-21
8.420000e+00 1.152813e-21
8.430000e+00 1.042814e-21
8.440000e+00 9.431689e-22
8.450000e+00 8.526823e-22
8.460000e+00 7.706209e-22
8.470000e+00 6.963136e-22
8.480000e+00 6.288670e-22
8.490000e+00 5.678860e-22
8.500000e+00 5.126133e-22
8.510000e+00 4.626307e-22
8.520000e+00 4.173421e-22
8.530000e+00 3.764291e-22
8.540000e+00 3.393497e-22
8.550000e+00 3.058598e-22
8.560000e+00 2.755899e-22
8.570000e+00 2.482036e-22
8.580000e+00 2.235336e-22
8.590000e+00 2.012589e-22
8.600000e+00 1.810882e-22
8.610000e+00 1.629062e-22
8.620000e+00 1.465306e-22
8.630000e+00 1.317384e-22
8.640000e+00 1.184238e-22
8.650000e+00 1.063670e-22
8.660000e+00 9.553568e-23
8.670000e+00 8.580122e-23
8.680000e+00 7.699583e-23
8.690000e+00 6.909119e-23
8.700000e+00 6.200001e-23
8.710000e+00 5.556367e-23
8.720000e+00 4.982452e-23
8.730000e+00 4.464567e-23
8.740000e+00 3.997577e-23
8.750000e+00 3.581039e-23
8.760000e+00 3.206485e-23
8.770000e+00 2.870775e-23
8.780000e+00 2.567771e-23
8.790000e+00 2.296204e-23
8.800000e+00 2.051820e-23
8.810000e+00 1.833460e-23
8.820000e+00 1.638017e-23
8.830000e+00 1.463095e-23
8.840000e+00 1.306138e-23
8.850000e+00 1.165574e-23
8.860000e+00 1.040199e-23
8.870000e+00 9.272937e-24
8.880000e+00 8.265471e-24
8.890000e+00 7.372264e-24
8.900000e+00 6.570837e-24
8.910000e+00 5.852927e-24
8.920000e+00 5.201715e-24
8.930000e+00 4.629370e-24
8.940000e+00 4.116447e-24
8.950000e+00 3.660928e-24
8.960000e+00 3.255482e-24
8.970000e+00 2.894381e-24
8.980000e+00 2.578960e-24
8.990000e+00 2.282458e-24
9.000000e+00 2.028446e-24
9.010000e+00 1.798999e-24
9.020000e+00 1.595797e-24
9.030000e+00 1.417505e-24
9.040000e+00 1.257072e-24
9.050000e+00 1.114102e-24
9.060000e+00 9.881714e-25
9.070000e+00 8.771979e-25
9.080000e+00 7.745225e-25
9.090000e+00 6.871497e-25
9.100000e+00 6.074730e-25
9.110000e+00 5.385740e-25
9.120000e+00 4.764534e-25
9.130000e+00 4.214686e-25
9.140000e+00 3.737663e-25
9.150000e+00 3.316645e-25
9.160000e+00 2.931886e-25
9.170000e+00 2.587720e-25
9.180000e+00 2.288885e-25
9.190000e+00 2.020607e-25
9.200000e+00 1.789374e-25
9.210000e+00 1.573841e-25
9.220000e+00 1.395740e-25
9.230000e+00 1.230785e-25
9.240000e+00 1.082632e-25
9.250000e+00 9.619349e-26
9.260000e+00 8.486428e-26
9.270000e+00 7.509163e-26
9.280000e+00 6.613264e-26
9.290000e+00 5.827699e-26
9.300000e+00 5.209151e-26
9.310000e+00 4.633120e-26
9.320000e+00 4.132877e-26
9.330000e+00 3.615646e-26
9.340000e+00 3.216410e-26
9.350000e+00 2.840754e-26
9.360000e+00 2.491355e-26
9.370000e+00 2.240144e-26
9.380000e+00 1.961535e-26
9.390000e+00 1.726594e-26
9.400000e+00 1.505246e-26
9.410000e+00 1.360588e-26
9.420000e+00 1.194843e-26
9.430000e+00 1.055855e-26
9.440000e+00 9.588831e-27
9.450000e+00 8.441038e-27
9.460000e+00 7.481987e-27
9.470000e+00 6.533464e-27
9.480000e+00 5.917359e-27
9.490000e+00 5.469886e-27
9.500000e+00 4.663828e-27
9.510000e+00 4.076016e-27
9.520000e+00 3.650711e-27
9.530000e+00 3.137644e-27
9.540000e+00 2.946003e-27
9.550000e+00 2.499261e-27
9.560000e+00 2.261768e-27
9.570000e+00 2.031737e-27
9.580000e+00 1.723257e-27
9.590000e+00 1.523408e-27
9.600000e+00 1.410239e-27
9.610000e+00 1.258841e-27
9.620000e+00 1.057949e-27
9.630000e+00 9.939374e-28
9.640000e+00 8.142026e-28
9.650000e+00 7.540303e-28
9.660000e+00 6.522312e-28
9.670000e+00 5.769266e-28
9.680000e+00 5.371062e-28
9.690000e+00 4.885479e-28
9.700000e+00 4.276036e-28
9.710000e+00 3.600676e-28
9.720000e+00 3.094128e-28
9.730000e+00 2.639390e-28
9.740000e+00 2.588009e-28
9.750000e+00 2.077663e-28
9.760000e+00 1.839129e-28
9.770000e+00 1.387481e-28
9.780000e+00 1.449508e-28
9.790000e+00 1.431086e-28
9.800000e+00 9.151696e-29
9.810000e+00 1.025471e-28
9.820000e+00 8.873139e-29
9.830000e+00 7.216319e-29
9.840000e+00 6.968474e-29
9.850000e+00 5.438154e-29
9.860000e+00 4.839994e-29
9.870000e+00 3.274961e-29
9.880000e+00 2.642176e-29
9.890000e+00 2.537882e-29
9.900000e+00 2.181266e-29
9.910000e+00 1.774336e-29
9.920000e+00 1.022060e-29
9.930000e+00 1.042557e-29
9.940000e+00 1.287042e-29
9.950000e+00 1.999653e-29
9.960000e+00 1.085925e-29
9.970000e+00 3.234123e-30
9.980000e+00 4.772990e-30
9.990000e+00 8.673251e-30
1.000000e+01 7.027401e-30
1.001000e+01 6.507040e-31
1.002000e+01 2.270850e-30
1.003000e+01 1.743622e-30
1.004000e+01 1.988833e-30
1.005000e+01 4.134888e-30
1.006000e+01 2.438925e-30
1.007000e+01 3.653165e-30
1.008000e+01 5.184113e-31
1.009000e+01 1.667486e-30
1.010000e+01 3.407297e-30
1.011000e+01 2.965547e-30
1.012000e+01 1.817931e-30
1.013000e+01 1.004033e-30
1.014000e+01 6.985864e-31
1.015000e+01 4.525517e-31
1.016000e+01 8.924084e-31
1.017000e+01 8.630310e-31
1.018000e+01 8.067239e-31
1.019000e+01 3.783239e-30
1.020000e+01 7.387290e-31
1.021000e+01 6.364774e-31
1.022000e+01 6.897975e-31
1.023000e+01 3.128269e-30
1.024000e+01 1.143848e-30
1.025000e+01 5.780206e-31
1.026000e+01 4.806410e-32
1.027000e+01 1.292624e-31
1.028000e+01 1.570599e-30
1.029000e+01 4.082667e-30
1.030000e+01 2.048670e-30
1.031000e+01 1.190833e-30
1.032000e+01 2.867990e-30
1.033000e+01 3.762168e-31
1.034000e+01 1.275215e-30
1.035000e+01 5.582293e-31
1.036000e+01 4.458036e-30
1.037000e+01 2.078924e-30
1.038000e+01 1.042611e-30
1.039000e+01 1.033350e-30
1.040000e+01 1.831656e-30
1.041000e+01 1.025202e-30
1.042000e+01 1.293842e-30
1.043000e+01 5.135063e-31
1.044000e+01 5.634480e-31
1.045000e+01 9.969594e-32
1.046000e+01 1.615227e-31
1.047000e+01 2.226235e-30
1.048000e+01 9.495600e-31
1.049000e+01 7.803249e-31
1.050000e+01 3.580333e-31
1.051000e+01 6.431943e-31
1.052000e+01 8.221576e-32
1.053000e+01 4.317633e-31
1.054000e+01 2.322403e-31
1.055000e+01 2.925155e-31
1.056000e+01 6.655647e-31
1.057000e+01 2.047929e-31
1.058000e+01 1.425471e-30
1.059000e+01 6.448220e-31
1.060000e+01 4.200369e-30
1.061000e+01 1.377220e-30
1.062000e+01 4.037483e-31
1.063000e+01 1.151236e-30
1.064000e+01 4.195049e-31
1.065000e+01 9.273233e-32
1.066000e+01 5.804825e-31
1.067000e+01 1.028767e-30
1.068000e+01 5.633350e-32
1.069000e+01 1.998155e-32
1.070000e+01 1.370261e-30
1.071000e+01 3.301527e-32
1.072000e+01 5.604447e-32
1.073000e+01 1.495412e-30
1.074000e+01 2.003756e-31
1.075000e+01 4.254502e-31
1.076000e+01 2.961938e-31
1.077000e+01 4.795859e-32
1.078000e+01 1.295536e-30
1.079000e+01 1.627024e-30
1.080000e+01 4.202582e-33
1.081000e+01 9.702532e-31
1.082000e+01 3.244754e-31
1.083000e+01 4.675385e-31
1.084000e+01 2.033202e-30
1.085000e+01 1.344290e-30
1.086000e+01 1.286828e-31
1.087000e+01 6.925672e-31
1.088000e+01 2.827420e-31
1.089000e+01 1.724148e-31
1.090000e+01 4.128318e-32
1.091000e+01 1.748527e-31
1.092000e+01 1.303372e-30
1.093000e+01 7.806063e-33
1.094000e+01 4.548674e-31
1.095000e+01 1.579830e-30
1.096000e+01 2.269001e-30
1.097000e+01 1.962412e-31
1.098000e+01 2.369919e-30
1.099000e+01 1.120091e-30
1.100000e+01 5.191604e-31
1.101000e+01 6.792485e-31
1.102000e+01 5.896357e-31
1.103000e+01 1.907765e-31
1.104000e+01 1.970596e-30
1.105000e+01 1.022508e-30
1.106000e+01 1.524951e-30
1.107000e+01 3.529151e-31
1.108000e+01 8.813076e-32
1.109000e+01 4.389733e-32
1.110000e+01 1.014345e-30
1.111000e+01 2.846315e-31
1.112000e+01 2.345463e-31
1.113000e+01 7.953934e-31
1.114000e+01 1.447343e-30
1.115000e+01 3.927279e-31
1.116000e+01 5.397034e-31
1.117000e+01 1.106085e-30
1.118000e+01 3.113281e-30
1.119000e+01 8.885484e-31
1.120000e+01 1.834733e-31
1.121000e+01 3.268417e-31
1.122000e+01 8.556903e-31
1.123000e+01 9.367220e-31
1.124000e+01 4.308366e-31
1.125000e+01 5.592947e-31
1.126000e+01 1.452279e-31
1.127000e+01 3.932220e-31
1.128000e+01 1.740663e-32
1.129000e+01 3.129981e-31
1.130000e+01 5.712557e-31
1.131000e+01 4.667755e-32
1.132000e+01 4.534643e-32
1.133000e+01 2.359725e-30
1.134000e+01 7.701614e-32
1.135000e+01 1.207380e-30
1.136000e+01 2.147326e-31
1.137000e+01 5.546758e-32
1.138000e+01 4.338096e-31
1.139000e+01 1.566411e-30
1.140000e+01 1.091575e-30
1.141000e+01 4.091803e-31
1.142000e+01 4.316287e-32
1.143000e+01 3.474162e-31
1.144000e+01 4.737509e-31
1.145000e+01 7.819728e-31
1.146000e+01 1.190702e-31
1.147000e+01 1.748327e-31
1.148000e+01 7.562803e-31
1.149000e+01 1.486324e-30
1.150000e+01 9.236867e-31
1.151000e+01 4.405325e-31
1.152000e+01 1.136183e-30
1.153000e+01 4.020381e-31
1.154000e+01 2.212880e-31
1.155000e+01 1.443361e-30
1.156000e+01 8.269613e-31
1.157000e+01 8.501707e-31
1.158000e+01 1.596982e-31
1.159000e+01 7.834759e-31
1.160000e+01 9.755816e-32
1.161000e+01 1.944342e-30
1.162000e+01 1.784606e-32
1.163000e+01 2.606476e-31
1.164000e+01 1.444487e-31
1.165000e+01 5.858736e-32
1.166000e+01 1.771635e-31
1.167000e+01 9.700834e-32
1.168000e+01 2.837368e-31
1.169000e+01 1.030423e-30
1.170000e+01 1.319817e-30
1.171000e+01 6.123971e-31
1.172000e+01 1.202596e-32
1.173000e+01 7.310846e-31
1.174000e+01 1.280819e-30
1.175000e+01 3.734469e-31
1.176000e+01 1.312311e-30
1.177000e+01 1.551608e-32
1.178000e+01 2.922195e-31
1.179000e+01 5.522506e-31
1.180000e+01 1.278621e-30
1.181000e+01 5.073184e-31
1.182000e+01 4.430469e-31
1.183000e+01 7.882779e-31
1.184000e+01 4.657047e-31
1.185000e+01 1.178936e-31
1.186000e+01 2.319100e-31
1.187000e+01 1.688498e-30
1.188000e+01 8.004935e-33
1.189000e+01 2.891454e-31
1.190000e+01 7.549059e-31
1.191000e+01 1.781685e-30
1.192000e+01 5.930365e-31
1.193000e+01 3.666461e-32
1.194000e+01 4.361865e-31
1.195000e+01 8.440374e-31
1.196000e+01 7.748106e-31
1.197000e+01 6.056223e-32
1.198000e+01 3.002489e-31
1.199000e+01 7.649600e-31
1.200000e+01 6.230400e-32
1.201000e+01 4.871424e-31
1.202000e+01 1.437425e-31
1.203000e+01 1.250922e-31
1.204000e+01 8.781196e-31
1.205000e+01 4.159834e-31
1.206000e+01 8.259999e-31
1.207000e+01 2.337790e-31
1.208000e+01 1.801554e-31
1.209000e+01 3.216813e-31
1.210000e+01 5.702390e-31
1.211000e+01 8.862526e-31
1.212000e+01 4.667762e-31
1.213000e+01 5.945434e-31
1.214000e+01 7.342649e-31
1.215000e+01 8.102414e-31
1.216000e+01 7.606920e-31
1.217000e+01 1.727262e-31
1.218000e+01 1.698225e-30
1.219000e+01 1.195306e-30
1.220000e+01 8.782428e-31
1.221000e+01 1.955387e-32
1.222000e+01 6.362729e-31
1.223000e+01 1.017375e-30
1.224000e+01 1.412521e-30
1.225000e+01 8.966794e-31
1.226000e+01 3.535510e-31
1.227000e+01 1.380583e-32
1.228000e+01 3.707053e-31
1.229000e+01 9.957316e-31
1.230000e+01 1.280659e-30
1.231000e+01 3.296614e-32
1.232000e+01 6.843599e-31
1.233000e+01 2.859758e-31
1.234000e+01 1.568754e-31
1.235000e+01 6.976202e-32
1.236000e+01 1.965453e-30
1.237000e+01 3.467577e-31
1.238000e+01 2.682101e-32
1.239000e+01 1.032656e-30
1.240000e+01 1.460018e-32
1.241000e+01 7.522118e-32
1.242000e+01 1.031881e-31
1.243000e+01 3.371719e-32
1.244000e+01 5.296065e-32
1.245000e+01 9.817058e-31
1.246000e+01 7.277153e-31
1.247000e+01 4.583795e-31
1.248000e+01 5.075823e-31
1.249000e+01 1.169145e-31
1.250000e+01 7.908449e-31
1.251000e+01 6.595316e-32
1.252000e+01 2.672160e-31
1.253000e+01 2.792222e-31
1.254000e+01 5.010189e-32
1.255000e+01 1.534293e-31
1.256000e+01 4.222455e-31
1.257000e+01 2.698019e-31
1.258000e+01 5.066763e-31
1.259000e+01 7.196412e-32
1.260000e+01 7.102355e-31
1.261000e+01 4.902334e-31
1.262000e+01 2.089674e-31
1.263000e+01 3.708687e-31
1.264000e+01 1.699627e-30
1.265000e+01 4.951707e-31
1.266000e+01 1.984326e-32
1.267000e+01 7.629681e-32
1.268000e+01 7.373310e-31
1.269000e+01 6.544998e-31
1.270000e+01 3.421852e-31
1.271000e+01 6.416390e-32
1.272000e+01 4.105030e-31
1.273000e+01 7.450065e-32
1.274000e+01 7.365413e-32
1.275000e+01 1.124746e-30
1.276000e+01 5.174043e-32
1.277000e+01 4.686526e-34
1.278000e+01 2.283137e-31
1.279000e+01 6.189339e-31
1.280000e+01 3.545327e-31
1.281000e+01 4.707470e-32
1.282000e+01 7.587098e-31
1.283000e+01 9.686995e-31
1.284000e+01 4.202105e-31
1.285000e+01 2.899478e-31
1.286000e+01 2.488227e-31
1.287000e+01 1.060358e-31
1.288000e+01 7.271261e-32
1.289000e+01 3.702589e-31
1.290000e+01 7.351957e-32
1.291000e+01 3.064375e-31
1.292000e+01 4.080102e-31
1.293000e+01 3.691653e-31
1.294000e+01 7.978403e-31
1.295000e+01 4.123644e-31
1.296000e+01 1.305141e-30
1.297000e+01 1.645023e-30
1.298000e+01 9.338943e-33
1.299000e+01 2.792003e-31
1.300000e+01 1.955211e-32
1.301000e+01 5.191178e-31
1.302000e+01 1.928899e-31
1.303000e+01 1.460223e-31
1.304000e+01 1.966905e-31
1.305000e+01 8.421314e-31
1.306000e+01 1.907087e-32
1.307000e+01 2.285078e-31
1.308000e+01 7.531921e-32
1.309000e+01 6.447620e-31
1.310000e+01 7.303499e-31
1.311000e+01 1.118138e-31
1.312000e+01 1.176800e-30
1.313000e+01 2.212002e-30
1.314000e+01 3.054223e-31
1.315000e+01 1.532565e-31
1.316000e+01 4.051457e-31
1.317000e+01 1.892258e-31
1.318000e+01 6.531002e-32
1.319000e+01 9.503918e-31
1.320000e+01 3.490281e-31
1.321000e+01 4.639990e-31
1.322000e+01 8.819800e-31
1.323000e+01 5.768794e-31
1.324000e+01 5.392749e-31
1.325000e+01 3.716872e-31
1.326000e+01 8.777947e-32
1.327000e+01 2.231153e-31
1.328000e+01 8.423749e-31
1.329000e+01 7.765591e-31
1.330000e+01 2.685138e-31
1.331000e+01 8.768952e-31
1.332000e+01 4.480475e-32
1.333000e+01 3.140173e-31
1.334000e+01 2.263382e-31
1.335000e+01 5.796645e-31
1.336000e+01 3.177510e-31
1.337000e+01 2.570577e-31
1.338000e+01 2.289974e-31
1.339000e+01 4.809187e-32
1.340000e+01 9.629249e-31
1.341000e+01 6.912706e-31
1.342000e+01 1.170054e-30
1.343000e+01 2.240973e-31
1.344000e+01 4.779447e-31
1.345000e+01 2.022519e-31
1.346000e+01 1.202670e-31
1.347000e+01 7.626157e-32
1.348000e+01 3.017908e-31
1.349000e+01 2.717048e-31
1.350000e+01 3.942211e-32
1.351000e+01 8.246269e-31
1.352000e+01 5.531630e-31
1.353000e+01 2.068906e-31
1.354000e+01 1.066350e-30
1.355000e+01 7.692977e-31
1.356000e+01 2.669844e-31
1.357000e+01 1.238091e-31
1.358000e+01 8.211288e-32
1.359000e+01 4.207618e-32
1.360000e+01 1.241649e-30
1.361000e+01 1.186715e-30
1.362000e+01 9.556288e-33
1.363000e+01 2.145192e-31
1.364000e+01 5.121247e-31
1.365000e+01 5.936941e-32
1.366000e+01 5.418459e-31
1.367000e+01 2.460976e-31
1.368000e+01 3.144904e-31
1.369000e+01 1.564501e-30
1.370000e+01 2.654647e-32
1.371000e+01 2.151505e-31
1.372000e+01 6.249843e-31
1.373000e+01 1.348106e-31
1.374000e+01 4.348020e-31
1.375000e+01 1.272782e-30
1.376000e+01 1.765183e-31
1.377000e+01 1.918110e-31
1.378000e+01 9.423212e-32
1.379000e+01 5.629610e-32
1.380000e+01 2.506506e-32
1.381000e+01 1.618721e-31
1.382000e+01 2.818307e-31
1.383000e+01 5.928500e-31
1.384000e+01 2.313097e-31
1.385000e+01 7.696952e-32
1.386000e+01 1.127306e-33
1.387000e+01 1.622057e-31
1.388000e+01 6.786994e-31
1.389000e+01 6.281873e-31
1.390000e+01 1.890164e-31
1.391000e+01 9.658669e-31
1.392000e+01 3.404447e-31
1.393000e+01 2.996492e-31
1.394000e+01 2.695609e-31
1.395000e+01 5.465976e-31
1.396000e+01 7.149314e-32
1.397000e+01 6.991573e-31
1.398000e+01 4.841570e-31
1.399000e+01 5.202271e-31
1.400000e+01 7.031940e-31
1.401000e+01 9.213036e-31
1.402000e+01 1.089368e-31
1.403000e+01 1.441504e-30
1.404000e+01 6.845847e-31
1.405000e+01 3.097763e-32
1.406000e+01 4.217427e-31
1.407000e+01 2.524705e-31
1.408000e+01 9.412240e-32
1.409000e+01 2.459444e-31
1.410000e+01 4.843503e-31
1.411000e+01 1.957902e-30
1.412000e+01 3.198342e-31
1.413000e+01 2.575885e-31
1.414000e+01 2.585847e-31
1.415000e+01 5.356397e-32
1.416000e+01 3.922064e-31
1.417000e+01 7.606345e-32
1.418000e+01 3.862495e-31
1.419000e+01 6.383267e-31
1.420000e+01 4.166580e-31
1.421000e+01 1.271955e-30
1.422000e+01 5.719533e-32
1.423000e+01 6.094973e-31
1.424000e+01 2.801861e-31
1.425000e+01 4.689100e-31
1.426000e+01 1.505333e-31
1.427000e+01 1.678799e-31
1.428000e+01 9.843603e-31
1.429000e+01 5.265022e-32
1.430000e+01 3.837276e-31
1.431000e+01 6.636357e-31
1.432000e+01 7.046877e-31
1.433000e+01 1.491358e-30
1.434000e+01 8.573873e-31
1.435000e+01 9.837931e-32
1.436000e+01 1.256015e-31
1.437000e+01 1.500609e-31
1.438000e+01 7.822430e-31
1.439000e+01 6.650876e-33
1.440000e+01 1.379658e-31
1.441000e+01 9.429260e-32
1.442000e+01 1.807637e-31
1.443000e+01 4.551646e-32
1.444000e+01 3.910656e-31
1.445000e+01 2.308149e-31
1.446000e+01 2.434912e-31
1.447000e+01 2.751665e-31
1.448000e+01 1.870791e-31
1.449000e+01 7.381583e-32
1.450000e+01 2.351398e-31
1.451000e+01 6.528544e-32
1.452000e+01 2.741957e-31
1.453000e+01 4.729653e-31
1.454000e+01 1.275841e-31
1.455000e+01 2.850006e-31
1.456000e+01 6.326243e-31
1.457000e+01 1.442724e-31
1.458000e+01 2.059479e-31
1.459000e+01 5.527266e-31
1.460000e+01 5.370652e-31
1.461000e+01 9.006848e-31
1.462000e+01 2.097852e-31
1.463000e+01 2.764085e-31
1.464000e+01 3.883100e-32
1.465000e+01 1.765114e-32
1.466000e+01 8.571839e-31
1.467000e+01 6.089675e-32
1.468000e+01 8.337964e-31
1.469000e+01 1.127411e-30
1.470000e+01 6.151705e-31
1.471000e+01 7.945990e-32
1.472000e+01 6.762468e-32
1.473000e+01 6.568662e-31
1.474000e+01 4.213907e-31
1.475000e+01 3.264373e-32
1.476000e+01 1.509551e-31
1.477000e+01 8.178862e-32
1.478000e+01 1.012906e-31
1.479000e+01 1.261844e-31
1.480000e+01 2.536908e-31
1.481000e+01 2.296305e-31
1.482000e+01 1.809659e-31
1.483000e+01 1.746883e-32
1.484000e+01 5.336794e-31
1.485000e+01 1.323780e-31
1.486000e+01 3.412638e-33
1.487000e+01 7.019916e-31
1.488000e+01 3.154629e-31
1.489000e+01 1.777484e-31
1.490000e+01 1.111564e-31
1.491000e+01 8.247924e-32
1.492000e+01 7.222967e-32
1.493000e+01 7.913149e-31
1.494000e+01 7.071651e-31
1.495000e+01 4.522971e-31
1.496000e+01 1.752361e-31
1.497000e+01 2.886955e-31
1.498000e+01 6.477420e-31
1.499000e+01 4.236468e-31
1.500000e+01 4.034453e-31
1.501000e+01 1.846194e-31
1.502000e+01 4.671813e-32
1.503000e+01 5.272037e-31
1.504000e+01 1.990061e-32
1.505000e+01 1.083156e-30
1.506000e+01 1.456197e-32
1.507000e+01 1.432158e-30
1.508000e+01 4.829264e-31
1.509000e+01 3.097580e-32
1.510000e+01 1.235802e-31
1.511000e+01 2.999849e-32
1.512000e+01 7.351733e-32
1.513000e+01 3.391031e-31
1.514000e+01 5.787931e-32
1.515000e+01 3.885633e-32
1.516000e+01 9.029851e-32
1.517000e+01 3.632887e-32
1.518000e+01 3.668037e-32
1.519000e+01 3.928903e-32
1.520000e+01 1.781815e-32
1.521000e+01 5.741855e-32
1.522000e+01 1.023170e-30
1.523000e+01 4.880050e-31
1.524000e+01 7.607782e-33
1.525000e+01 4.841980e-31
1.526000e+01 4.298093e-31
1.527000e+01 1.501603e-30
1.528000e+01 5.710589e-31
1.529000e+01 3.437812e-31
1.530000e+01 4.000758e-32
1.531000e+01 1.675027e-31
1.532000e+01 3.988159e-31
1.533000e+01 1.389698e-32
1.534000e+01 1.000050e-31
1.535000e+01 1.068912e-31
1.536000e+01 6.866164e-31
1.537000e+01 7.989389e-32
1.538000e+01 1.262989e-30
1.539000e+01 9.161917e-31
1.540000e+01 8.562712e-33
1.541000e+01 1.611447e-31
1.542000e+01 3.546452e-32
1.543000e+01 1.432803e-31
1.544000e+01 3.098979e-31
1.545000e+01 2.899407e-31
1.546000e+01 5.732822e-31
1.547000e+01 7.024051e-31
1.548000e+01 2.465169e-32
1.549000e+01 1.109658e-31
1.550000e+01 1.504494e-30
1.551000e+01 1.837190e-31
1.552000e+01 4.633544e-31
1.553000e+01 4.540199e-31
1.554000e+01 7.438665e-32
1.555000e+01 2.707712e-31
1.556000e+01 8.979298e-32
1.557000e+01 9.355483e-33
1.558000e+01 2.747796e-31
1.559000e+01 2.572948e-31
1.560000e+01 4.733444e-31
1.561000e+01 3.520043e-31
1.562000e+01 3.730669e-32
1.563000e+01 4.459602e-31
1.564000e+01 2.578955e-31
1.565000e+01 4.042736e-31
1.566000e+01 2.257819e-32
1.567000e+01 5.428642e-31
1.568000e+01 6.341417e-32
1.569000e+01 2.605028e-31
1.570000e+01 6.078137e-31
1.571000e+01 1.180924e-31
1.572000e+01 5.752583e-32
1.573000e+01 1.511564e-31
1.574000e+01 6.938057e-31
1.575000e+01 9.207990e-32
1.576000e+01 7.218915e-32
1.577000e+01 1.162447e-31
1.578000e+01 4.695436e-31
1.579000e+01 2.477352e-32
1.580000e+01 1.524585e-31
1.581000e+01 6.331320e-31
1.582000e+01 2.783655e-31
1.583000e+01 1.919073e-32
1.584000e+01 6.019994e-32
1.585000e+01 3.330936e-31
1.586000e+01 3.826324e-31
1.587000e+01 1.432740e-31
1.588000e+01 2.209554e-33
1.589000e+01 5.360132e-31
1.590000e+01 1.139243e-30
1.591000e+01 6.019545e-31
1.592000e+01 1.205055e-31
1.593000e+01 3.957586e-31
1.594000e+01 7.084756e-31
1.595000e+01 2.177096e-32
1.596000e+01 7.070521e-32
1.597000e+01 1.319396e-31
1.598000e+01 6.426873e-31
1.599000e+01 1.158238e-31
1.600000e+01 2.114699e-31
1.601000e+01 5.754814e-31
1.602000e+01 1.646631e-31
1.603000e+01 1.137157e-31
1.604000e+01 1.619471e-31
1.605000e+01 4.693018e-31
1.606000e+01 1.047600e-30
1.607000e+01 2.504546e-31
1.608000e+01 1.539123e-30
1.609000e+01 1.544603e-31
1.610000e+01 3.669324e-32
1.611000e+01 2.897631e-31
1.612000e+01 2.620802e-31
1.613000e+01 4.549225e-32
1.614000e+01 6.476609e-32
1.615000e+01 8.143891e-31
1.616000e+01 1.642778e-31
1.617000e+01 1.461689e-31
1.618000e+01 1.739231e-31
1.619000e+01 1.816486e-31
1.620000e+01 3.597812e-32
1.621000e+01 4.501238e-32
1.622000e+01 2.526233e-32
1.623000e+01 1.853731e-31
1.624000e+01 6.016296e-32
1.625000e+01 9.101282e-32
1.626000e+01 1.050701e-31
1.627000e+01 2.215833e-32
1.628000e+01 3.806835e-32
1.629000e+01 6.074427e-31
1.630000e+01 4.786376e-31
1.631000e+01 8.863932e-32
1.632000e+01 1.909870e-31
1.633000e+01 2.650915e-31
1.634000e+01 1.947669e-31
1.635000e+01 1.428835e-31
1.636000e+01 3.727150e-31
1.637000e+01 6.502099e-32
1.638000e+01 1.527250e-31
1.639000e+01 2.244526e-31
1.640000e+01 7.429838e-32
1.641000e+01 2.299243e-31
1.642000e+01 2.808150e-31
1.643000e+01 2.061905e-31
1.644000e+01 1.943048e-31
1.645000e+01 1.195815e-30
1.646000e+01 2.582512e-31
1.647000e+01 7.297763e-32
1.648000e+01 6.862162e-31
1.649000e+01 3.019194e-31
1.650000e+01 1.783900e-31
1.651000e+01 2.401351e-31
1.652000e+01 4.296745e-31
1.653000e+01 1.489569e-31
1.654000e+01 1.160010e-30
1.655000e+01 4.566930e-32
1.656000e+01 5.428362e-31
1.657000e+01 2.565176e-32
1.658000e+01 2.007312e-33
1.659000e+01 4.508913e-31
1.660000e+01 1.302442e-31
1.661000e+01 2.885867e-33
1.662000e+01 4.285391e-31
1.663000e+01 3.036798e-33
1.664000e+01 2.958251e-31
1.665000e+01 1.462924e-31
1.666000e+01 1.766759e-31
1.667000e+01 8.080249e-31
1.668000e+01 4.283005e-31
1.669000e+01 4.226849e-32
1.670000e+01 4.337306e-32
1.671000e+01 1.403281e-31
1.672000e+01 1.647369e-31
1.673000e+01 1.947803e-31
1.674000e+01 1.995014e-31
1.675000e+01 9.744263e-32
1.676000e+01 1.164063e-31
1.677000e+01 3.054208e-31
1.678000e+01 1.562145e-31
1.679000e+01 6.705089e-33
1.680000e+01 3.237212e-31
1.681000e+01 9.573540e-31
1.682000e+01 4.254401e-31
1.683000e+01 1.041222e-31
1.684000e+01 4.666315e-32
1.685000e+01 2.215423e-32
1.686000e+01 1.446846e-32
1.687000e+01 4.911816e-31
1.688000e+01 3.111790e-31
1.689000e+01 4.631551e-31
1.690000e+01 1.552335e-31
1.691000e+01 1.783078e-31
1.692000e+01 2.210908e-31
1.693000e+01 1.847773e-31
1.694000e+01 1.029307e-30
1.695000e+01 4.046242e-31
1.696000e+01 3.100694e-31
1.697000e+01 2.066669e-31
1.698000e+01 7.653649e-32
1.699000e+01 1.078061e-31
1.700000e+01 8.101411e-31
1.701000e+01 4.924821e-31
1.702000e+01 8.512065e-32
1.703000e+01 8.316474e-32
1.704000e+01 4.401126e-31
1.705000e+01 6.084404e-33
1.706000e+01 2.102226e-31
1.707000e+01 1.089918e-31
1.708000e+01 2.063043e-33
1.709000e+01 1.134824e-31
1.710000e+01 4.476670e-31
1.711000e+01 3.762889e-31
1.712000e+01 1.109856e-31
1.713000e+01 1.311476e-31
1.714000e+01 1.974651e-31
1.715000e+01 5.195240e-31
1.716000e+01 7.219733e-32
1.717000e+01 2.380143e-31
1.718000e+01 3.165490e-31
1.719000e+01 1.868676e-32
1.720000e+01 1.746985e-31
1.721000e+01 4.183450e-31
1.722000e+01 3.048561e-32
1.723000e+01 7.006308e-31
1.724000e+01 9.689875e-32
1.725000e+01 2.053471e-31
1.726000e+01 1.959602e-31
1.727000e+01 1.313700e-31
1.728000e+01 3.513856e-31
1.729000e+01 4.147926e-31
1.730000e+01 7.524405e-31
1.731000e+01 7.614054e-32
1.732000e+01 1.505604e-31
1.733000e+01 1.109874e-31
1.734000e+01 1.773273e-31
1.735000e+01 8.418083e-31
1.736000e+01 5.528918e-32
1.737000e+01 5.305674e-31
1.738000e+01 2.169870e-31
1.739000e+01 2.727468e-31
1.740000e+01 2.583943e-32
1.741000e+01 1.334468e-33
1.742000e+01 6.784589e-31
1.743000e+01 7.651675e-32
1.744000e+01 3.535196e-31
1.745000e+01 4.392349e-31
1.746000e+01 1.167599e-31
1.747000e+01 3.194543e-31
1.748000e+01 2.158164e-32
1.749000e+01 7.319622e-31
1.750000e+01 7.185677e-32
1.751000e+01 2.312517e-31
1.752000e+01 9.032229e-31
1.753000e+01 8.724451e-31
1.754000e+01 5.854140e-31
1.755000e+01 2.216371e-31
1.756000e+01 2.759856e-31
1.757000e+01 2.395187e-33
1.758000e+01 5.810896e-31
1.759000e+01 8.997774e-32
1.760000e+01 1.978656e-31
1.761000e+01 4.108879e-31
1.762000e+01 1.842160e-31
1.763000e+01 2.018326e-31
1.764000e+01 1.966453e-31
1.765000e+01 8.561434e-32
1.766000e+01 1.927868e-31
1.767000e+01 4.928100e-31
1.768000e+01 5.186314e-31
1.769000e+01 2.934775e-32
1.770000e+01 5.214678e-32
1.771000e+01 1.343106e-32
1.772000e+01 9.898086e-32
1.773000e+01 4.918522e-32
1.774000e+01 3.175426e-32
1.775000e+01 1.749150e-31
1.776000e+01 2.864512e-32
1.777000e+01 5.469231e-31
1.778000e+01 3.971631e-31
1.779000e+01 2.581523e-34
1.780000e+01 6.603431e-32
1.781000e+01 2.897628e-31
1.782000e+01 1.828024e-33
1.783000e+01 3.319120e-32
1.784000e+01 8.565144e-32
1.785000e+01 3.159423e-31
1.786000e+01 7.125535e-31
1.787000e+01 2.154513e-31
1.788000e+01 7.168312e-31
1.789000e+01 6.074001e-32
1.790000e+01 1.908594e-31
1.791000e+01 7.303863e-32
1.792000e+01 3.237182e-31
1.793000e+01 2.348110e-31
1.794000e+01 4.343838e-32
1.795000e+01 2.844416e-31
1.796000e+01 3.772290e-31
1.797000e+01 7.208595e-32
1.798000e+01 3.264670e-31
1.799000e+01 4.964546e-31
1.800000e+01 5.159156e-31
1.801000e+01 3.990140e-32
1.802000e+01 3.356530e-32
1.803000e+01 4.326580e-31
1.804000e+01 1.913614e-31
1.805000e+01 2.259775e-31
1.806000e+01 1.448485e-31
1.807000e+01 9.081550e-32
1.808000e+01 2.757245e-32
1.809000e+01 7.197736e-32
1.810000e+01 1.587139e-31
1.811000e+01 3.344322e-31
1.812000e+01 3.889380e-32
1.813000e+01 3.477624e-31
1.814000e+01 6.405076e-32
1.815000e+01 5.166311e-33
1.816000e+01 3.779608e-31
1.817000e+01 6.538733e-32
1.818000e+01 4.854289e-32
1.819000e+01 5.383632e-33
1.820000e+01 3.300183e-32
1.821000e+01 7.207887e-32
1.822000e+01 6.380333e-32
1.823000e+01 5.590041e-31
1.824000e+01 1.787474e-31
1.825000e+01 2.282815e-31
1.826000e+01 5.862920e-31
1.827000e+01 2.784860e-31
1.828000e+01 7.731807e-31
1.829000e+01 1.595536e-32
1.830000e+01 3.324949e-31
1.831000e+01 3.456240e-31
1.832000e+01 7.553463e-31
1.833000e+01 4.693588e-31
1.834000e+01 1.215319e-31
1.835000e+01 8.166624e-32
1.836000e+01 7.546269e-32
1.837000e+01 1.619885e-32
1.838000e+01 3.159710e-31
1.839000e+01 6.361290e-32
1.840000e+01 4.752654e-33
1.841000e+01 2.225523e-31
1.842000e+01 1.842286e-31
1.843000e+01 2.975178e-31
1.844000e+01 1.867431e-31
1.845000e+01 1.254268e-31
1.846000e+01 1.545835e-31
1.847000e+01 9.327762e-32
1.848000e+01 1.105092e-31
1.849000e+01 5.987041e-31
1.850000e+01 8.913599e-32
1.851000e+01 8.216740e-32
1.852000e+01 5.282410e-31
1.853000e+01 1.901481e-31
1.854000e+01 1.813050e-31
1.855000e+01 5.551450e-31
1.856000e+01 9.869819e-32
1.857000e+01 1.472974e-31
1.858000e+01 3.206076e-31
1.859000e+01 3.018468e-31
1.860000e+01 6.986451e-32
1.861000e+01 6.830230e-31
1.862000e+01 3.664754e-31
1.863000e+01 1.066880e-31
1.864000e+01 2.040671e-31
1.865000e+01 1.866543e-32
1.866000e+01 1.435343e-31
1.867000e+01 1.005185e-30
1.868000e+01 2.178715e-31
1.869000e+01 1.150611e-31
1.870000e+01 1.121090e-31
1.871000e+01 4.974814e-32
1.872000e+01 4.321982e-31
1.873000e+01 4.052754e-31
1.874000e+01 1.661822e-31
1.875000e+01 7.868643e-32
1.876000e+01 7.732539e-31
1.877000e+01 2.852155e-31
1.878000e+01 2.467278e-31
1.879000e+01 9.302371e-32
1.880000e+01 2.513542e-31
1.881000e+01 6.406487e-32
1.882000e+01 3.905600e-32
1.883000e+01 1.032282e-31
1.884000e+01 1.518989e-31
1.885000e+01 1.683954e-31
1.886000e+01 4.890813e-31
1.887000e+01 1.102320e-32
1.888000e+01 8.433462e-32
1.889000e+01 1.467098e-32
1.890000e+01 2.132246e-31
1.891000e+01 7.852117e-32
1.892000e+01 2.281908e-31
1.893000e+01 4.188964e-31
1.894000e+01 6.678917e-31
1.895000e+01 4.224031e-32
1.896000e+01 1.927804e-31
1.897000e+01 3.541010e-31
1.898000e+01 1.402574e-31
1.899000e+01 2.367889e-33
1.900000e+01 1.202388e-31
1.901000e+01 5.314094e-31
1.902000e+01 5.527333e-32
1.903000e+01 1.051901e-31
1.904000e+01 2.536410e-31
1.905000e+01 2.645759e-31
1.906000e+01 7.511558e-32
1.907000e+01 3.908819e-31
1.908000e+01 1.755899e-31
1.909000e+01 8.138825e-32
1.910000e+01 4.037670e-31
1.911000e+01 8.475208e-32
1.912000e+01 3.301289e-32
1.913000e+01 1.449791e-32
1.914000e+01 5.795544e-32
1.915000e+01 7.281417e-31
1.916000e+01 3.968756e-31
1.917000e+01 7.120012e-31
1.918000e+01 6.434181e-32
1.919000e+01 3.376417e-31
1.920000e+01 6.794804e-32
1.921000e+01 2.438057e-31
1.922000e+01 1.393824e-31
1.923000e+01 2.343925e-31
1.924000e+01 3.573109e-31
1.925000e+01 4.836729e-31
1.926000e+01 2.596469e-31
1.927000e+01 2.877441e-31
1.928000e+01 3.050566e-31
1.929000e+01 3.063375e-32
1.930000e+01 2.975068e-32
1.931000e+01 1.336846e-31
1.932000e+01 4.216401e-31
1.933000e+01 9.400829e-33
1.934000e+01 1.227773e-31
1.935000e+01 1.220147e-31
1.936000e+01 4.748411e-31
1.937000e+01 8.630084e-32
1.938000e+01 9.489925e-32
1.939000e+01 8.821139e-34
1.940000e+01 7.605258e-32
1.941000e+01 2.886996e-32
1.942000e+01 3.426028e-31
1.943000e+01 1.231765e-31
1.944000e+01 3.436531e-31
1.945000e+01 2.538796e-31
1.946000e+01 4.421224e-31
1.947000e+01 1.021092e-33
1.948000e+01 2.774927e-32
1.949000e+01 5.367342e-32
1.950000e+01 1.560934e-32
1.951000e+01 2.998381e-31
1.952000e+01 3.171914e-32
1.953000e+01 1.085952e-31
1.954000e+01 1.627281e-32
1.955000e+01 1.640383e-31
1.956000e+01 3.409811e-31
1.957000e+01 1.410818e-31
1.958000e+01 3.503703e-31
1.959000e+01 9.084804e-32
1.960000e+01 1.495639e-31
1.961000e+01 3.949328e-31
1.962000e+01 6.793641e-31
1.963000e+01 5.246123e-31
1.964000e+01 4.374608e-31
1.965000e+01 2.491277e-31
1.966000e+01 1.299009e-31
1.967000e+01 4.997218e-31
1.968000e+01 6.798060e-31
1.969000e+01 1.956916e-31
1.970000e+01 2.105966e-32
1.971000e+01 9.228893e-32
1.972000e+01 2.701229e-32
1.973000e+01 4.120760e-31
1.974000e+01 1.173586e-31
1.975000e+01 3.233316e-31
1.976000e+01 4.634030e-32
1.977000e+01 2.277166e-32
1.978000e+01 2.019389e-31
1.979000e+01 7.700166e-36
1.980000e+01 1.542647e-31
1.981000e+01 3.615668e-32
1.982000e+01 9.878298e-32
1.983000e+01 3.081128e-32
1.984000e+01 4.083508e-32
1.985000e+01 2.595313e-31
1.986000e+01 1.938499e-31
1.987000e+01 1.203715e-31
1.988000e+01 2.386633e-33
1.989000e+01 1.792728e-31
1.990000e+01 1.600985e-31
1.991000e+01 2.346840e-31
1.992000e+01 3.628859e-31
1.993000e+01 3.830859e-31
1.994000e+01 2.138424e-31
1.995000e+01 3.404960e-31
1.996000e+01 1.301618e-31
1.997000e+01 1.427852e-31
1.998000e+01 2.749634e-31
1.999000e+01 5.130466e-175


==> BEC-GP-OMP/c_programs/output/realsph/realsph-dyna.txt <==
0.000000e+00   1.881351e+00
4.000000e-02   1.881768e+00
6.000000e-02   1.881602e+00
8.000000e-02   1.881135e+00
1.000000e-01   1.880370e+00
1.200000e-01   1.879306e+00
1.400000e-01   1.877945e+00
1.600000e-01   1.876289e+00
1.800000e-01   1.874341e+00
2.000000e-01   1.872102e+00
2.200000e-01   1.869575e+00
2.400000e-01   1.866765e+00
2.600000e-01   1.863675e+00
2.800000e-01   1.860309e+00
3.000000e-01   1.856672e+00
3.200000e-01   1.852768e+00
3.400000e-01   1.848604e+00
3.600000e-01   1.844184e+00
3.800000e-01   1.839516e+00
4.000000e-01   1.834606e+00
4.200000e-01   1.829461e+00
4.400000e-01   1.824088e+00
4.600000e-01   1.818495e+00
4.800000e-01   1.812691e+00
5.000000e-01   1.806683e+00
5.200000e-01   1.800482e+00
5.400000e-01   1.794097e+00
5.600000e-01   1.787537e+00
5.800000e-01   1.780813e+00
6.000000e-01   1.773935e+00
6.200000e-01   1.766915e+00
6.400000e-01   1.759764e+00
6.600000e-01   1.752493e+00
6.800000e-01   1.745116e+00
7.000000e-01   1.737644e+00
7.200000e-01   1.730091e+00
7.400000e-01   1.722469e+00
7.600000e-01   1.714793e+00
7.800000e-01   1.707075e+00
8.000000e-01   1.699331e+00
8.200000e-01   1.691575e+00
8.400000e-01   1.683821e+00
8.600000e-01   1.676085e+00
8.800000e-01   1.668381e+00
9.000000e-01   1.660725e+00
9.200000e-01   1.653131e+00
9.400000e-01   1.645617e+00
9.600000e-01   1.638196e+00
9.800000e-01   1.630886e+00
1.000000e+00   1.623700e+00
1.020000e+00   1.616656e+00
1.040000e+00   1.609768e+00
1.060000e+00   1.603052e+00
1.080000e+00   1.596522e+00
1.100000e+00   1.590194e+00
1.120000e+00   1.584083e+00
1.140000e+00   1.578202e+00
1.160000e+00   1.572565e+00
1.180000e+00   1.567187e+00
1.200000e+00   1.562078e+00
1.220000e+00   1.557254e+00
1.240000e+00   1.552724e+00
1.260000e+00   1.548500e+00
1.280000e+00   1.544593e+00
1.300000e+00   1.541012e+00
1.320000e+00   1.537767e+00
1.340000e+00   1.534865e+00
1.360000e+00   1.532314e+00
1.380000e+00   1.530120e+00
1.400000e+00   1.528289e+00
1.420000e+00   1.526825e+00
1.440000e+00   1.525731e+00
1.460000e+00   1.525012e+00
1.480000e+00   1.524667e+00
1.500000e+00   1.524698e+00
1.520000e+00   1.525105e+00
1.540000e+00   1.525885e+00
1.560000e+00   1.527037e+00
1.580000e+00   1.528557e+00
1.600000e+00   1.530442e+00
1.620000e+00   1.532685e+00
1.640000e+00   1.535282e+00
1.660000e+00   1.538224e+00
1.680000e+00   1.541504e+00
1.700000e+00   1.545114e+00
1.720000e+00   1.549044e+00
1.740000e+00   1.553284e+00
1.760000e+00   1.557824e+00
1.780000e+00   1.562652e+00
1.800000e+00   1.567756e+00
1.820000e+00   1.573124e+00
1.840000e+00   1.578744e+00
1.860000e+00   1.584601e+00
1.880000e+00   1.590682e+00
1.900000e+00   1.596973e+00
1.920000e+00   1.603460e+00
1.940000e+00   1.610129e+00
1.960000e+00   1.616964e+00
1.980000e+00   1.623950e+00
2.000000e+00   1.631074e+00
2.020000e+00   1.638319e+00
2.040000e+00   1.645671e+00
2.060000e+00   1.653115e+00
2.080000e+00   1.660636e+00
2.100000e+00   1.668218e+00
2.120000e+00   1.675848e+00
2.140000e+00   1.683509e+00
2.160000e+00   1.691189e+00
2.180000e+00   1.698871e+00
2.200000e+00   1.706543e+00
2.220000e+00   1.714191e+00
2.240000e+00   1.721799e+00
2.260000e+00   1.729356e+00
2.280000e+00   1.736849e+00
2.300000e+00   1.744263e+00
2.320000e+00   1.751587e+00
2.340000e+00   1.758808e+00
2.360000e+00   1.765914e+00
2.380000e+00   1.772895e+00
2.400000e+00   1.779738e+00
2.420000e+00   1.786432e+00
2.440000e+00   1.792968e+00
2.460000e+00   1.799335e+00
2.480000e+00   1.805522e+00
2.500000e+00   1.811522e+00
2.520000e+00   1.817324e+00
2.540000e+00   1.822920e+00
2.560000e+00   1.828302e+00
2.580000e+00   1.833461e+00
2.600000e+00   1.838391e+00
2.620000e+00   1.843084e+00
2.640000e+00   1.847533e+00
2.660000e+00   1.851732e+00
2.680000e+00   1.855675e+00
2.700000e+00   1.859357e+00
2.720000e+00   1.862771e+00
2.740000e+00   1.865915e+00
2.760000e+00   1.868782e+00
2.780000e+00   1.871370e+00
2.800000e+00   1.873673e+00
2.820000e+00   1.875691e+00
2.840000e+00   1.877418e+00
2.860000e+00   1.878854e+00
2.880000e+00   1.879995e+00
2.900000e+00   1.880841e+00
2.920000e+00   1.881390e+00
2.940000e+00   1.881641e+00
2.960000e+00   1.881594e+00
2.980000e+00   1.881248e+00
3.000000e+00   1.880604e+00
3.020000e+00   1.879663e+00
3.040000e+00   1.878425e+00
3.060000e+00   1.876892e+00
3.080000e+00   1.875066e+00
3.100000e+00   1.872950e+00
3.120000e+00   1.870545e+00
3.140000e+00   1.867855e+00
3.160000e+00   1.864883e+00
3.180000e+00   1.861634e+00
3.200000e+00   1.858111e+00
3.220000e+00   1.854318e+00
3.240000e+00   1.850262e+00
3.260000e+00   1.845947e+00
3.280000e+00   1.841379e+00
3.300000e+00   1.836565e+00
3.320000e+00   1.831511e+00
3.340000e+00   1.826224e+00
3.360000e+00   1.820712e+00
3.380000e+00   1.814982e+00
3.400000e+00   1.809043e+00
3.420000e+00   1.802903e+00
3.440000e+00   1.796572e+00
3.460000e+00   1.790059e+00
3.480000e+00   1.783374e+00
3.500000e+00   1.776527e+00
3.520000e+00   1.769529e+00
3.540000e+00   1.762392e+00
3.560000e+00   1.755126e+00
3.580000e+00   1.747743e+00
3.600000e+00   1.740257e+00
3.620000e+00   1.732679e+00
3.640000e+00   1.725023e+00
3.660000e+00   1.717303e+00
3.680000e+00   1.709531e+00
3.700000e+00   1.701722e+00
3.720000e+00   1.693891e+00
3.740000e+00   1.686053e+00
3.760000e+00   1.678222e+00
3.780000e+00   1.670413e+00
3.800000e+00   1.662643e+00
3.820000e+00   1.654928e+00
3.840000e+00   1.647282e+00
3.860000e+00   1.639723e+00
3.880000e+00   1.632266e+00
3.900000e+00   1.624927e+00
3.920000e+00   1.617724e+00
3.940000e+00   1.610672e+00
3.960000e+00   1.603788e+00
3.980000e+00   1.597087e+00
4.000000e+00   1.590585e+00
4.020000e+00   1.584299e+00
4.040000e+00   1.578243e+00
4.060000e+00   1.572432e+00
4.080000e+00   1.566881e+00
4.100000e+00   1.561604e+00
4.120000e+00   1.556614e+00
4.140000e+00   1.551924e+00
4.160000e+00   1.547547e+00
4.180000e+00   1.543493e+00
4.200000e+00   1.539773e+00
4.220000e+00   1.536398e+00
4.240000e+00   1.533375e+00
4.260000e+00   1.530712e+00
4.280000e+00   1.528418e+00
4.300000e+00   1.526496e+00
4.320000e+00   1.524953e+00
4.340000e+00   1.523792e+00
4.360000e+00   1.523015e+00
4.380000e+00   1.522624e+00
4.400000e+00   1.522620e+00
4.420000e+00   1.523002e+00
4.440000e+00   1.523768e+00
4.460000e+00   1.524916e+00
4.480000e+00   1.526441e+00
4.500000e+00   1.528339e+00
4.520000e+00   1.530604e+00
4.540000e+00   1.533230e+00
4.560000e+00   1.536208e+00
4.580000e+00   1.539530e+00
4.600000e+00   1.543188e+00
4.620000e+00   1.547169e+00
4.640000e+00   1.551465e+00
4.660000e+00   1.556063e+00
4.680000e+00   1.560952e+00
4.700000e+00   1.566118e+00
4.720000e+00   1.571549e+00
4.740000e+00   1.577232e+00
4.760000e+00   1.583151e+00
4.780000e+00   1.589293e+00
4.800000e+00   1.595644e+00
4.820000e+00   1.602189e+00
4.840000e+00   1.608912e+00
4.860000e+00   1.615799e+00
4.880000e+00   1.622835e+00
4.900000e+00   1.630004e+00
4.920000e+00   1.637291e+00
4.940000e+00   1.644681e+00
4.960000e+00   1.652159e+00
4.980000e+00   1.659709e+00
5.000000e+00   1.667318e+00
5.020000e+00   1.674969e+00
5.040000e+00   1.682648e+00
5.060000e+00   1.690342e+00
5.080000e+00   1.698035e+00
5.100000e+00   1.705715e+00
5.120000e+00   1.713366e+00
5.140000e+00   1.720976e+00
5.160000e+00   1.728531e+00
5.180000e+00   1.736020e+00
5.200000e+00   1.743428e+00
5.220000e+00   1.750744e+00
5.240000e+00   1.757956e+00
5.260000e+00   1.765053e+00
5.280000e+00   1.772022e+00
5.300000e+00   1.778854e+00
5.320000e+00   1.785538e+00
5.340000e+00   1.792063e+00
5.360000e+00   1.798420e+00
5.380000e+00   1.804599e+00
5.400000e+00   1.810591e+00
5.420000e+00   1.816388e+00
5.440000e+00   1.821980e+00
5.460000e+00   1.827361e+00
5.480000e+00   1.832522e+00
5.500000e+00   1.837456e+00
5.520000e+00   1.842156e+00
5.540000e+00   1.846616e+00
5.560000e+00   1.850829e+00
5.580000e+00   1.854790e+00
5.600000e+00   1.858493e+00
5.620000e+00   1.861933e+00
5.640000e+00   1.865106e+00
5.660000e+00   1.868008e+00
5.680000e+00   1.870633e+00
5.700000e+00   1.872979e+00
5.720000e+00   1.875043e+00
5.740000e+00   1.876822e+00
5.760000e+00   1.878313e+00
5.780000e+00   1.879514e+00
5.800000e+00   1.880424e+00
5.820000e+00   1.881041e+00
5.840000e+00   1.881364e+00
5.860000e+00   1.881393e+00
5.880000e+00   1.881128e+00
5.900000e+00   1.880568e+00
5.920000e+00   1.879714e+00
5.940000e+00   1.878568e+00
5.960000e+00   1.877130e+00
5.980000e+00   1.875402e+00
6.000000e+00   1.873386e+00
6.020000e+00   1.871085e+00
6.040000e+00   1.868501e+00
6.060000e+00   1.865638e+00
6.080000e+00   1.862500e+00
6.100000e+00   1.859089e+00
6.120000e+00   1.855411e+00
6.140000e+00   1.851470e+00
6.160000e+00   1.847272e+00
6.180000e+00   1.842822e+00
6.200000e+00   1.838125e+00
6.220000e+00   1.833189e+00
6.240000e+00   1.828020e+00
6.260000e+00   1.822625e+00
6.280000e+00   1.817012e+00
6.300000e+00   1.811187e+00
6.320000e+00   1.805161e+00
6.340000e+00   1.798941e+00
6.360000e+00   1.792536e+00
6.380000e+00   1.785957e+00
6.400000e+00   1.779212e+00
6.420000e+00   1.772312e+00
6.440000e+00   1.765268e+00
6.460000e+00   1.758091e+00
6.480000e+00   1.750792e+00
6.500000e+00   1.743383e+00
6.520000e+00   1.735876e+00
6.540000e+00   1.728283e+00
6.560000e+00   1.720618e+00
6.580000e+00   1.712894e+00
6.600000e+00   1.705124e+00
6.620000e+00   1.697323e+00
6.640000e+00   1.689504e+00
6.660000e+00   1.681682e+00
6.680000e+00   1.673872e+00
6.700000e+00   1.666089e+00
6.720000e+00   1.658348e+00
6.740000e+00   1.650665e+00
6.760000e+00   1.643055e+00
6.780000e+00   1.635535e+00
6.800000e+00   1.628121e+00
6.820000e+00   1.620828e+00
6.840000e+00   1.613673e+00
6.860000e+00   1.606672e+00
6.880000e+00   1.599841e+00
6.900000e+00   1.593196e+00
6.920000e+00   1.586754e+00
6.940000e+00   1.580529e+00
6.960000e+00   1.574538e+00
6.980000e+00   1.568795e+00
7.000000e+00   1.563316e+00
7.020000e+00   1.558114e+00
7.040000e+00   1.553204e+00
7.060000e+00   1.548599e+00
7.080000e+00   1.544310e+00
7.100000e+00   1.540352e+00
7.120000e+00   1.536733e+00
7.140000e+00   1.533465e+00
7.160000e+00   1.530557e+00
7.180000e+00   1.528018e+00
7.200000e+00   1.525854e+00
7.220000e+00   1.524072e+00
7.240000e+00   1.522677e+00
7.260000e+00   1.521673e+00
7.280000e+00   1.521063e+00
7.300000e+00   1.520848e+00
7.320000e+00   1.521030e+00
7.340000e+00   1.521607e+00
7.360000e+00   1.522577e+00
7.380000e+00   1.523938e+00
7.400000e+00   1.525685e+00
7.420000e+00   1.527812e+00
7.440000e+00   1.530314e+00
7.460000e+00   1.533182e+00
7.480000e+00   1.536409e+00
7.500000e+00   1.539984e+00
7.520000e+00   1.543899e+00
7.540000e+00   1.548140e+00
7.560000e+00   1.552698e+00
7.580000e+00   1.557559e+00
7.600000e+00   1.562710e+00
7.620000e+00   1.568138e+00
7.640000e+00   1.573828e+00
7.660000e+00   1.579766e+00
7.680000e+00   1.585936e+00
7.700000e+00   1.592325e+00
7.720000e+00   1.598915e+00
7.740000e+00   1.605693e+00
7.760000e+00   1.612640e+00
7.780000e+00   1.619743e+00
7.800000e+00   1.626985e+00
7.820000e+00   1.634350e+00
7.840000e+00   1.641821e+00
7.860000e+00   1.649384e+00
7.880000e+00   1.657023e+00
7.900000e+00   1.664722e+00
7.920000e+00   1.672466e+00
7.940000e+00   1.680239e+00
7.960000e+00   1.688027e+00
7.980000e+00   1.695815e+00
8.000000e+00   1.703588e+00
8.020000e+00   1.711333e+00


==> BEC-GP-OMP/c_programs/output/realsph/realsph-out.txt <==
 Real time propagation spherically-symmetric trap,   OPTION = 2

  Number of Atoms N = 2000, Unit of length AHO = 0.00000100 m
  Scattering length a = 94.35*a0
  Nonlinearity G_3D = 125.4840001
 # Space Stp: NR = 2000
  Space Step: DR = 0.0100
 # Time Stp : NSTP = 1000000, NPAS = 100, NRUN = 40000
   Time Step:   DT = 0.000100

 * Change for dynamics: GPAR = 0.500 *

                  --------------------------------------------------------
                    Norm      Chem        Ener/N     <r>     |Psi(0)|^2
                  --------------------------------------------------------
Initial :          1.0000      1.5000      1.5000      1.225      0.180
After NSTP iter.:  1.0000      4.0155      3.0708      1.881      0.030
After NPAS iter.:  1.0000      4.0151      3.0708      1.882      0.030
After NRUN iter.:  1.0000      3.1504      2.5225      1.711      0.040
                  --------------------------------------------------------
 Clock Time: 191 seconds
 CPU Time:  191 seconds


==> BEC-GP-OMP/f_programs/output/imag1d/imag1d-out.txt <==
 Imaginary time propagation 1d,   OPTION =   2
 
  Number of Atoms N =      2000, Unit of length AHO =  0.00000100 m
  Scattering length a =     74.10*a0
  Nonlinearity G_3D =      98.5549029
  Nonlinearity G_1D =      62.7419999
  Parameter of trap: GAMMA =   1.00
  Transverse trap parameter =  0.500
 
 # Space Stp:  N =     8000
  Space Step: DX =   0.002500
 # Time Stp : NSTP =         0, NPAS =    200000, NRUN =     20000
   Time Step:   DT =   0.000020
 
                   -----------------------------------------------------
                    Norm      Chem        Ener/N      <x>      |Psi(0)|^2
                   -----------------------------------------------------
Initial :          1.0000    0.500000    0.500000    0.70711    0.56419
After NPAS iter.:  0.9996   10.369462    6.256976    2.04957    0.16488
After NRUN iter.:  0.9996   10.369462    6.256976    2.04957    0.16488
                   -----------------------------------------------------
 
 Clock Time:     37 seconds
   CPU Time:     37 seconds


==> BEC-GP-OMP/f_programs/output/imag2d/imag2d-den1d_x.txt <==
     -5.00    0.000000E+000
     -4.98    0.395330E-010
     -4.96    0.159415E-009
     -4.94    0.363502E-009
     -4.92    0.658287E-009
     -4.90    0.105303E-008
     -4.88    0.156000E-008
     -4.86    0.219474E-008
     -4.84    0.297649E-008
     -4.82    0.392867E-008
     -4.80    0.507943E-008
     -4.78    0.646244E-008
     -4.76    0.811765E-008
     -4.74    0.100923E-007
     -4.72    0.124422E-007
     -4.70    0.152327E-007
     -4.68    0.185410E-007
     -4.66    0.224570E-007
     -4.64    0.270862E-007
     -4.62    0.325519E-007
     -4.60    0.389979E-007
     -4.58    0.465916E-007
     -4.56    0.555283E-007
     -4.54    0.660349E-007
     -4.52    0.783749E-007
     -4.50    0.928545E-007
     -4.48    0.109828E-006
     -4.46    0.129708E-006
     -4.44    0.152967E-006
     -4.42    0.180157E-006
     -4.40    0.211912E-006
     -4.38    0.248963E-006
     -4.36    0.292155E-006
     -4.34    0.342459E-006
     -4.32    0.400991E-006
     -4.30    0.469034E-006
     -4.28    0.548062E-006
     -4.26    0.639763E-006
     -4.24    0.746071E-006
     -4.22    0.869198E-006
     -4.20    0.101168E-005
     -4.18    0.117639E-005
     -4.16    0.136663E-005
     -4.14    0.158616E-005
     -4.12    0.183925E-005
     -4.10    0.213075E-005
     -4.08    0.246619E-005
     -4.06    0.285182E-005
     -4.04    0.329474E-005
     -4.02    0.380299E-005
     -4.00    0.438565E-005
     -3.98    0.505300E-005
     -3.96    0.581662E-005
     -3.94    0.668957E-005
     -3.92    0.768657E-005
     -3.90    0.882417E-005
     -3.88    0.101210E-004
     -3.86    0.115978E-004
     -3.84    0.132782E-004
     -3.82    0.151882E-004
     -3.80    0.173572E-004
     -3.78    0.198179E-004
     -3.76    0.226070E-004
     -3.74    0.257651E-004
     -3.72    0.293378E-004
     -3.70    0.333753E-004
     -3.68    0.379340E-004
     -3.66    0.430759E-004
     -3.64    0.488701E-004
     -3.62    0.553930E-004
     -3.60    0.627290E-004
     -3.58    0.709713E-004
     -3.56    0.802228E-004
     -3.54    0.905969E-004
     -3.52    0.102218E-003
     -3.50    0.115224E-003
     -3.48    0.129764E-003
     -3.46    0.146004E-003
     -3.44    0.164124E-003
     -3.42    0.184322E-003
     -3.40    0.206812E-003
     -3.38    0.231831E-003
     -3.36    0.259633E-003
     -3.34    0.290498E-003
     -3.32    0.324728E-003
     -3.30    0.362650E-003
     -3.28    0.404621E-003
     -3.26    0.451024E-003
     -3.24    0.502275E-003
     -3.22    0.558821E-003
     -3.20    0.621144E-003
     -3.18    0.689763E-003
     -3.16    0.765236E-003
     -3.14    0.848158E-003
     -3.12    0.939170E-003
     -3.10    0.103896E-002
     -3.08    0.114824E-002
     -3.06    0.126781E-002
     -3.04    0.139848E-002
     -3.02    0.154114E-002
     -3.00    0.169672E-002
     -2.98    0.186619E-002
     -2.96    0.205061E-002
     -2.94    0.225107E-002
     -2.92    0.246873E-002
     -2.90    0.270481E-002
     -2.88    0.296058E-002
     -2.86    0.323738E-002
     -2.84    0.353660E-002
     -2.82    0.385970E-002
     -2.80    0.420819E-002
     -2.78    0.458366E-002
     -2.76    0.498773E-002
     -2.74    0.542208E-002
     -2.72    0.588847E-002
     -2.70    0.638869E-002
     -2.68    0.692458E-002
     -2.66    0.749802E-002
     -2.64    0.811094E-002
     -2.62    0.876532E-002
     -2.60    0.946314E-002
     -2.58    0.102064E-001
     -2.56    0.109973E-001
     -2.54    0.118377E-001
     -2.52    0.127298E-001
     -2.50    0.136756E-001
     -2.48    0.146772E-001
     -2.46    0.157367E-001
     -2.44    0.168561E-001
     -2.42    0.180375E-001
     -2.40    0.192827E-001
     -2.38    0.205937E-001
     -2.36    0.219724E-001
     -2.34    0.234206E-001
     -2.32    0.249400E-001
     -2.30    0.265323E-001
     -2.28    0.281990E-001
     -2.26    0.299416E-001
     -2.24    0.317615E-001
     -2.22    0.336598E-001
     -2.20    0.356377E-001
     -2.18    0.376962E-001
     -2.16    0.398361E-001
     -2.14    0.420580E-001
     -2.12    0.443626E-001
     -2.10    0.467502E-001
     -2.08    0.492211E-001
     -2.06    0.517752E-001
     -2.04    0.544125E-001
     -2.02    0.571327E-001
     -2.00    0.599354E-001
     -1.98    0.628198E-001
     -1.96    0.657853E-001
     -1.94    0.688308E-001
     -1.92    0.719552E-001
     -1.90    0.751571E-001
     -1.88    0.784351E-001
     -1.86    0.817876E-001
     -1.84    0.852127E-001
     -1.82    0.887085E-001
     -1.80    0.922729E-001
     -1.78    0.959036E-001
     -1.76    0.995983E-001
     -1.74    0.103354E+000
     -1.72    0.107170E+000
     -1.70    0.111041E+000
     -1.68    0.114965E+000
     -1.66    0.118940E+000
     -1.64    0.122963E+000
     -1.62    0.127029E+000
     -1.60    0.131137E+000
     -1.58    0.135283E+000
     -1.56    0.139464E+000
     -1.54    0.143676E+000
     -1.52    0.147917E+000
     -1.50    0.152182E+000
     -1.48    0.156469E+000
     -1.46    0.160774E+000
     -1.44    0.165094E+000
     -1.42    0.169425E+000
     -1.40    0.173765E+000
     -1.38    0.178109E+000
     -1.36    0.182456E+000
     -1.34    0.186800E+000
     -1.32    0.191140E+000
     -1.30    0.195472E+000
     -1.28    0.199793E+000
     -1.26    0.204100E+000
     -1.24    0.208389E+000
     -1.22    0.212659E+000
     -1.20    0.216906E+000
     -1.18    0.221128E+000
     -1.16    0.225321E+000
     -1.14    0.229483E+000
     -1.12    0.233611E+000
     -1.10    0.237704E+000
     -1.08    0.241758E+000
     -1.06    0.245771E+000
     -1.04    0.249741E+000
     -1.02    0.253665E+000
     -1.00    0.257542E+000
     -0.98    0.261370E+000
     -0.96    0.265145E+000
     -0.94    0.268868E+000
     -0.92    0.272535E+000
     -0.90    0.276145E+000
     -0.88    0.279696E+000
     -0.86    0.283186E+000
     -0.84    0.286615E+000
     -0.82    0.289980E+000
     -0.80    0.293279E+000
     -0.78    0.296513E+000
     -0.76    0.299679E+000
     -0.74    0.302775E+000
     -0.72    0.305802E+000
     -0.70    0.308757E+000
     -0.68    0.311639E+000
     -0.66    0.314448E+000
     -0.64    0.317183E+000
     -0.62    0.319841E+000
     -0.60    0.322424E+000
     -0.58    0.324929E+000
     -0.56    0.327356E+000
     -0.54    0.329704E+000
     -0.52    0.331973E+000
     -0.50    0.334161E+000
     -0.48    0.336268E+000
     -0.46    0.338294E+000
     -0.44    0.340237E+000
     -0.42    0.342098E+000
     -0.40    0.343875E+000
     -0.38    0.345568E+000
     -0.36    0.347178E+000
     -0.34    0.348702E+000
     -0.32    0.350142E+000
     -0.30    0.351496E+000
     -0.28    0.352764E+000
     -0.26    0.353946E+000
     -0.24    0.355042E+000
     -0.22    0.356051E+000
     -0.20    0.356973E+000
     -0.18    0.357808E+000
     -0.16    0.358556E+000
     -0.14    0.359216E+000
     -0.12    0.359788E+000
     -0.10    0.360273E+000
     -0.08    0.360670E+000
     -0.06    0.360978E+000
     -0.04    0.361199E+000
     -0.02    0.361331E+000
      0.00    0.361375E+000
      0.02    0.361331E+000
      0.04    0.361199E+000
      0.06    0.360978E+000
      0.08    0.360670E+000
      0.10    0.360273E+000
      0.12    0.359788E+000
      0.14    0.359216E+000
      0.16    0.358556E+000
      0.18    0.357808E+000
      0.20    0.356973E+000
      0.22    0.356051E+000
      0.24    0.355042E+000
      0.26    0.353946E+000
      0.28    0.352764E+000
      0.30    0.351496E+000
      0.32    0.350142E+000
      0.34    0.348702E+000
      0.36    0.347178E+000
      0.38    0.345568E+000
      0.40    0.343875E+000
      0.42    0.342098E+000
      0.44    0.340237E+000
      0.46    0.338294E+000
      0.48    0.336268E+000
      0.50    0.334161E+000
      0.52    0.331973E+000
      0.54    0.329704E+000
      0.56    0.327356E+000
      0.58    0.324929E+000
      0.60    0.322424E+000
      0.62    0.319841E+000
      0.64    0.317183E+000
      0.66    0.314448E+000
      0.68    0.311639E+000
      0.70    0.308757E+000
      0.72    0.305802E+000
      0.74    0.302775E+000
      0.76    0.299679E+000
      0.78    0.296513E+000
      0.80    0.293279E+000
      0.82    0.289980E+000
      0.84    0.286615E+000
      0.86    0.283186E+000
      0.88    0.279696E+000
      0.90    0.276145E+000
      0.92    0.272535E+000
      0.94    0.268868E+000
      0.96    0.265145E+000
      0.98    0.261370E+000
      1.00    0.257542E+000
      1.02    0.253665E+000
      1.04    0.249741E+000
      1.06    0.245771E+000
      1.08    0.241758E+000
      1.10    0.237704E+000
      1.12    0.233611E+000
      1.14    0.229483E+000
      1.16    0.225321E+000
      1.18    0.221128E+000
      1.20    0.216906E+000
      1.22    0.212659E+000
      1.24    0.208389E+000
      1.26    0.204100E+000
      1.28    0.199793E+000
      1.30    0.195472E+000
      1.32    0.191140E+000
      1.34    0.186800E+000
      1.36    0.182456E+000
      1.38    0.178109E+000
      1.40    0.173765E+000
      1.42    0.169425E+000
      1.44    0.165094E+000
      1.46    0.160774E+000
      1.48    0.156469E+000
      1.50    0.152182E+000
      1.52    0.147917E+000
      1.54    0.143676E+000
      1.56    0.139464E+000
      1.58    0.135283E+000
      1.60    0.131137E+000
      1.62    0.127029E+000
      1.64    0.122963E+000
      1.66    0.118940E+000
      1.68    0.114965E+000
      1.70    0.111041E+000
      1.72    0.107170E+000
      1.74    0.103354E+000
      1.76    0.995983E-001
      1.78    0.959036E-001
      1.80    0.922729E-001
      1.82    0.887085E-001
      1.84    0.852127E-001
      1.86    0.817876E-001
      1.88    0.784351E-001
      1.90    0.751571E-001
      1.92    0.719552E-001
      1.94    0.688308E-001
      1.96    0.657853E-001
      1.98    0.628198E-001
      2.00    0.599354E-001
      2.02    0.571327E-001
      2.04    0.544125E-001
      2.06    0.517752E-001
      2.08    0.492211E-001
      2.10    0.467502E-001
      2.12    0.443626E-001
      2.14    0.420580E-001
      2.16    0.398361E-001
      2.18    0.376962E-001
      2.20    0.356377E-001
      2.22    0.336598E-001
      2.24    0.317615E-001
      2.26    0.299416E-001
      2.28    0.281990E-001
      2.30    0.265323E-001
      2.32    0.249400E-001
      2.34    0.234206E-001
      2.36    0.219724E-001
      2.38    0.205937E-001
      2.40    0.192827E-001
      2.42    0.180375E-001
      2.44    0.168561E-001
      2.46    0.157367E-001
      2.48    0.146772E-001
      2.50    0.136756E-001
      2.52    0.127298E-001
      2.54    0.118377E-001
      2.56    0.109973E-001
      2.58    0.102064E-001
      2.60    0.946314E-002
      2.62    0.876532E-002
      2.64    0.811094E-002
      2.66    0.749802E-002
      2.68    0.692458E-002
      2.70    0.638869E-002
      2.72    0.588848E-002
      2.74    0.542208E-002
      2.76    0.498773E-002
      2.78    0.458366E-002
      2.80    0.420819E-002
      2.82    0.385970E-002
      2.84    0.353660E-002
      2.86    0.323738E-002
      2.88    0.296058E-002
      2.90    0.270481E-002
      2.92    0.246874E-002
      2.94    0.225107E-002
      2.96    0.205061E-002
      2.98    0.186619E-002
      3.00    0.169672E-002
      3.02    0.154114E-002
      3.04    0.139848E-002
      3.06    0.126781E-002
      3.08    0.114824E-002
      3.10    0.103896E-002
      3.12    0.939171E-003
      3.14    0.848159E-003
      3.16    0.765236E-003
      3.18    0.689764E-003
      3.20    0.621145E-003
      3.22    0.558821E-003
      3.24    0.502276E-003
      3.26    0.451025E-003
      3.28    0.404622E-003
      3.30    0.362651E-003
      3.32    0.324729E-003
      3.34    0.290499E-003
      3.36    0.259634E-003
      3.38    0.231831E-003
      3.40    0.206813E-003
      3.42    0.184322E-003
      3.44    0.164125E-003
      3.46    0.146005E-003
      3.48    0.129765E-003
      3.50    0.115225E-003
      3.52    0.102219E-003
      3.54    0.905975E-004
      3.56    0.802234E-004
      3.58    0.709719E-004
      3.60    0.627296E-004
      3.62    0.553936E-004
      3.64    0.488708E-004
      3.66    0.430765E-004
      3.68    0.379346E-004
      3.70    0.333760E-004
      3.72    0.293384E-004
      3.74    0.257657E-004
      3.76    0.226076E-004
      3.78    0.198185E-004
      3.80    0.173577E-004
      3.82    0.151887E-004
      3.84    0.132787E-004
      3.86    0.115984E-004
      3.88    0.101215E-004
      3.90    0.882473E-005
      3.92    0.768713E-005
      3.94    0.669012E-005
      3.96    0.581716E-005
      3.98    0.505354E-005
      4.00    0.438619E-005
      4.02    0.380352E-005
      4.04    0.329527E-005
      4.06    0.285235E-005
      4.08    0.246671E-005
      4.10    0.213127E-005
      4.12    0.183977E-005
      4.14    0.158668E-005
      4.16    0.136714E-005
      4.18    0.117689E-005
      4.20    0.101218E-005
      4.22    0.869698E-006
      4.24    0.746567E-006
      4.26    0.640256E-006
      4.28    0.548552E-006
      4.30    0.469521E-006
      4.32    0.401474E-006
      4.34    0.342939E-006
      4.36    0.292632E-006
      4.38    0.249437E-006
      4.40    0.212382E-006
      4.42    0.180624E-006
      4.44    0.153431E-006
      4.46    0.130168E-006
      4.48    0.110285E-006
      4.50    0.933078E-007
      4.52    0.788245E-007
      4.54    0.664807E-007
      4.56    0.559701E-007
      4.58    0.470293E-007
      4.60    0.394311E-007
      4.62    0.329805E-007
      4.64    0.275097E-007
      4.66    0.228749E-007
      4.68    0.189528E-007
      4.70    0.156379E-007
      4.72    0.128398E-007
      4.74    0.104816E-007
      4.76    0.849740E-008
      4.78    0.683137E-008
      4.80    0.543597E-008
      4.82    0.427091E-008
      4.84    0.330219E-008
      4.86    0.250119E-008
      4.88    0.184394E-008
      4.90    0.131058E-008
      4.92    0.884757E-009
      4.94    0.553289E-009
      4.96    0.305773E-009
      4.98    0.134353E-009
      5.00    0.000000E+000


==> BEC-GP-OMP/f_programs/output/imag2d/imag2d-den1d_y.txt <==
     -5.00    0.000000E+000
     -4.98    0.586471E-021
     -4.96    0.243444E-020
     -4.94    0.582084E-020
     -4.92    0.112483E-019
     -4.90    0.195141E-019
     -4.88    0.318210E-019
     -4.86    0.499421E-019
     -4.84    0.764634E-019
     -4.82    0.115134E-018
     -4.80    0.171371E-018
     -4.78    0.252978E-018
     -4.76    0.371176E-018
     -4.74    0.542068E-018
     -4.72    0.788721E-018
     -4.70    0.114412E-017
     -4.68    0.165537E-017
     -4.66    0.238959E-017
     -4.64    0.344226E-017
     -4.62    0.494904E-017
     -4.60    0.710225E-017
     -4.58    0.101742E-016
     -4.56    0.145495E-016
     -4.54    0.207711E-016
     -4.52    0.296035E-016
     -4.50    0.421214E-016
     -4.48    0.598337E-016
     -4.46    0.848542E-016
     -4.44    0.120140E-015
     -4.42    0.169821E-015
     -4.40    0.239655E-015
     -4.38    0.337652E-015
     -4.36    0.474946E-015
     -4.34    0.666976E-015
     -4.32    0.935119E-015
     -4.30    0.130893E-014
     -4.28    0.182917E-014
     -4.26    0.255202E-014
     -4.24    0.355472E-014
     -4.22    0.494330E-014
     -4.20    0.686309E-014
     -4.18    0.951290E-014
     -4.16    0.131642E-013
     -4.14    0.181874E-013
     -4.12    0.250861E-013
     -4.10    0.345451E-013
     -4.08    0.474929E-013
     -4.06    0.651870E-013
     -4.04    0.893270E-013
     -4.02    0.122206E-012
     -4.00    0.166914E-012
     -3.98    0.227604E-012
     -3.96    0.309854E-012
     -3.94    0.421135E-012
     -3.92    0.571444E-012
     -3.90    0.774130E-012
     -3.88    0.104699E-011
     -3.86    0.141370E-011
     -3.84    0.190572E-011
     -3.82    0.256477E-011
     -3.80    0.344607E-011
     -3.78    0.462260E-011
     -3.76    0.619062E-011
     -3.74    0.827692E-011
     -3.72    0.110481E-010
     -3.70    0.147229E-010
     -3.68    0.195878E-010
     -3.66    0.260172E-010
     -3.64    0.345001E-010
     -3.62    0.456736E-010
     -3.60    0.603663E-010
     -3.58    0.796539E-010
     -3.56    0.104931E-009
     -3.54    0.138001E-009
     -3.52    0.181195E-009
     -3.50    0.237515E-009
     -3.48    0.310828E-009
     -3.46    0.406097E-009
     -3.44    0.529691E-009
     -3.42    0.689757E-009
     -3.40    0.896709E-009
     -3.38    0.116383E-008
     -3.36    0.150801E-008
     -3.34    0.195075E-008
     -3.32    0.251930E-008
     -3.30    0.324815E-008
     -3.28    0.418092E-008
     -3.26    0.537264E-008
     -3.24    0.689258E-008
     -3.22    0.882783E-008
     -3.20    0.112877E-007
     -3.18    0.144089E-007
     -3.16    0.183627E-007
     -3.14    0.233625E-007
     -3.12    0.296741E-007
     -3.10    0.376280E-007
     -3.08    0.476345E-007
     -3.06    0.602014E-007
     -3.04    0.759569E-007
     -3.02    0.956757E-007
     -3.00    0.120312E-006
     -2.98    0.151040E-006
     -2.96    0.189299E-006
     -2.94    0.236851E-006
     -2.92    0.295853E-006
     -2.90    0.368933E-006
     -2.88    0.459293E-006
     -2.86    0.570826E-006
     -2.84    0.708252E-006
     -2.82    0.877287E-006
     -2.80    0.108484E-005
     -2.78    0.133923E-005
     -2.76    0.165050E-005
     -2.74    0.203069E-005
     -2.72    0.249424E-005
     -2.70    0.305844E-005
     -2.68    0.374393E-005
     -2.66    0.457530E-005
     -2.64    0.558183E-005
     -2.62    0.679827E-005
     -2.60    0.826576E-005
     -2.58    0.100330E-004
     -2.56    0.121574E-004
     -2.54    0.147066E-004
     -2.52    0.177600E-004
     -2.50    0.214110E-004
     -2.48    0.257684E-004
     -2.46    0.309598E-004
     -2.44    0.371336E-004
     -2.42    0.444623E-004
     -2.40    0.531465E-004
     -2.38    0.634179E-004
     -2.36    0.755448E-004
     -2.34    0.898361E-004
     -2.32    0.106647E-003
     -2.30    0.126387E-003
     -2.28    0.149522E-003
     -2.26    0.176587E-003
     -2.24    0.208192E-003
     -2.22    0.245028E-003
     -2.20    0.287883E-003
     -2.18    0.337647E-003
     -2.16    0.395326E-003
     -2.14    0.462055E-003
     -2.12    0.539107E-003
     -2.10    0.627913E-003
     -2.08    0.730072E-003
     -2.06    0.847370E-003
     -2.04    0.981793E-003
     -2.02    0.113555E-002
     -2.00    0.131108E-002
     -1.98    0.151109E-002
     -1.96    0.173854E-002
     -1.94    0.199671E-002
     -1.92    0.228917E-002
     -1.90    0.261984E-002
     -1.88    0.299297E-002
     -1.86    0.341319E-002
     -1.84    0.388551E-002
     -1.82    0.441533E-002
     -1.80    0.500849E-002
     -1.78    0.567123E-002
     -1.76    0.641022E-002
     -1.74    0.723260E-002
     -1.72    0.814592E-002
     -1.70    0.915818E-002
     -1.68    0.102778E-001
     -1.66    0.115138E-001
     -1.64    0.128752E-001
     -1.62    0.143719E-001
     -1.60    0.160139E-001
     -1.58    0.178115E-001
     -1.56    0.197754E-001
     -1.54    0.219166E-001
     -1.52    0.242463E-001
     -1.50    0.267756E-001
     -1.48    0.295160E-001
     -1.46    0.324790E-001
     -1.44    0.356757E-001
     -1.42    0.391175E-001
     -1.40    0.428154E-001
     -1.38    0.467799E-001
     -1.36    0.510215E-001
     -1.34    0.555499E-001
     -1.32    0.603743E-001
     -1.30    0.655032E-001
     -1.28    0.709444E-001
     -1.26    0.767048E-001
     -1.24    0.827903E-001
     -1.22    0.892058E-001
     -1.20    0.959550E-001
     -1.18    0.103041E+000
     -1.16    0.110464E+000
     -1.14    0.118224E+000
     -1.12    0.126321E+000
     -1.10    0.134752E+000
     -1.08    0.143511E+000
     -1.06    0.152593E+000
     -1.04    0.161992E+000
     -1.02    0.171698E+000
     -1.00    0.181702E+000
     -0.98    0.191991E+000
     -0.96    0.202553E+000
     -0.94    0.213374E+000
     -0.92    0.224438E+000
     -0.90    0.235727E+000
     -0.88    0.247225E+000
     -0.86    0.258912E+000
     -0.84    0.270767E+000
     -0.82    0.282771E+000
     -0.80    0.294901E+000
     -0.78    0.307134E+000
     -0.76    0.319449E+000
     -0.74    0.331820E+000
     -0.72    0.344224E+000
     -0.70    0.356637E+000
     -0.68    0.369034E+000
     -0.66    0.381390E+000
     -0.64    0.393681E+000
     -0.62    0.405882E+000
     -0.60    0.417969E+000
     -0.58    0.429918E+000
     -0.56    0.441703E+000
     -0.54    0.453303E+000
     -0.52    0.464694E+000
     -0.50    0.475854E+000
     -0.48    0.486759E+000
     -0.46    0.497390E+000
     -0.44    0.507725E+000
     -0.42    0.517745E+000
     -0.40    0.527429E+000
     -0.38    0.536760E+000
     -0.36    0.545721E+000
     -0.34    0.554293E+000
     -0.32    0.562461E+000
     -0.30    0.570211E+000
     -0.28    0.577528E+000
     -0.26    0.584397E+000
     -0.24    0.590809E+000
     -0.22    0.596749E+000
     -0.20    0.602209E+000
     -0.18    0.607177E+000
     -0.16    0.611647E+000
     -0.14    0.615609E+000
     -0.12    0.619056E+000
     -0.10    0.621984E+000
     -0.08    0.624386E+000
     -0.06    0.626258E+000
     -0.04    0.627598E+000
     -0.02    0.628403E+000
      0.00    0.628671E+000
      0.02    0.628403E+000
      0.04    0.627598E+000
      0.06    0.626258E+000
      0.08    0.624386E+000
      0.10    0.621984E+000
      0.12    0.619056E+000
      0.14    0.615609E+000
      0.16    0.611647E+000
      0.18    0.607177E+000
      0.20    0.602209E+000
      0.22    0.596749E+000
      0.24    0.590809E+000
      0.26    0.584397E+000
      0.28    0.577528E+000
      0.30    0.570211E+000
      0.32    0.562461E+000
      0.34    0.554293E+000
      0.36    0.545721E+000
      0.38    0.536760E+000
      0.40    0.527429E+000
      0.42    0.517745E+000
      0.44    0.507725E+000
      0.46    0.497390E+000
      0.48    0.486759E+000
      0.50    0.475854E+000
      0.52    0.464694E+000
      0.54    0.453303E+000
      0.56    0.441703E+000
      0.58    0.429918E+000
      0.60    0.417969E+000
      0.62    0.405882E+000
      0.64    0.393681E+000
      0.66    0.381390E+000
      0.68    0.369034E+000
      0.70    0.356637E+000
      0.72    0.344224E+000
      0.74    0.331820E+000
      0.76    0.319449E+000
      0.78    0.307134E+000
      0.80    0.294901E+000
      0.82    0.282771E+000
      0.84    0.270767E+000
      0.86    0.258912E+000
      0.88    0.247225E+000
      0.90    0.235727E+000
      0.92    0.224438E+000
      0.94    0.213374E+000
      0.96    0.202553E+000
      0.98    0.191991E+000
      1.00    0.181702E+000
      1.02    0.171698E+000
      1.04    0.161992E+000
      1.06    0.152593E+000
      1.08    0.143511E+000
      1.10    0.134752E+000
      1.12    0.126321E+000
      1.14    0.118224E+000
      1.16    0.110464E+000
      1.18    0.103041E+000
      1.20    0.959550E-001
      1.22    0.892058E-001
      1.24    0.827903E-001
      1.26    0.767048E-001
      1.28    0.709444E-001
      1.30    0.655032E-001
      1.32    0.603743E-001
      1.34    0.555499E-001
      1.36    0.510215E-001
      1.38    0.467799E-001
      1.40    0.428154E-001
      1.42    0.391175E-001
      1.44    0.356757E-001
      1.46    0.324790E-001
      1.48    0.295160E-001
      1.50    0.267756E-001
      1.52    0.242463E-001
      1.54    0.219166E-001
      1.56    0.197754E-001
      1.58    0.178115E-001
      1.60    0.160139E-001
      1.62    0.143719E-001
      1.64    0.128752E-001
      1.66    0.115138E-001
      1.68    0.102778E-001
      1.70    0.915818E-002
      1.72    0.814592E-002
      1.74    0.723260E-002
      1.76    0.641022E-002
      1.78    0.567123E-002
      1.80    0.500849E-002
      1.82    0.441533E-002
      1.84    0.388551E-002
      1.86    0.341319E-002
      1.88    0.299297E-002
      1.90    0.261984E-002
      1.92    0.228917E-002
      1.94    0.199671E-002
      1.96    0.173854E-002
      1.98    0.151109E-002
      2.00    0.131108E-002
      2.02    0.113555E-002
      2.04    0.981793E-003
      2.06    0.847370E-003
      2.08    0.730072E-003
      2.10    0.627913E-003
      2.12    0.539107E-003
      2.14    0.462055E-003
      2.16    0.395326E-003
      2.18    0.337647E-003
      2.20    0.287883E-003
      2.22    0.245028E-003
      2.24    0.208192E-003
      2.26    0.176587E-003
      2.28    0.149522E-003
      2.30    0.126387E-003
      2.32    0.106647E-003
      2.34    0.898361E-004
      2.36    0.755448E-004
      2.38    0.634179E-004
      2.40    0.531465E-004
      2.42    0.444623E-004
      2.44    0.371336E-004
      2.46    0.309598E-004
      2.48    0.257684E-004
      2.50    0.214110E-004
      2.52    0.177600E-004
      2.54    0.147066E-004
      2.56    0.121574E-004
      2.58    0.100330E-004
      2.60    0.826576E-005
      2.62    0.679827E-005
      2.64    0.558183E-005
      2.66    0.457530E-005
      2.68    0.374393E-005
      2.70    0.305844E-005
      2.72    0.249424E-005
      2.74    0.203069E-005
      2.76    0.165050E-005
      2.78    0.133923E-005
      2.80    0.108484E-005
      2.82    0.877287E-006
      2.84    0.708252E-006
      2.86    0.570826E-006
      2.88    0.459293E-006
      2.90    0.368933E-006
      2.92    0.295853E-006
      2.94    0.236851E-006
      2.96    0.189299E-006
      2.98    0.151040E-006
      3.00    0.120312E-006
      3.02    0.956757E-007
      3.04    0.759569E-007
      3.06    0.602014E-007
      3.08    0.476345E-007
      3.10    0.376280E-007
      3.12    0.296741E-007
      3.14    0.233625E-007
      3.16    0.183627E-007
      3.18    0.144089E-007
      3.20    0.112877E-007
      3.22    0.882783E-008
      3.24    0.689258E-008
      3.26    0.537264E-008
      3.28    0.418092E-008
      3.30    0.324815E-008
      3.32    0.251930E-008
      3.34    0.195075E-008
      3.36    0.150801E-008
      3.38    0.116383E-008
      3.40    0.896709E-009
      3.42    0.689757E-009
      3.44    0.529691E-009
      3.46    0.406097E-009
      3.48    0.310828E-009
      3.50    0.237515E-009
      3.52    0.181195E-009
      3.54    0.138001E-009
      3.56    0.104931E-009
      3.58    0.796539E-010
      3.60    0.603663E-010
      3.62    0.456736E-010
      3.64    0.345001E-010
      3.66    0.260172E-010
      3.68    0.195878E-010
      3.70    0.147229E-010
      3.72    0.110481E-010
      3.74    0.827692E-011
      3.76    0.619062E-011
      3.78    0.462260E-011
      3.80    0.344607E-011
      3.82    0.256477E-011
      3.84    0.190572E-011
      3.86    0.141370E-011
      3.88    0.104699E-011
      3.90    0.774130E-012
      3.92    0.571444E-012
      3.94    0.421135E-012
      3.96    0.309854E-012
      3.98    0.227604E-012
      4.00    0.166914E-012
      4.02    0.122206E-012
      4.04    0.893270E-013
      4.06    0.651870E-013
      4.08    0.474929E-013
      4.10    0.345451E-013
      4.12    0.250861E-013
      4.14    0.181874E-013
      4.16    0.131643E-013
      4.18    0.951290E-014
      4.20    0.686309E-014
      4.22    0.494331E-014
      4.24    0.355472E-014
      4.26    0.255202E-014
      4.28    0.182917E-014
      4.30    0.130893E-014
      4.32    0.935122E-015
      4.34    0.666979E-015
      4.36    0.474949E-015
      4.38    0.337655E-015
      4.40    0.239657E-015
      4.42    0.169824E-015
      4.44    0.120143E-015
      4.46    0.848570E-016
      4.48    0.598365E-016
      4.50    0.421243E-016
      4.52    0.296063E-016
      4.54    0.207740E-016
      4.56    0.145523E-016
      4.58    0.101769E-016
      4.60    0.710502E-017
      4.62    0.495179E-017
      4.64    0.344500E-017
      4.66    0.239232E-017
      4.68    0.165809E-017
      4.70    0.114682E-017
      4.72    0.791405E-018
      4.74    0.544735E-018
      4.76    0.373824E-018
      4.78    0.255604E-018
      4.80    0.173970E-018
      4.82    0.117700E-018
      4.84    0.789851E-019
      4.86    0.524059E-019
      4.88    0.342056E-019
      4.90    0.217884E-019
      4.92    0.133665E-019
      4.94    0.771571E-020
      4.96    0.400678E-020
      4.98    0.169001E-020
      5.00    0.000000E+000


==> BEC-GP-OMP/f_programs/output/imag2d/imag2d-out.txt <==
 Imaginary time propagation 2d,   OPTION =   2
 
  Number of Atoms N =       500, Unit of length AHO =  0.00000100 m
  Scattering length a =     94.60*a0 
  Nonlinearity G_3D =      31.4542001
  Nonlinearity G_2D =      12.5484103
  Parameters of trap: GAMMA =   1.00, NU =   2.00
  Axial trap parameter =  1.000
 
 # Space Stp: NX =      500, NY =      500
  Space Step: DX =   0.020000, DY =   0.020000
 # Time Stp : NSTP =         0, NPAS =     30000, NRUN =      5000
   Time Step:   DT =   0.000100
 
                   -----------------------------------------------------
                    Norm      Chem        Ener/N    <rho>   |Psi(0,0)|^2
                   -----------------------------------------------------
Initial :          1.0000    1.500000    1.500000    0.86603    0.45016
After NPAS iter.:  0.9993    3.254879    2.490494    1.17972    0.21460
After NRUN iter.:  0.9993    3.254879    2.490494    1.17972    0.21460
                   -----------------------------------------------------
 
 Clock Time:     190 seconds
   CPU Time:     190 seconds


==> BEC-GP-OMP/f_programs/output/imag2d/imag2d-rms.txt <==
 Imaginary time propagation 2d,   OPTION =   2
 
                   -----------------------------------------------------
Values of rms size:        <x>             <y>             <rho>
                   -----------------------------------------------------
           Initial:       0.70711         0.50000         0.86603
  After NPAS iter.:       1.01265         0.60521         1.17972
  After NRUN iter.:       1.01265         0.60521         1.17972
                   -----------------------------------------------------


==> BEC-GP-OMP/f_programs/output/imag3d/imag3d-den1d_x.txt <==
     -6.00    0.000000E+000
     -5.95    0.347579E-013
     -5.90    0.149666E-012
     -5.85    0.379229E-012
     -5.80    0.790809E-012
     -5.75    0.150241E-011
     -5.70    0.271343E-011
     -5.65    0.475565E-011
     -5.60    0.817614E-011
     -5.55    0.138708E-010
     -5.50    0.232980E-010
     -5.45    0.388174E-010
     -5.40    0.642257E-010
     -5.35    0.105595E-009
     -5.30    0.172584E-009
     -5.25    0.280462E-009
     -5.20    0.453231E-009
     -5.15    0.728399E-009
     -5.10    0.116424E-008
     -5.05    0.185075E-008
     -5.00    0.292610E-008
     -4.95    0.460115E-008
     -4.90    0.719580E-008
     -4.85    0.111924E-007
     -4.80    0.173140E-007
     -4.75    0.266375E-007
     -4.70    0.407578E-007
     -4.65    0.620215E-007
     -4.60    0.938603E-007
     -4.55    0.141262E-006
     -4.50    0.211430E-006
     -4.45    0.314701E-006
     -4.40    0.465817E-006
     -4.35    0.685662E-006
     -4.30    0.100364E-005
     -4.25    0.146086E-005
     -4.20    0.211445E-005
     -4.15    0.304323E-005
     -4.10    0.435526E-005
     -4.05    0.619764E-005
     -4.00    0.876929E-005
     -3.95    0.123372E-004
     -3.90    0.172575E-004
     -3.85    0.240014E-004
     -3.80    0.331881E-004
     -3.75    0.456252E-004
     -3.70    0.623583E-004
     -3.65    0.847304E-004
     -3.60    0.114453E-003
     -3.55    0.153692E-003
     -3.50    0.205160E-003
     -3.45    0.272235E-003
     -3.40    0.359079E-003
     -3.35    0.470780E-003
     -3.30    0.613504E-003
     -3.25    0.794644E-003
     -3.20    0.102299E-002
     -3.15    0.130889E-002
     -3.10    0.166438E-002
     -3.05    0.210335E-002
     -3.00    0.264159E-002
     -2.95    0.329692E-002
     -2.90    0.408911E-002
     -2.85    0.503992E-002
     -2.80    0.617287E-002
     -2.75    0.751309E-002
     -2.70    0.908695E-002
     -2.65    0.109217E-001
     -2.60    0.130451E-001
     -2.55    0.154844E-001
     -2.50    0.182665E-001
     -2.45    0.214164E-001
     -2.40    0.249572E-001
     -2.35    0.289092E-001
     -2.30    0.332889E-001
     -2.25    0.381092E-001
     -2.20    0.433783E-001
     -2.15    0.490995E-001
     -2.10    0.552711E-001
     -2.05    0.618864E-001
     -2.00    0.689332E-001
     -1.95    0.763949E-001
     -1.90    0.842499E-001
     -1.85    0.924727E-001
     -1.80    0.101034E+000
     -1.75    0.109900E+000
     -1.70    0.119038E+000
     -1.65    0.128408E+000
     -1.60    0.137972E+000
     -1.55    0.147692E+000
     -1.50    0.157525E+000
     -1.45    0.167433E+000
     -1.40    0.177374E+000
     -1.35    0.187310E+000
     -1.30    0.197203E+000
     -1.25    0.207015E+000
     -1.20    0.216710E+000
     -1.15    0.226255E+000
     -1.10    0.235616E+000
     -1.05    0.244763E+000
     -1.00    0.253666E+000
     -0.95    0.262298E+000
     -0.90    0.270633E+000
     -0.85    0.278646E+000
     -0.80    0.286315E+000
     -0.75    0.293619E+000
     -0.70    0.300538E+000
     -0.65    0.307055E+000
     -0.60    0.313153E+000
     -0.55    0.318816E+000
     -0.50    0.324032E+000
     -0.45    0.328787E+000
     -0.40    0.333071E+000
     -0.35    0.336873E+000
     -0.30    0.340186E+000
     -0.25    0.343002E+000
     -0.20    0.345314E+000
     -0.15    0.347117E+000
     -0.10    0.348408E+000
     -0.05    0.349184E+000
      0.00    0.349442E+000
      0.05    0.349184E+000
      0.10    0.348408E+000
      0.15    0.347117E+000
      0.20    0.345314E+000
      0.25    0.343002E+000
      0.30    0.340186E+000
      0.35    0.336873E+000
      0.40    0.333071E+000
      0.45    0.328787E+000
      0.50    0.324032E+000
      0.55    0.318816E+000
      0.60    0.313153E+000
      0.65    0.307055E+000
      0.70    0.300538E+000
      0.75    0.293619E+000
      0.80    0.286315E+000
      0.85    0.278646E+000
      0.90    0.270633E+000
      0.95    0.262298E+000
      1.00    0.253666E+000
      1.05    0.244763E+000
      1.10    0.235616E+000
      1.15    0.226255E+000
      1.20    0.216710E+000
      1.25    0.207015E+000
      1.30    0.197203E+000
      1.35    0.187310E+000
      1.40    0.177374E+000
      1.45    0.167433E+000
      1.50    0.157525E+000
      1.55    0.147692E+000
      1.60    0.137972E+000
      1.65    0.128408E+000
      1.70    0.119038E+000
      1.75    0.109900E+000
      1.80    0.101034E+000
      1.85    0.924727E-001
      1.90    0.842499E-001
      1.95    0.763949E-001
      2.00    0.689332E-001
      2.05    0.618864E-001
      2.10    0.552711E-001
      2.15    0.490995E-001
      2.20    0.433783E-001
      2.25    0.381092E-001
      2.30    0.332889E-001
      2.35    0.289092E-001
      2.40    0.249572E-001
      2.45    0.214164E-001
      2.50    0.182665E-001
      2.55    0.154844E-001
      2.60    0.130451E-001
      2.65    0.109217E-001
      2.70    0.908695E-002
      2.75    0.751309E-002
      2.80    0.617287E-002
      2.85    0.503992E-002
      2.90    0.408911E-002
      2.95    0.329692E-002
      3.00    0.264159E-002
      3.05    0.210335E-002
      3.10    0.166438E-002
      3.15    0.130889E-002
      3.20    0.102299E-002
      3.25    0.794644E-003
      3.30    0.613504E-003
      3.35    0.470780E-003
      3.40    0.359079E-003
      3.45    0.272235E-003
      3.50    0.205160E-003
      3.55    0.153692E-003
      3.60    0.114453E-003
      3.65    0.847304E-004
      3.70    0.623583E-004
      3.75    0.456252E-004
      3.80    0.331881E-004
      3.85    0.240014E-004
      3.90    0.172575E-004
      3.95    0.123372E-004
      4.00    0.876929E-005
      4.05    0.619764E-005
      4.10    0.435526E-005
      4.15    0.304323E-005
      4.20    0.211445E-005
      4.25    0.146086E-005
      4.30    0.100364E-005
      4.35    0.685662E-006
      4.40    0.465817E-006
      4.45    0.314701E-006
      4.50    0.211430E-006
      4.55    0.141262E-006
      4.60    0.938605E-007
      4.65    0.620216E-007
      4.70    0.407580E-007
      4.75    0.266377E-007
      4.80    0.173141E-007
      4.85    0.111925E-007
      4.90    0.719593E-008
      4.95    0.460128E-008
      5.00    0.292622E-008
      5.05    0.185087E-008
      5.10    0.116436E-008
      5.15    0.728519E-009
      5.20    0.453349E-009
      5.25    0.280579E-009
      5.30    0.172700E-009
      5.35    0.105710E-009
      5.40    0.643384E-010
      5.45    0.389288E-010
      5.50    0.234079E-010
      5.55    0.139793E-010
      5.60    0.828298E-011
      5.65    0.486056E-011
      5.70    0.281592E-011
      5.75    0.160160E-011
      5.80    0.885204E-012
      5.85    0.466242E-012
      5.90    0.224817E-012
      5.95    0.902679E-013
      6.00    0.000000E+000


==> BEC-GP-OMP/f_programs/output/imag3d/imag3d-den1d_y.txt <==
     -5.00    0.000000E+000
     -4.95    0.173438E-013
     -4.90    0.770623E-013
     -4.85    0.205051E-012
     -4.80    0.455355E-012
     -4.75    0.930892E-012
     -4.70    0.182214E-011
     -4.65    0.347696E-011
     -4.60    0.652466E-011
     -4.55    0.120944E-010
     -4.50    0.221960E-010
     -4.45    0.403788E-010
     -4.40    0.728610E-010
     -4.35    0.130450E-009
     -4.30    0.231783E-009
     -4.25    0.408736E-009
     -4.20    0.715399E-009
     -4.15    0.124282E-008
     -4.10    0.214299E-008
     -4.05    0.366764E-008
     -4.00    0.623022E-008
     -3.95    0.105043E-007
     -3.90    0.175780E-007
     -3.85    0.291948E-007
     -3.80    0.481250E-007
     -3.75    0.787331E-007
     -3.70    0.127837E-006
     -3.65    0.205999E-006
     -3.60    0.329437E-006
     -3.55    0.522843E-006
     -3.50    0.823481E-006
     -3.45    0.128710E-005
     -3.40    0.199634E-005
     -3.35    0.307266E-005
     -3.30    0.469292E-005
     -3.25    0.711229E-005
     -3.20    0.106955E-004
     -3.15    0.159593E-004
     -3.10    0.236281E-004
     -3.05    0.347086E-004
     -3.00    0.505857E-004
     -2.95    0.731456E-004
     -2.90    0.104931E-003
     -2.85    0.149335E-003
     -2.80    0.210837E-003
     -2.75    0.295289E-003
     -2.70    0.410248E-003
     -2.65    0.565365E-003
     -2.60    0.772822E-003
     -2.55    0.104781E-002
     -2.50    0.140904E-002
     -2.45    0.187926E-002
     -2.40    0.248575E-002
     -2.35    0.326081E-002
     -2.30    0.424204E-002
     -2.25    0.547266E-002
     -2.20    0.700146E-002
     -2.15    0.888259E-002
     -2.10    0.111751E-001
     -2.05    0.139421E-001
     -2.00    0.172497E-001
     -1.95    0.211650E-001
     -1.90    0.257553E-001
     -1.85    0.310849E-001
     -1.80    0.372138E-001
     -1.75    0.441947E-001
     -1.70    0.520714E-001
     -1.65    0.608762E-001
     -1.60    0.706286E-001
     -1.55    0.813336E-001
     -1.50    0.929808E-001
     -1.45    0.105544E+000
     -1.40    0.118982E+000
     -1.35    0.133239E+000
     -1.30    0.148243E+000
     -1.25    0.163912E+000
     -1.20    0.180153E+000
     -1.15    0.196863E+000
     -1.10    0.213932E+000
     -1.05    0.231247E+000
     -1.00    0.248690E+000
     -0.95    0.266142E+000
     -0.90    0.283486E+000
     -0.85    0.300604E+000
     -0.80    0.317383E+000
     -0.75    0.333714E+000
     -0.70    0.349493E+000
     -0.65    0.364619E+000
     -0.60    0.379001E+000
     -0.55    0.392551E+000
     -0.50    0.405190E+000
     -0.45    0.416845E+000
     -0.40    0.427449E+000
     -0.35    0.436943E+000
     -0.30    0.445276E+000
     -0.25    0.452403E+000
     -0.20    0.458286E+000
     -0.15    0.462893E+000
     -0.10    0.466201E+000
     -0.05    0.468193E+000
      0.00    0.468858E+000
      0.05    0.468193E+000
      0.10    0.466201E+000
      0.15    0.462893E+000
      0.20    0.458286E+000
      0.25    0.452403E+000
      0.30    0.445276E+000
      0.35    0.436943E+000
      0.40    0.427449E+000
      0.45    0.416845E+000
      0.50    0.405190E+000
      0.55    0.392551E+000
      0.60    0.379001E+000
      0.65    0.364619E+000
      0.70    0.349493E+000
      0.75    0.333714E+000
      0.80    0.317383E+000
      0.85    0.300604E+000
      0.90    0.283486E+000
      0.95    0.266142E+000
      1.00    0.248690E+000
      1.05    0.231247E+000
      1.10    0.213932E+000
      1.15    0.196863E+000
      1.20    0.180153E+000
      1.25    0.163912E+000
      1.30    0.148243E+000
      1.35    0.133239E+000
      1.40    0.118982E+000
      1.45    0.105544E+000
      1.50    0.929808E-001
      1.55    0.813336E-001
      1.60    0.706286E-001
      1.65    0.608762E-001
      1.70    0.520714E-001
      1.75    0.441947E-001
      1.80    0.372138E-001
      1.85    0.310849E-001
      1.90    0.257553E-001
      1.95    0.211650E-001
      2.00    0.172497E-001
      2.05    0.139421E-001
      2.10    0.111751E-001
      2.15    0.888259E-002
      2.20    0.700146E-002
      2.25    0.547266E-002
      2.30    0.424204E-002
      2.35    0.326081E-002
      2.40    0.248575E-002
      2.45    0.187926E-002
      2.50    0.140904E-002
      2.55    0.104781E-002
      2.60    0.772822E-003
      2.65    0.565365E-003
      2.70    0.410248E-003
      2.75    0.295289E-003
      2.80    0.210837E-003
      2.85    0.149335E-003
      2.90    0.104931E-003
      2.95    0.731456E-004
      3.00    0.505857E-004
      3.05    0.347086E-004
      3.10    0.236281E-004
      3.15    0.159593E-004
      3.20    0.106955E-004
      3.25    0.711229E-005
      3.30    0.469292E-005
      3.35    0.307266E-005
      3.40    0.199634E-005
      3.45    0.128710E-005
      3.50    0.823481E-006
      3.55    0.522843E-006
      3.60    0.329437E-006
      3.65    0.205999E-006
      3.70    0.127837E-006
      3.75    0.787331E-007
      3.80    0.481251E-007
      3.85    0.291949E-007
      3.90    0.175780E-007
      3.95    0.105043E-007
      4.00    0.623028E-008
      4.05    0.366769E-008
      4.10    0.214304E-008
      4.15    0.124286E-008
      4.20    0.715447E-009
      4.25    0.408784E-009
      4.30    0.231830E-009
      4.35    0.130497E-009
      4.40    0.729070E-010
      4.45    0.404242E-010
      4.50    0.222408E-010
      4.55    0.121385E-010
      4.60    0.656816E-011
      4.65    0.351976E-011
      4.70    0.186411E-011
      4.75    0.971779E-012
      4.80    0.494680E-012
      4.85    0.241887E-012
      4.90    0.109621E-012
      4.95    0.421689E-013
      5.00    0.000000E+000


==> BEC-GP-OMP/f_programs/output/imag3d/imag3d-den1d_z.txt <==
     -4.00    0.000000E+000
     -3.95    0.177198E-012
     -3.90    0.811296E-012
     -3.85    0.225928E-011
     -3.80    0.531005E-011
     -3.75    0.115724E-010
     -3.70    0.242436E-010
     -3.65    0.495881E-010
     -3.60    0.997357E-010
     -3.55    0.197912E-009
     -3.50    0.388099E-009
     -3.45    0.752657E-009
     -3.40    0.144412E-008
     -3.35    0.274181E-008
     -3.30    0.515153E-008
     -3.25    0.957888E-008
     -3.20    0.176269E-007
     -3.15    0.321011E-007
     -3.10    0.578545E-007
     -3.05    0.103187E-006
     -3.00    0.182125E-006
     -2.95    0.318103E-006
     -2.90    0.549804E-006
     -2.85    0.940327E-006
     -2.80    0.159137E-005
     -2.75    0.266485E-005
     -2.70    0.441543E-005
     -2.65    0.723870E-005
     -2.60    0.117415E-004
     -2.55    0.188427E-004
     -2.50    0.299167E-004
     -2.45    0.469912E-004
     -2.40    0.730194E-004
     -2.35    0.112244E-003
     -2.30    0.170676E-003
     -2.25    0.256716E-003
     -2.20    0.381932E-003
     -2.15    0.562023E-003
     -2.10    0.817971E-003
     -2.05    0.117739E-002
     -2.00    0.167603E-002
     -1.95    0.235941E-002
     -1.90    0.328451E-002
     -1.85    0.452133E-002
     -1.80    0.615426E-002
     -1.75    0.828302E-002
     -1.70    0.110229E-001
     -1.65    0.145044E-001
     -1.60    0.188711E-001
     -1.55    0.242774E-001
     -1.50    0.308839E-001
     -1.45    0.388521E-001
     -1.40    0.483378E-001
     -1.35    0.594838E-001
     -1.30    0.724118E-001
     -1.25    0.872151E-001
     -1.20    0.103951E+000
     -1.15    0.122636E+000
     -1.10    0.143239E+000
     -1.05    0.165681E+000
     -1.00    0.189837E+000
     -0.95    0.215530E+000
     -0.90    0.242544E+000
     -0.85    0.270623E+000
     -0.80    0.299478E+000
     -0.75    0.328798E+000
     -0.70    0.358253E+000
     -0.65    0.387504E+000
     -0.60    0.416210E+000
     -0.55    0.444034E+000
     -0.50    0.470648E+000
     -0.45    0.495741E+000
     -0.40    0.519022E+000
     -0.35    0.540223E+000
     -0.30    0.559101E+000
     -0.25    0.575443E+000
     -0.20    0.589067E+000
     -0.15    0.599822E+000
     -0.10    0.607589E+000
     -0.05    0.612283E+000
      0.00    0.613853E+000
      0.05    0.612283E+000
      0.10    0.607589E+000
      0.15    0.599822E+000
      0.20    0.589067E+000
      0.25    0.575443E+000
      0.30    0.559101E+000
      0.35    0.540223E+000
      0.40    0.519022E+000
      0.45    0.495741E+000
      0.50    0.470648E+000
      0.55    0.444034E+000
      0.60    0.416210E+000
      0.65    0.387504E+000
      0.70    0.358253E+000
      0.75    0.328798E+000
      0.80    0.299478E+000
      0.85    0.270623E+000
      0.90    0.242544E+000
      0.95    0.215530E+000
      1.00    0.189837E+000
      1.05    0.165681E+000
      1.10    0.143239E+000
      1.15    0.122636E+000
      1.20    0.103951E+000
      1.25    0.872151E-001
      1.30    0.724118E-001
      1.35    0.594838E-001
      1.40    0.483378E-001
      1.45    0.388521E-001
      1.50    0.308839E-001
      1.55    0.242774E-001
      1.60    0.188711E-001
      1.65    0.145044E-001
      1.70    0.110229E-001
      1.75    0.828302E-002
      1.80    0.615426E-002
      1.85    0.452133E-002
      1.90    0.328451E-002
      1.95    0.235941E-002
      2.00    0.167603E-002
      2.05    0.117739E-002
      2.10    0.817971E-003
      2.15    0.562023E-003
      2.20    0.381932E-003
      2.25    0.256716E-003
      2.30    0.170676E-003
      2.35    0.112244E-003
      2.40    0.730194E-004
      2.45    0.469912E-004
      2.50    0.299167E-004
      2.55    0.188427E-004
      2.60    0.117415E-004
      2.65    0.723870E-005
      2.70    0.441543E-005
      2.75    0.266485E-005
      2.80    0.159137E-005
      2.85    0.940327E-006
      2.90    0.549804E-006
      2.95    0.318104E-006
      3.00    0.182126E-006
      3.05    0.103187E-006
      3.10    0.578550E-007
      3.15    0.321015E-007
      3.20    0.176274E-007
      3.25    0.957932E-008
      3.30    0.515196E-008
      3.35    0.274223E-008
      3.40    0.144453E-008
      3.45    0.753064E-009
      3.50    0.388499E-009
      3.55    0.198306E-009
      3.60    0.100123E-009
      3.65    0.499681E-010
      3.70    0.246161E-010
      3.75    0.119358E-010
      3.80    0.566123E-011
      3.85    0.259117E-011
      3.90    0.110911E-011
      3.95    0.409615E-012
      4.00    0.000000E+000


==> BEC-GP-OMP/f_programs/output/imag3d/imag3d-out.txt <==
 Imaginary time propagation 3D, OPTION =  2
 
  Number of Atoms N =      1000, Unit of length AHO =  0.00000100 m
  Scattering length a =     67.53*a0
  Nonlinearity G_3D =      44.9069998
  Parameters of trap: GAMMA = 1.0000, NU = 1.4142, LAMBDA = 2.0000
 
 # Space Stp: NX =      240, NY =      200, NZ =      160
  Space Step: DX =   0.050000, DY =   0.050000, DZ =   0.050000
 # Time Stp : NSTP =         0, NPAS =      5000, NRUN =       500
   Time Step:   DT =   0.000400
 
                   -----------------------------------------------------
                    Norm      Chem        Ener/N     <r>     |Psi(0,0,0)|^2
                   -----------------------------------------------------
Initial :          1.0000     2.20710     2.20710    1.05050    0.30203
After NPAS iter.:  0.9965     4.34463     3.48623    1.45834    0.08339
After NRUN iter.:  0.9965     4.34462     3.48623    1.45835    0.08339
                   -----------------------------------------------------
 
 Clock Time:    1682 seconds
   CPU Time:    1682 seconds


==> BEC-GP-OMP/f_programs/output/imag3d/imag3d-rms.txt <==
 Imaginary time propagation 3D, OPTION =  2
 
                   -----------------------------------------------------
Values of rms size:     <r>          <x>          <y>          <z>
                   -----------------------------------------------------
           Initial:     1.05050      0.70711      0.59460      0.50000
  After NPAS iter.:     1.45834      1.05138      0.79842      0.61958
  After NRUN iter.:     1.45835      1.05140      0.79841      0.61958
                   -----------------------------------------------------


==> BEC-GP-OMP/f_programs/output/imagaxi/imagaxi-den1d_rho.txt <==
     0.000  0.14955881E+00
     0.020  0.14955881E+00
     0.040  0.14950669E+00
     0.060  0.14941289E+00
     0.080  0.14927892E+00
     0.100  0.14910532E+00
     0.120  0.14889235E+00
     0.140  0.14864017E+00
     0.160  0.14834891E+00
     0.180  0.14801867E+00
     0.200  0.14764957E+00
     0.220  0.14724169E+00
     0.240  0.14679514E+00
     0.260  0.14631004E+00
     0.280  0.14578649E+00
     0.300  0.14522464E+00
     0.320  0.14462460E+00
     0.340  0.14398652E+00
     0.360  0.14331057E+00
     0.380  0.14259691E+00
     0.400  0.14184572E+00
     0.420  0.14105720E+00
     0.440  0.14023155E+00
     0.460  0.13936901E+00
     0.480  0.13846980E+00
     0.500  0.13753420E+00
     0.520  0.13656247E+00
     0.540  0.13555491E+00
     0.560  0.13451184E+00
     0.580  0.13343359E+00
     0.600  0.13232050E+00
     0.620  0.13117298E+00
     0.640  0.12999140E+00
     0.660  0.12877621E+00
     0.680  0.12752785E+00
     0.700  0.12624681E+00
     0.720  0.12493359E+00
     0.740  0.12358871E+00
     0.760  0.12221276E+00
     0.780  0.12080633E+00
     0.800  0.11937003E+00
     0.820  0.11790454E+00
     0.840  0.11641054E+00
     0.860  0.11488876E+00
     0.880  0.11333997E+00
     0.900  0.11176496E+00
     0.920  0.11016458E+00
     0.940  0.10853968E+00
     0.960  0.10689118E+00
     0.980  0.10522004E+00
     1.000  0.10352723E+00
     1.020  0.10181379E+00
     1.040  0.10008077E+00
     1.060  0.98329288E-01
     1.080  0.96560480E-01
     1.100  0.94775527E-01
     1.120  0.92975647E-01
     1.140  0.91162095E-01
     1.160  0.89336163E-01
     1.180  0.87499176E-01
     1.200  0.85652493E-01
     1.220  0.83797508E-01
     1.240  0.81935641E-01
     1.260  0.80068344E-01
     1.280  0.78197095E-01
     1.300  0.76323393E-01
     1.320  0.74448761E-01
     1.340  0.72574740E-01
     1.360  0.70702886E-01
     1.380  0.68834768E-01
     1.400  0.66971963E-01
     1.420  0.65116053E-01
     1.440  0.63268623E-01
     1.460  0.61431253E-01
     1.480  0.59605518E-01
     1.500  0.57792981E-01
     1.520  0.55995191E-01
     1.540  0.54213675E-01
     1.560  0.52449938E-01
     1.580  0.50705456E-01
     1.600  0.48981671E-01
     1.620  0.47279986E-01
     1.640  0.45601766E-01
     1.660  0.43948324E-01
     1.680  0.42320928E-01
     1.700  0.40720786E-01
     1.720  0.39149052E-01
     1.740  0.37606815E-01
     1.760  0.36095097E-01
     1.780  0.34614856E-01
     1.800  0.33166972E-01
     1.820  0.31752256E-01
     1.840  0.30371440E-01
     1.860  0.29025177E-01
     1.880  0.27714041E-01
     1.900  0.26438524E-01
     1.920  0.25199039E-01
     1.940  0.23995914E-01
     1.960  0.22829395E-01
     1.980  0.21699648E-01
     2.000  0.20606758E-01
     2.020  0.19550729E-01
     2.040  0.18531488E-01
     2.060  0.17548887E-01
     2.080  0.16602704E-01
     2.100  0.15692644E-01
     2.120  0.14818347E-01
     2.140  0.13979386E-01
     2.160  0.13175274E-01
     2.180  0.12405463E-01
     2.200  0.11669356E-01
     2.220  0.10966302E-01
     2.240  0.10295604E-01
     2.260  0.96565259E-02
     2.280  0.90482917E-02
     2.300  0.84700927E-02
     2.320  0.79210911E-02
     2.340  0.74004240E-02
     2.360  0.69072079E-02
     2.380  0.64405425E-02
     2.400  0.59995147E-02
     2.420  0.55832024E-02
     2.440  0.51906783E-02
     2.460  0.48210135E-02
     2.480  0.44732805E-02
     2.500  0.41465566E-02
     2.520  0.38399266E-02
     2.540  0.35524860E-02
     2.560  0.32833431E-02
     2.580  0.30316213E-02
     2.600  0.27964615E-02
     2.620  0.25770236E-02
     2.640  0.23724885E-02
     2.660  0.21820592E-02
     2.680  0.20049624E-02
     2.700  0.18404490E-02
     2.720  0.16877957E-02
     2.740  0.15463049E-02
     2.760  0.14153057E-02
     2.780  0.12941539E-02
     2.800  0.11822325E-02
     2.820  0.10789515E-02
     2.840  0.98374762E-03
     2.860  0.89608464E-03
     2.880  0.81545257E-03
     2.900  0.74136740E-03
     2.920  0.67337062E-03
     2.940  0.61102861E-03
     2.960  0.55393195E-03
     2.980  0.50169477E-03
     3.000  0.45395398E-03
     3.020  0.41036846E-03
     3.040  0.37061825E-03
     3.060  0.33440372E-03
     3.080  0.30144470E-03
     3.100  0.27147964E-03
     3.120  0.24426469E-03
     3.140  0.21957289E-03
     3.160  0.19719328E-03
     3.180  0.17693005E-03
     3.200  0.15860174E-03
     3.220  0.14204040E-03
     3.240  0.12709082E-03
     3.260  0.11360972E-03
     3.280  0.10146507E-03
     3.300  0.90535336E-04
     3.320  0.80708786E-04
     3.340  0.71882859E-04
     3.360  0.63963522E-04
     3.380  0.56864676E-04
     3.400  0.50507582E-04
     3.420  0.44820329E-04
     3.440  0.39737321E-04
     3.460  0.35198798E-04
     3.480  0.31150384E-04
     3.500  0.27542660E-04
     3.520  0.24330770E-04
     3.540  0.21474047E-04
     3.560  0.18935667E-04
     3.580  0.16682323E-04
     3.600  0.14683926E-04
     3.620  0.12913327E-04
     3.640  0.11346056E-04
     3.660  0.99600854E-05
     3.680  0.87356063E-05
     3.700  0.76548275E-05
     3.720  0.67017870E-05
     3.740  0.58621803E-05
     3.760  0.51232028E-05
     3.780  0.44734048E-05
     3.800  0.39025602E-05
     3.820  0.34015450E-05
     3.840  0.29622279E-05
     3.860  0.25773702E-05
     3.880  0.22405346E-05
     3.900  0.19460027E-05
     3.920  0.16887002E-05
     3.940  0.14641294E-05
     3.960  0.12683073E-05
     3.980  0.10977112E-05
     4.000  0.94922817E-06
     4.020  0.82011069E-06
     4.040  0.70793603E-06
     4.060  0.61057022E-06
     4.080  0.52613555E-06
     4.100  0.45298149E-06
     4.120  0.38965872E-06
     4.140  0.33489589E-06
     4.160  0.28757892E-06
     4.180  0.24673253E-06
     4.200  0.21150385E-06
     4.220  0.18114774E-06
     4.240  0.15501391E-06
     4.260  0.13253539E-06
     4.280  0.11321835E-06
     4.300  0.96633069E-07
     4.320  0.82406046E-07
     4.340  0.70212917E-07
     4.360  0.59772286E-07
     4.380  0.50840279E-07
     4.400  0.43205742E-07
     4.420  0.36686034E-07
     4.440  0.31123333E-07
     4.460  0.26381393E-07
     4.480  0.22342713E-07
     4.500  0.18906055E-07
     4.520  0.15984277E-07
     4.540  0.13502444E-07
     4.560  0.11396182E-07
     4.580  0.96102381E-08
     4.600  0.80972393E-08
     4.620  0.68166043E-08
     4.640  0.57336041E-08
     4.660  0.48185465E-08
     4.680  0.40460697E-08
     4.700  0.33945315E-08
     4.720  0.28454811E-08
     4.740  0.23832036E-08
     4.760  0.19943270E-08
     4.780  0.16674836E-08
     4.800  0.13930186E-08
     4.820  0.11627400E-08
     4.840  0.96970310E-09
     4.860  0.80802655E-09
     4.880  0.67273384E-09
     4.900  0.55961823E-09
     4.920  0.46512693E-09
     4.940  0.38626223E-09
     4.960  0.32049719E-09
     4.980  0.26570362E-09
     5.000  0.22009085E-09
     5.020  0.18215360E-09
     5.040  0.15062765E-09
     5.060  0.12445223E-09
     5.080  0.10273809E-09
     5.100  0.84740477E-10
     5.120  0.69836183E-10
     5.140  0.57504227E-10
     5.160  0.47309470E-10
     5.180  0.38888804E-10
     5.200  0.31939509E-10
     5.220  0.26209436E-10
     5.240  0.21488754E-10
     5.260  0.17603006E-10
     5.280  0.14407277E-10
     5.300  0.11781299E-10
     5.320  0.96253531E-11
     5.340  0.78568316E-11
     5.360  0.64073635E-11
     5.380  0.52204128E-11
     5.400  0.42492717E-11
     5.420  0.34553871E-11
     5.440  0.28069655E-11
     5.460  0.22778113E-11
     5.480  0.18463609E-11
     5.500  0.14948792E-11
     5.520  0.12087936E-11
     5.540  0.97614006E-12
     5.560  0.78710572E-12
     5.580  0.63364889E-12
     5.600  0.50918552E-12
     5.620  0.40832985E-12
     5.640  0.32668034E-12
     5.660  0.26064316E-12
     5.680  0.20728673E-12
     5.700  0.16422203E-12
     5.720  0.12950415E-12
     5.740  0.10155149E-12
     5.760  0.79079367E-13
     5.780  0.61045749E-13
     5.800  0.46606755E-13
     5.820  0.35080366E-13
     5.840  0.25916833E-13
     5.860  0.18674643E-13
     5.880  0.13001063E-13
     5.900  0.86164927E-14
     5.920  0.53019854E-14
     5.940  0.28894315E-14
     5.960  0.12540120E-14
     5.980  0.30861494E-15
     6.000  0.00000000E+00


==> BEC-GP-OMP/f_programs/output/imagaxi/imagaxi-den1d_z.txt <==
    -3.000  0.00000000E+00
    -2.980  0.18054431E-15
    -2.960  0.76177377E-15
    -2.940  0.18694364E-14
    -2.920  0.37392407E-14
    -2.900  0.67625172E-14
    -2.880  0.11561754E-13
    -2.860  0.19109385E-13
    -2.840  0.30910742E-13
    -2.820  0.49282908E-13
    -2.800  0.77777151E-13
    -2.780  0.12181588E-12
    -2.760  0.18964924E-12
    -2.740  0.29378650E-12
    -2.720  0.45312994E-12
    -2.700  0.69614487E-12
    -2.680  0.10655518E-11
    -2.660  0.16252474E-11
    -2.640  0.24704748E-11
    -2.620  0.37427185E-11
    -2.600  0.56514364E-11
    -2.580  0.85056556E-11
    -2.560  0.12759744E-10
    -2.540  0.19079475E-10
    -2.520  0.28437038E-10
    -2.500  0.42247188E-10
    -2.480  0.62561613E-10
    -2.460  0.92345431E-10
    -2.440  0.13586905E-09
    -2.420  0.19926151E-09
    -2.400  0.29128892E-09
    -2.380  0.42444555E-09
    -2.360  0.61647750E-09
    -2.340  0.89250242E-09
    -2.320  0.12879475E-08
    -2.300  0.18526062E-08
    -2.280  0.26562191E-08
    -2.260  0.37961214E-08
    -2.240  0.54076838E-08
    -2.220  0.76785118E-08
    -2.200  0.10867683E-07
    -2.180  0.15331707E-07
    -2.160  0.21559432E-07
    -2.140  0.30218775E-07
    -2.120  0.42219070E-07
    -2.100  0.58793898E-07
    -2.080  0.81610705E-07
    -2.060  0.11291530E-06
    -2.040  0.15572155E-06
    -2.020  0.21405943E-06
    -2.000  0.29329808E-06
    -1.980  0.40056473E-06
    -1.960  0.54528592E-06
    -1.940  0.73988354E-06
    -1.920  0.10006665E-05
    -1.900  0.13489682E-05
    -1.880  0.18125907E-05
    -1.860  0.24276321E-05
    -1.840  0.32407867E-05
    -1.820  0.43122289E-05
    -1.800  0.57192130E-05
    -1.780  0.75605462E-05
    -1.760  0.99621204E-05
    -1.740  0.13083725E-04
    -1.720  0.17127393E-04
    -1.700  0.22347587E-04
    -1.680  0.29063554E-04
    -1.660  0.37674260E-04
    -1.640  0.48676332E-04
    -1.620  0.62685517E-04
    -1.600  0.80462215E-04
    -1.580  0.10294168E-03
    -1.560  0.13126960E-03
    -1.540  0.16684367E-03
    -1.520  0.21136205E-03
    -1.500  0.26687941E-03
    -1.480  0.33587127E-03
    -1.460  0.42130768E-03
    -1.440  0.52673670E-03
    -1.420  0.65637857E-03
    -1.400  0.81523110E-03
    -1.380  0.10091867E-02
    -1.360  0.12451612E-02
    -1.340  0.15312349E-02
    -1.320  0.18768047E-02
    -1.300  0.22927475E-02
    -1.280  0.27915929E-02
    -1.260  0.33877044E-02
    -1.240  0.40974661E-02
    -1.220  0.49394722E-02
    -1.200  0.59347161E-02
    -1.180  0.71067745E-02
    -1.160  0.84819811E-02
    -1.140  0.10089585E-01
    -1.120  0.11961888E-01
    -1.100  0.14134349E-01
    -1.080  0.16645654E-01
    -1.060  0.19537745E-01
    -1.040  0.22855787E-01
    -1.020  0.26648078E-01
    -1.000  0.30965896E-01
    -0.980  0.35863254E-01
    -0.960  0.41396590E-01
    -0.940  0.47624353E-01
    -0.920  0.54606505E-01
    -0.900  0.62403927E-01
    -0.880  0.71077731E-01
    -0.860  0.80688480E-01
    -0.840  0.91295325E-01
    -0.820  0.10295506E+00
    -0.800  0.11572112E+00
    -0.780  0.12964252E+00
    -0.760  0.14476275E+00
    -0.740  0.16111869E+00
    -0.720  0.17873945E+00
    -0.700  0.19764536E+00
    -0.680  0.21784691E+00
    -0.660  0.23934377E+00
    -0.640  0.26212399E+00
    -0.620  0.28616320E+00
    -0.600  0.31142409E+00
    -0.580  0.33785590E+00
    -0.560  0.36539422E+00
    -0.540  0.39396087E+00
    -0.520  0.42346404E+00
    -0.500  0.45379859E+00
    -0.480  0.48484657E+00
    -0.460  0.51647792E+00
    -0.440  0.54855133E+00
    -0.420  0.58091533E+00
    -0.400  0.61340950E+00
    -0.380  0.64586576E+00
    -0.360  0.67810993E+00
    -0.340  0.70996320E+00
    -0.320  0.74124384E+00
    -0.300  0.77176883E+00
    -0.280  0.80135560E+00
    -0.260  0.82982377E+00
    -0.240  0.85699679E+00
    -0.220  0.88270368E+00
    -0.200  0.90678057E+00
    -0.180  0.92907228E+00
    -0.160  0.94943376E+00
    -0.140  0.96773142E+00
    -0.120  0.98384438E+00
    -0.100  0.99766556E+00
    -0.080  0.10091027E+01
    -0.060  0.10180790E+01
    -0.040  0.10245343E+01
    -0.020  0.10284250E+01
     0.000  0.10297248E+01
     0.020  0.10284250E+01
     0.040  0.10245343E+01
     0.060  0.10180790E+01
     0.080  0.10091027E+01
     0.100  0.99766556E+00
     0.120  0.98384438E+00
     0.140  0.96773142E+00
     0.160  0.94943376E+00
     0.180  0.92907228E+00
     0.200  0.90678057E+00
     0.220  0.88270368E+00
     0.240  0.85699679E+00
     0.260  0.82982377E+00
     0.280  0.80135560E+00
     0.300  0.77176883E+00
     0.320  0.74124384E+00
     0.340  0.70996320E+00
     0.360  0.67810993E+00
     0.380  0.64586576E+00
     0.400  0.61340950E+00
     0.420  0.58091533E+00
     0.440  0.54855133E+00
     0.460  0.51647792E+00
     0.480  0.48484657E+00
     0.500  0.45379859E+00
     0.520  0.42346404E+00
     0.540  0.39396087E+00
     0.560  0.36539422E+00
     0.580  0.33785590E+00
     0.600  0.31142409E+00
     0.620  0.28616320E+00
     0.640  0.26212399E+00
     0.660  0.23934377E+00
     0.680  0.21784691E+00
     0.700  0.19764536E+00
     0.720  0.17873945E+00
     0.740  0.16111869E+00
     0.760  0.14476275E+00
     0.780  0.12964252E+00
     0.800  0.11572112E+00
     0.820  0.10295506E+00
     0.840  0.91295325E-01
     0.860  0.80688480E-01
     0.880  0.71077731E-01
     0.900  0.62403927E-01
     0.920  0.54606505E-01
     0.940  0.47624353E-01
     0.960  0.41396590E-01
     0.980  0.35863254E-01
     1.000  0.30965896E-01
     1.020  0.26648078E-01
     1.040  0.22855787E-01
     1.060  0.19537745E-01
     1.080  0.16645654E-01
     1.100  0.14134349E-01
     1.120  0.11961888E-01
     1.140  0.10089585E-01
     1.160  0.84819811E-02
     1.180  0.71067745E-02
     1.200  0.59347161E-02
     1.220  0.49394722E-02
     1.240  0.40974661E-02
     1.260  0.33877044E-02
     1.280  0.27915929E-02
     1.300  0.22927475E-02
     1.320  0.18768047E-02
     1.340  0.15312349E-02
     1.360  0.12451612E-02
     1.380  0.10091867E-02
     1.400  0.81523110E-03
     1.420  0.65637857E-03
     1.440  0.52673670E-03
     1.460  0.42130768E-03
     1.480  0.33587127E-03
     1.500  0.26687941E-03
     1.520  0.21136205E-03
     1.540  0.16684367E-03
     1.560  0.13126960E-03
     1.580  0.10294168E-03
     1.600  0.80462215E-04
     1.620  0.62685517E-04
     1.640  0.48676332E-04
     1.660  0.37674260E-04
     1.680  0.29063554E-04
     1.700  0.22347587E-04
     1.720  0.17127393E-04
     1.740  0.13083725E-04
     1.760  0.99621204E-05
     1.780  0.75605462E-05
     1.800  0.57192130E-05
     1.820  0.43122289E-05
     1.840  0.32407867E-05
     1.860  0.24276321E-05
     1.880  0.18125907E-05
     1.900  0.13489682E-05
     1.920  0.10006665E-05
     1.940  0.73988354E-06
     1.960  0.54528592E-06
     1.980  0.40056473E-06
     2.000  0.29329808E-06
     2.020  0.21405943E-06
     2.040  0.15572155E-06
     2.060  0.11291530E-06
     2.080  0.81610705E-07
     2.100  0.58793898E-07
     2.120  0.42219070E-07
     2.140  0.30218775E-07
     2.160  0.21559432E-07
     2.180  0.15331707E-07
     2.200  0.10867683E-07
     2.220  0.76785118E-08
     2.240  0.54076838E-08
     2.260  0.37961214E-08
     2.280  0.26562191E-08
     2.300  0.18526062E-08
     2.320  0.12879475E-08
     2.340  0.89250242E-09
     2.360  0.61647750E-09
     2.380  0.42444555E-09
     2.400  0.29128892E-09
     2.420  0.19926151E-09
     2.440  0.13586905E-09
     2.460  0.92345431E-10
     2.480  0.62561613E-10
     2.500  0.42247188E-10
     2.520  0.28437038E-10
     2.540  0.19079475E-10
     2.560  0.12759744E-10
     2.580  0.85056556E-11
     2.600  0.56514364E-11
     2.620  0.37427185E-11
     2.640  0.24704748E-11
     2.660  0.16252474E-11
     2.680  0.10655518E-11
     2.700  0.69614487E-12
     2.720  0.45312994E-12
     2.740  0.29378650E-12
     2.760  0.18964924E-12
     2.780  0.12181588E-12
     2.800  0.77777151E-13
     2.820  0.49282908E-13
     2.840  0.30910742E-13
     2.860  0.19109385E-13
     2.880  0.11561754E-13
     2.900  0.67625172E-14
     2.920  0.37392407E-14
     2.940  0.18694364E-14
     2.960  0.76177377E-15
     2.980  0.18054431E-15
     3.000  0.00000000E+00


==> BEC-GP-OMP/f_programs/output/imagaxi/imagaxi-out.txt <==
 Imaginary time propagation axially-symmetric trap,   OPTION =   2
 
  Number of Atoms N =       400, Unit of length AHO =  0.00000100 m
  Scattering length a =     70.72*a0 
  Nonlinearity G_3D =      18.8100000
  Parameters of trap: NU =   1.00, LAMBDA =   4.00
 
 # Space Stp: NX =      300, NY =      300
  Space Step: DX =   0.020000, DY =   0.020000
 # Time Stp : NSTP =         0, NPAS =    100000, NRUN =     20000
   Time Step:   DT =   0.000040
 
                   -----------------------------------------------------
                    Norm      Chem        Ener/N      <r>   |Psi(0,0)|^2
                   -----------------------------------------------------
Initial :          1.0000     3.00000     3.00000    1.06066    0.35860
After NPAS iter.:  0.9997     4.36113     3.78228    1.37846    0.14538
After NRUN iter.:  0.9997     4.36113     3.78228    1.37846    0.14538
                   -----------------------------------------------------
 
 Clock Time:     240 seconds
   CPU Time:     240 seconds


==> BEC-GP-OMP/f_programs/output/imagaxi/imagaxi-rms.txt <==
 Imaginary time propagation axially-symmetric trap,   OPTION =   2
 
                   -----------------------------------------------------
Values of rms size:        <r>             <rho>             <z>
                   -----------------------------------------------------
           Initial:       1.06066         1.00000         0.35355
  After NPAS iter.:       1.37846         1.32490         0.38049
  After NRUN iter.:       1.37846         1.32490         0.38049
                   -----------------------------------------------------


==> BEC-GP-OMP/f_programs/output/imagcir/imagcir-den.txt <==
      0.0000   0.4560929E+000
      0.0025   0.4560929E+000
      0.0050   0.4560804E+000
      0.0075   0.4560579E+000
      0.0100   0.4560258E+000
      0.0125   0.4559841E+000
      0.0150   0.4559330E+000
      0.0175   0.4558725E+000
      0.0200   0.4558025E+000
      0.0225   0.4557232E+000
      0.0250   0.4556344E+000
      0.0275   0.4555364E+000
      0.0300   0.4554289E+000
      0.0325   0.4553122E+000
      0.0350   0.4551860E+000
      0.0375   0.4550506E+000
      0.0400   0.4549059E+000
      0.0425   0.4547519E+000
      0.0450   0.4545885E+000
      0.0475   0.4544160E+000
      0.0500   0.4542341E+000
      0.0525   0.4540430E+000
      0.0550   0.4538427E+000
      0.0575   0.4536332E+000
      0.0600   0.4534144E+000
      0.0625   0.4531865E+000
      0.0650   0.4529494E+000
      0.0675   0.4527032E+000
      0.0700   0.4524479E+000
      0.0725   0.4521834E+000
      0.0750   0.4519098E+000
      0.0775   0.4516272E+000
      0.0800   0.4513355E+000
      0.0825   0.4510348E+000
      0.0850   0.4507251E+000
      0.0875   0.4504064E+000
      0.0900   0.4500787E+000
      0.0925   0.4497421E+000
      0.0950   0.4493966E+000
      0.0975   0.4490422E+000
      0.1000   0.4486789E+000
      0.1025   0.4483068E+000
      0.1050   0.4479259E+000
      0.1075   0.4475362E+000
      0.1100   0.4471378E+000
      0.1125   0.4467306E+000
      0.1150   0.4463147E+000
      0.1175   0.4458902E+000
      0.1200   0.4454570E+000
      0.1225   0.4450152E+000
      0.1250   0.4445648E+000
      0.1275   0.4441059E+000
      0.1300   0.4436385E+000
      0.1325   0.4431626E+000
      0.1350   0.4426783E+000
      0.1375   0.4421856E+000
      0.1400   0.4416845E+000
      0.1425   0.4411750E+000
      0.1450   0.4406573E+000
      0.1475   0.4401313E+000
      0.1500   0.4395970E+000
      0.1525   0.4390546E+000
      0.1550   0.4385040E+000
      0.1575   0.4379453E+000
      0.1600   0.4373785E+000
      0.1625   0.4368037E+000
      0.1650   0.4362209E+000
      0.1675   0.4356302E+000
      0.1700   0.4350315E+000
      0.1725   0.4344249E+000
      0.1750   0.4338106E+000
      0.1775   0.4331884E+000
      0.1800   0.4325585E+000
      0.1825   0.4319209E+000
      0.1850   0.4312756E+000
      0.1875   0.4306227E+000
      0.1900   0.4299623E+000
      0.1925   0.4292943E+000
      0.1950   0.4286189E+000
      0.1975   0.4279360E+000
      0.2000   0.4272457E+000
      0.2025   0.4265481E+000
      0.2050   0.4258432E+000
      0.2075   0.4251311E+000
      0.2100   0.4244117E+000
      0.2125   0.4236852E+000
      0.2150   0.4229517E+000
      0.2175   0.4222110E+000
      0.2200   0.4214634E+000
      0.2225   0.4207088E+000
      0.2250   0.4199473E+000
      0.2275   0.4191790E+000
      0.2300   0.4184039E+000
      0.2325   0.4176220E+000
      0.2350   0.4168334E+000
      0.2375   0.4160382E+000
      0.2400   0.4152364E+000
      0.2425   0.4144280E+000
      0.2450   0.4136132E+000
      0.2475   0.4127919E+000
      0.2500   0.4119642E+000
      0.2525   0.4111302E+000
      0.2550   0.4102900E+000
      0.2575   0.4094435E+000
      0.2600   0.4085909E+000
      0.2625   0.4077321E+000
      0.2650   0.4068673E+000
      0.2675   0.4059965E+000
      0.2700   0.4051198E+000
      0.2725   0.4042371E+000
      0.2750   0.4033487E+000
      0.2775   0.4024544E+000
      0.2800   0.4015544E+000
      0.2825   0.4006488E+000
      0.2850   0.3997376E+000
      0.2875   0.3988208E+000
      0.2900   0.3978985E+000
      0.2925   0.3969708E+000
      0.2950   0.3960377E+000
      0.2975   0.3950992E+000
      0.3000   0.3941556E+000
      0.3025   0.3932067E+000
      0.3050   0.3922526E+000
      0.3075   0.3912935E+000
      0.3100   0.3903293E+000
      0.3125   0.3893602E+000
      0.3150   0.3883861E+000
      0.3175   0.3874072E+000
      0.3200   0.3864235E+000
      0.3225   0.3854351E+000
      0.3250   0.3844419E+000
      0.3275   0.3834442E+000
      0.3300   0.3824419E+000
      0.3325   0.3814350E+000
      0.3350   0.3804238E+000
      0.3375   0.3794081E+000
      0.3400   0.3783881E+000
      0.3425   0.3773639E+000
      0.3450   0.3763354E+000
      0.3475   0.3753028E+000
      0.3500   0.3742661E+000
      0.3525   0.3732254E+000
      0.3550   0.3721807E+000
      0.3575   0.3711321E+000
      0.3600   0.3700796E+000
      0.3625   0.3690234E+000
      0.3650   0.3679634E+000
      0.3675   0.3668997E+000
      0.3700   0.3658324E+000
      0.3725   0.3647616E+000
      0.3750   0.3636873E+000
      0.3775   0.3626095E+000
      0.3800   0.3615284E+000
      0.3825   0.3604439E+000
      0.3850   0.3593562E+000
      0.3875   0.3582652E+000
      0.3900   0.3571712E+000
      0.3925   0.3560740E+000
      0.3950   0.3549738E+000
      0.3975   0.3538707E+000
      0.4000   0.3527646E+000
      0.4025   0.3516557E+000
      0.4050   0.3505440E+000
      0.4075   0.3494296E+000
      0.4100   0.3483125E+000
      0.4125   0.3471928E+000
      0.4150   0.3460705E+000
      0.4175   0.3449457E+000
      0.4200   0.3438185E+000
      0.4225   0.3426889E+000
      0.4250   0.3415570E+000
      0.4275   0.3404228E+000
      0.4300   0.3392864E+000
      0.4325   0.3381478E+000
      0.4350   0.3370071E+000
      0.4375   0.3358644E+000
      0.4400   0.3347197E+000
      0.4425   0.3335730E+000
      0.4450   0.3324245E+000
      0.4475   0.3312742E+000
      0.4500   0.3301221E+000
      0.4525   0.3289683E+000
      0.4550   0.3278128E+000
      0.4575   0.3266558E+000
      0.4600   0.3254972E+000
      0.4625   0.3243371E+000
      0.4650   0.3231756E+000
      0.4675   0.3220127E+000
      0.4700   0.3208485E+000
      0.4725   0.3196830E+000
      0.4750   0.3185163E+000
      0.4775   0.3173484E+000
      0.4800   0.3161794E+000
      0.4825   0.3150094E+000
      0.4850   0.3138383E+000
      0.4875   0.3126663E+000
      0.4900   0.3114934E+000
      0.4925   0.3103197E+000
      0.4950   0.3091451E+000
      0.4975   0.3079698E+000
      0.5000   0.3067938E+000
      0.5025   0.3056172E+000
      0.5050   0.3044400E+000
      0.5075   0.3032622E+000
      0.5100   0.3020840E+000
      0.5125   0.3009053E+000
      0.5150   0.2997262E+000
      0.5175   0.2985468E+000
      0.5200   0.2973670E+000
      0.5225   0.2961871E+000
      0.5250   0.2950069E+000
      0.5275   0.2938266E+000
      0.5300   0.2926461E+000
      0.5325   0.2914657E+000
      0.5350   0.2902852E+000
      0.5375   0.2891048E+000
      0.5400   0.2879244E+000
      0.5425   0.2867442E+000
      0.5450   0.2855642E+000
      0.5475   0.2843844E+000
      0.5500   0.2832048E+000
      0.5525   0.2820256E+000
      0.5550   0.2808467E+000
      0.5575   0.2796683E+000
      0.5600   0.2784903E+000
      0.5625   0.2773128E+000
      0.5650   0.2761358E+000
      0.5675   0.2749594E+000
      0.5700   0.2737837E+000
      0.5725   0.2726086E+000
      0.5750   0.2714342E+000
      0.5775   0.2702605E+000
      0.5800   0.2690877E+000
      0.5825   0.2679157E+000
      0.5850   0.2667446E+000
      0.5875   0.2655743E+000
      0.5900   0.2644051E+000
      0.5925   0.2632368E+000
      0.5950   0.2620696E+000
      0.5975   0.2609034E+000
      0.6000   0.2597384E+000
      0.6025   0.2585745E+000
      0.6050   0.2574118E+000
      0.6075   0.2562503E+000
      0.6100   0.2550901E+000
      0.6125   0.2539312E+000
      0.6150   0.2527737E+000
      0.6175   0.2516175E+000
      0.6200   0.2504628E+000
      0.6225   0.2493094E+000
      0.6250   0.2481576E+000
      0.6275   0.2470073E+000
      0.6300   0.2458586E+000
      0.6325   0.2447114E+000
      0.6350   0.2435659E+000
      0.6375   0.2424220E+000
      0.6400   0.2412798E+000
      0.6425   0.2401394E+000
      0.6450   0.2390007E+000
      0.6475   0.2378638E+000
      0.6500   0.2367287E+000
      0.6525   0.2355954E+000
      0.6550   0.2344641E+000
      0.6575   0.2333347E+000
      0.6600   0.2322072E+000
      0.6625   0.2310817E+000
      0.6650   0.2299582E+000
      0.6675   0.2288368E+000
      0.6700   0.2277174E+000
      0.6725   0.2266001E+000
      0.6750   0.2254850E+000
      0.6775   0.2243720E+000
      0.6800   0.2232612E+000
      0.6825   0.2221526E+000
      0.6850   0.2210462E+000
      0.6875   0.2199421E+000
      0.6900   0.2188403E+000
      0.6925   0.2177408E+000
      0.6950   0.2166437E+000
      0.6975   0.2155489E+000
      0.7000   0.2144565E+000
      0.7025   0.2133666E+000
      0.7050   0.2122791E+000
      0.7075   0.2111940E+000
      0.7100   0.2101115E+000
      0.7125   0.2090315E+000
      0.7150   0.2079540E+000
      0.7175   0.2068791E+000
      0.7200   0.2058067E+000
      0.7225   0.2047370E+000
      0.7250   0.2036699E+000
      0.7275   0.2026055E+000
      0.7300   0.2015437E+000
      0.7325   0.2004847E+000
      0.7350   0.1994283E+000
      0.7375   0.1983747E+000
      0.7400   0.1973239E+000
      0.7425   0.1962758E+000
      0.7450   0.1952306E+000
      0.7475   0.1941881E+000
      0.7500   0.1931485E+000
      0.7525   0.1921117E+000
      0.7550   0.1910778E+000
      0.7575   0.1900468E+000
      0.7600   0.1890188E+000
      0.7625   0.1879936E+000
      0.7650   0.1869714E+000
      0.7675   0.1859521E+000
      0.7700   0.1849358E+000
      0.7725   0.1839226E+000
      0.7750   0.1829123E+000
      0.7775   0.1819050E+000
      0.7800   0.1809008E+000
      0.7825   0.1798997E+000
      0.7850   0.1789016E+000
      0.7875   0.1779066E+000
      0.7900   0.1769146E+000
      0.7925   0.1759259E+000
      0.7950   0.1749402E+000
      0.7975   0.1739576E+000
      0.8000   0.1729783E+000
      0.8025   0.1720020E+000
      0.8050   0.1710290E+000
      0.8075   0.1700592E+000
      0.8100   0.1690925E+000
      0.8125   0.1681291E+000
      0.8150   0.1671689E+000
      0.8175   0.1662119E+000
      0.8200   0.1652581E+000
      0.8225   0.1643077E+000
      0.8250   0.1633605E+000
      0.8275   0.1624165E+000
      0.8300   0.1614759E+000
      0.8325   0.1605385E+000
      0.8350   0.1596045E+000
      0.8375   0.1586737E+000
      0.8400   0.1577463E+000
      0.8425   0.1568222E+000
      0.8450   0.1559015E+000
      0.8475   0.1549841E+000
      0.8500   0.1540701E+000
      0.8525   0.1531594E+000
      0.8550   0.1522521E+000
      0.8575   0.1513481E+000
      0.8600   0.1504476E+000
      0.8625   0.1495504E+000
      0.8650   0.1486566E+000
      0.8675   0.1477663E+000
      0.8700   0.1468793E+000
      0.8725   0.1459958E+000
      0.8750   0.1451156E+000
      0.8775   0.1442389E+000
      0.8800   0.1433656E+000
      0.8825   0.1424958E+000
      0.8850   0.1416294E+000
      0.8875   0.1407664E+000
      0.8900   0.1399069E+000
      0.8925   0.1390508E+000
      0.8950   0.1381982E+000
      0.8975   0.1373490E+000
      0.9000   0.1365033E+000
      0.9025   0.1356610E+000
      0.9050   0.1348222E+000
      0.9075   0.1339869E+000
      0.9100   0.1331551E+000
      0.9125   0.1323267E+000
      0.9150   0.1315018E+000
      0.9175   0.1306803E+000
      0.9200   0.1298624E+000
      0.9225   0.1290479E+000
      0.9250   0.1282369E+000
      0.9275   0.1274293E+000
      0.9300   0.1266253E+000
      0.9325   0.1258247E+000
      0.9350   0.1250276E+000
      0.9375   0.1242340E+000
      0.9400   0.1234439E+000
      0.9425   0.1226572E+000
      0.9450   0.1218740E+000
      0.9475   0.1210943E+000
      0.9500   0.1203181E+000
      0.9525   0.1195454E+000
      0.9550   0.1187761E+000
      0.9575   0.1180103E+000
      0.9600   0.1172480E+000
      0.9625   0.1164891E+000
      0.9650   0.1157337E+000
      0.9675   0.1149818E+000
      0.9700   0.1142334E+000
      0.9725   0.1134884E+000
      0.9750   0.1127468E+000
      0.9775   0.1120088E+000
      0.9800   0.1112742E+000
      0.9825   0.1105430E+000
      0.9850   0.1098153E+000
      0.9875   0.1090910E+000
      0.9900   0.1083702E+000
      0.9925   0.1076528E+000
      0.9950   0.1069388E+000
      0.9975   0.1062283E+000
      1.0000   0.1055212E+000
      1.0025   0.1048175E+000
      1.0050   0.1041173E+000
      1.0075   0.1034204E+000
      1.0100   0.1027270E+000
      1.0125   0.1020370E+000
      1.0150   0.1013503E+000
      1.0175   0.1006671E+000
      1.0200   0.9998727E-001
      1.0225   0.9931082E-001
      1.0250   0.9863774E-001
      1.0275   0.9796804E-001
      1.0300   0.9730171E-001
      1.0325   0.9663875E-001
      1.0350   0.9597914E-001
      1.0375   0.9532289E-001
      1.0400   0.9466998E-001
      1.0425   0.9402041E-001
      1.0450   0.9337417E-001
      1.0475   0.9273126E-001
      1.0500   0.9209168E-001
      1.0525   0.9145541E-001
      1.0550   0.9082244E-001
      1.0575   0.9019278E-001
      1.0600   0.8956641E-001
      1.0625   0.8894333E-001
      1.0650   0.8832353E-001
      1.0675   0.8770700E-001
      1.0700   0.8709374E-001
      1.0725   0.8648374E-001
      1.0750   0.8587699E-001
      1.0775   0.8527349E-001
      1.0800   0.8467322E-001
      1.0825   0.8407618E-001
      1.0850   0.8348236E-001
      1.0875   0.8289175E-001
      1.0900   0.8230435E-001
      1.0925   0.8172015E-001
      1.0950   0.8113913E-001
      1.0975   0.8056130E-001
      1.1000   0.7998664E-001
      1.1025   0.7941514E-001
      1.1050   0.7884680E-001
      1.1075   0.7828160E-001
      1.1100   0.7771955E-001
      1.1125   0.7716063E-001
      1.1150   0.7660482E-001
      1.1175   0.7605213E-001
      1.1200   0.7550255E-001
      1.1225   0.7495605E-001
      1.1250   0.7441265E-001
      1.1275   0.7387232E-001
      1.1300   0.7333506E-001
      1.1325   0.7280086E-001
      1.1350   0.7226971E-001
      1.1375   0.7174160E-001
      1.1400   0.7121652E-001
      1.1425   0.7069446E-001
      1.1450   0.7017541E-001
      1.1475   0.6965937E-001
      1.1500   0.6914632E-001
      1.1525   0.6863625E-001
      1.1550   0.6812915E-001
      1.1575   0.6762503E-001
      1.1600   0.6712385E-001
      1.1625   0.6662562E-001
      1.1650   0.6613032E-001
      1.1675   0.6563795E-001
      1.1700   0.6514850E-001
      1.1725   0.6466194E-001
      1.1750   0.6417829E-001
      1.1775   0.6369752E-001
      1.1800   0.6321962E-001
      1.1825   0.6274459E-001
      1.1850   0.6227241E-001
      1.1875   0.6180307E-001
      1.1900   0.6133657E-001
      1.1925   0.6087290E-001
      1.1950   0.6041203E-001
      1.1975   0.5995397E-001
      1.2000   0.5949871E-001
      1.2025   0.5904622E-001
      1.2050   0.5859651E-001
      1.2075   0.5814955E-001
      1.2100   0.5770535E-001
      1.2125   0.5726389E-001
      1.2150   0.5682516E-001
      1.2175   0.5638914E-001
      1.2200   0.5595584E-001
      1.2225   0.5552523E-001
      1.2250   0.5509731E-001
      1.2275   0.5467207E-001
      1.2300   0.5424949E-001
      1.2325   0.5382957E-001
      1.2350   0.5341229E-001
      1.2375   0.5299765E-001
      1.2400   0.5258562E-001
      1.2425   0.5217622E-001
      1.2450   0.5176941E-001
      1.2475   0.5136519E-001
      1.2500   0.5096355E-001
      1.2525   0.5056448E-001
      1.2550   0.5016797E-001
      1.2575   0.4977401E-001
      1.2600   0.4938258E-001
      1.2625   0.4899368E-001
      1.2650   0.4860729E-001
      1.2675   0.4822341E-001
      1.2700   0.4784201E-001
      1.2725   0.4746310E-001
      1.2750   0.4708666E-001
      1.2775   0.4671269E-001
      1.2800   0.4634116E-001
      1.2825   0.4597206E-001
      1.2850   0.4560540E-001
      1.2875   0.4524115E-001
      1.2900   0.4487931E-001
      1.2925   0.4451986E-001
      1.2950   0.4416279E-001
      1.2975   0.4380810E-001
      1.3000   0.4345577E-001
      1.3025   0.4310579E-001
      1.3050   0.4275815E-001
      1.3075   0.4241284E-001
      1.3100   0.4206984E-001
      1.3125   0.4172915E-001
      1.3150   0.4139076E-001
      1.3175   0.4105466E-001
      1.3200   0.4072082E-001
      1.3225   0.4038925E-001
      1.3250   0.4005994E-001
      1.3275   0.3973286E-001
      1.3300   0.3940802E-001
      1.3325   0.3908539E-001
      1.3350   0.3876498E-001
      1.3375   0.3844676E-001
      1.3400   0.3813073E-001
      1.3425   0.3781687E-001
      1.3450   0.3750518E-001
      1.3475   0.3719565E-001
      1.3500   0.3688826E-001
      1.3525   0.3658300E-001
      1.3550   0.3627987E-001
      1.3575   0.3597885E-001
      1.3600   0.3567992E-001
      1.3625   0.3538309E-001
      1.3650   0.3508834E-001
      1.3675   0.3479566E-001
      1.3700   0.3450503E-001
      1.3725   0.3421645E-001
      1.3750   0.3392991E-001
      1.3775   0.3364540E-001
      1.3800   0.3336290E-001
      1.3825   0.3308240E-001
      1.3850   0.3280390E-001
      1.3875   0.3252739E-001
      1.3900   0.3225284E-001
      1.3925   0.3198026E-001
      1.3950   0.3170964E-001
      1.3975   0.3144095E-001
      1.4000   0.3117420E-001
      1.4025   0.3090936E-001
      1.4050   0.3064644E-001
      1.4075   0.3038542E-001
      1.4100   0.3012628E-001
      1.4125   0.2986903E-001
      1.4150   0.2961365E-001
      1.4175   0.2936012E-001
      1.4200   0.2910844E-001
      1.4225   0.2885861E-001
      1.4250   0.2861059E-001
      1.4275   0.2836440E-001
      1.4300   0.2812002E-001
      1.4325   0.2787743E-001
      1.4350   0.2763663E-001
      1.4375   0.2739761E-001
      1.4400   0.2716035E-001
      1.4425   0.2692486E-001
      1.4450   0.2669111E-001
      1.4475   0.2645909E-001
      1.4500   0.2622881E-001
      1.4525   0.2600024E-001
      1.4550   0.2577338E-001
      1.4575   0.2554821E-001
      1.4600   0.2532474E-001
      1.4625   0.2510294E-001
      1.4650   0.2488281E-001
      1.4675   0.2466434E-001
      1.4700   0.2444752E-001
      1.4725   0.2423233E-001
      1.4750   0.2401878E-001
      1.4775   0.2380685E-001
      1.4800   0.2359652E-001
      1.4825   0.2338780E-001
      1.4850   0.2318066E-001
      1.4875   0.2297511E-001
      1.4900   0.2277113E-001
      1.4925   0.2256871E-001
      1.4950   0.2236785E-001
      1.4975   0.2216853E-001
      1.5000   0.2197074E-001
      1.5025   0.2177448E-001
      1.5050   0.2157973E-001
      1.5075   0.2138649E-001
      1.5100   0.2119475E-001
      1.5125   0.2100450E-001
      1.5150   0.2081572E-001
      1.5175   0.2062841E-001
      1.5200   0.2044257E-001
      1.5225   0.2025817E-001
      1.5250   0.2007522E-001
      1.5275   0.1989370E-001
      1.5300   0.1971360E-001
      1.5325   0.1953492E-001
      1.5350   0.1935765E-001
      1.5375   0.1918178E-001
      1.5400   0.1900729E-001
      1.5425   0.1883418E-001
      1.5450   0.1866245E-001
      1.5475   0.1849207E-001
      1.5500   0.1832305E-001
      1.5525   0.1815538E-001
      1.5550   0.1798904E-001
      1.5575   0.1782403E-001
      1.5600   0.1766034E-001
      1.5625   0.1749796E-001
      1.5650   0.1733689E-001
      1.5675   0.1717710E-001
      1.5700   0.1701860E-001
      1.5725   0.1686138E-001
      1.5750   0.1670543E-001
      1.5775   0.1655074E-001
      1.5800   0.1639730E-001
      1.5825   0.1624510E-001
      1.5850   0.1609414E-001
      1.5875   0.1594441E-001
      1.5900   0.1579590E-001
      1.5925   0.1564859E-001
      1.5950   0.1550249E-001
      1.5975   0.1535759E-001
      1.6000   0.1521387E-001
      1.6025   0.1507133E-001
      1.6050   0.1492997E-001
      1.6075   0.1478976E-001
      1.6100   0.1465071E-001
      1.6125   0.1451281E-001
      1.6150   0.1437605E-001
      1.6175   0.1424042E-001
      1.6200   0.1410592E-001
      1.6225   0.1397253E-001
      1.6250   0.1384025E-001
      1.6275   0.1370907E-001
      1.6300   0.1357899E-001
      1.6325   0.1344999E-001
      1.6350   0.1332207E-001
      1.6375   0.1319523E-001
      1.6400   0.1306944E-001
      1.6425   0.1294472E-001
      1.6450   0.1282104E-001
      1.6475   0.1269840E-001
      1.6500   0.1257680E-001
      1.6525   0.1245623E-001
      1.6550   0.1233667E-001
      1.6575   0.1221813E-001
      1.6600   0.1210059E-001
      1.6625   0.1198406E-001
      1.6650   0.1186851E-001
      1.6675   0.1175395E-001
      1.6700   0.1164037E-001
      1.6725   0.1152776E-001
      1.6750   0.1141611E-001
      1.6775   0.1130542E-001
      1.6800   0.1119567E-001
      1.6825   0.1108687E-001
      1.6850   0.1097901E-001
      1.6875   0.1087208E-001
      1.6900   0.1076607E-001
      1.6925   0.1066097E-001
      1.6950   0.1055679E-001
      1.6975   0.1045351E-001
      1.7000   0.1035112E-001
      1.7025   0.1024962E-001
      1.7050   0.1014901E-001
      1.7075   0.1004927E-001
      1.7100   0.9950408E-002
      1.7125   0.9852406E-002
      1.7150   0.9755262E-002
      1.7175   0.9658969E-002
      1.7200   0.9563521E-002
      1.7225   0.9468911E-002
      1.7250   0.9375134E-002
      1.7275   0.9282183E-002
      1.7300   0.9190052E-002
      1.7325   0.9098736E-002
      1.7350   0.9008227E-002
      1.7375   0.8918520E-002
      1.7400   0.8829608E-002
      1.7425   0.8741487E-002
      1.7450   0.8654149E-002
      1.7475   0.8567589E-002
      1.7500   0.8481801E-002
      1.7525   0.8396780E-002
      1.7550   0.8312518E-002
      1.7575   0.8229012E-002
      1.7600   0.8146254E-002
      1.7625   0.8064239E-002
      1.7650   0.7982961E-002
      1.7675   0.7902416E-002
      1.7700   0.7822596E-002
      1.7725   0.7743497E-002
      1.7750   0.7665113E-002
      1.7775   0.7587439E-002
      1.7800   0.7510468E-002
      1.7825   0.7434196E-002
      1.7850   0.7358617E-002
      1.7875   0.7283726E-002
      1.7900   0.7209517E-002
      1.7925   0.7135985E-002
      1.7950   0.7063124E-002
      1.7975   0.6990931E-002
      1.8000   0.6919398E-002
      1.8025   0.6848521E-002
      1.8050   0.6778296E-002
      1.8075   0.6708716E-002
      1.8100   0.6639776E-002
      1.8125   0.6571473E-002
      1.8150   0.6503799E-002
      1.8175   0.6436752E-002
      1.8200   0.6370324E-002
      1.8225   0.6304513E-002
      1.8250   0.6239311E-002
      1.8275   0.6174716E-002
      1.8300   0.6110722E-002
      1.8325   0.6047323E-002
      1.8350   0.5984516E-002
      1.8375   0.5922296E-002
      1.8400   0.5860657E-002
      1.8425   0.5799596E-002
      1.8450   0.5739107E-002
      1.8475   0.5679185E-002
      1.8500   0.5619827E-002
      1.8525   0.5561027E-002
      1.8550   0.5502782E-002
      1.8575   0.5445086E-002
      1.8600   0.5387934E-002
      1.8625   0.5331324E-002
      1.8650   0.5275249E-002
      1.8675   0.5219707E-002
      1.8700   0.5164691E-002
      1.8725   0.5110199E-002
      1.8750   0.5056225E-002
      1.8775   0.5002766E-002
      1.8800   0.4949816E-002
      1.8825   0.4897373E-002
      1.8850   0.4845431E-002
      1.8875   0.4793987E-002
      1.8900   0.4743036E-002
      1.8925   0.4692574E-002
      1.8950   0.4642598E-002
      1.8975   0.4593102E-002
      1.9000   0.4544083E-002
      1.9025   0.4495538E-002
      1.9050   0.4447461E-002
      1.9075   0.4399850E-002
      1.9100   0.4352700E-002
      1.9125   0.4306006E-002
      1.9150   0.4259767E-002
      1.9175   0.4213976E-002
      1.9200   0.4168632E-002
      1.9225   0.4123729E-002
      1.9250   0.4079264E-002
      1.9275   0.4035234E-002
      1.9300   0.3991634E-002
      1.9325   0.3948462E-002
      1.9350   0.3905712E-002
      1.9375   0.3863383E-002
      1.9400   0.3821469E-002
      1.9425   0.3779968E-002
      1.9450   0.3738876E-002
      1.9475   0.3698189E-002
      1.9500   0.3657903E-002
      1.9525   0.3618017E-002
      1.9550   0.3578525E-002
      1.9575   0.3539424E-002
      1.9600   0.3500712E-002
      1.9625   0.3462384E-002
      1.9650   0.3424438E-002
      1.9675   0.3386869E-002
      1.9700   0.3349675E-002
      1.9725   0.3312853E-002
      1.9750   0.3276398E-002
      1.9775   0.3240308E-002
      1.9800   0.3204580E-002
      1.9825   0.3169211E-002
      1.9850   0.3134196E-002
      1.9875   0.3099534E-002
      1.9900   0.3065220E-002
      1.9925   0.3031253E-002
      1.9950   0.2997628E-002
      1.9975   0.2964343E-002
      2.0000   0.2931395E-002
      2.0025   0.2898780E-002
      2.0050   0.2866496E-002
      2.0075   0.2834539E-002
      2.0100   0.2802908E-002
      2.0125   0.2771598E-002
      2.0150   0.2740607E-002
      2.0175   0.2709933E-002
      2.0200   0.2679571E-002
      2.0225   0.2649520E-002
      2.0250   0.2619776E-002
      2.0275   0.2590338E-002
      2.0300   0.2561201E-002
      2.0325   0.2532363E-002
      2.0350   0.2503822E-002
      2.0375   0.2475575E-002
      2.0400   0.2447619E-002
      2.0425   0.2419951E-002
      2.0450   0.2392569E-002
      2.0475   0.2365471E-002
      2.0500   0.2338652E-002
      2.0525   0.2312112E-002
      2.0550   0.2285848E-002
      2.0575   0.2259856E-002
      2.0600   0.2234134E-002
      2.0625   0.2208681E-002
      2.0650   0.2183493E-002
      2.0675   0.2158567E-002
      2.0700   0.2133902E-002
      2.0725   0.2109496E-002
      2.0750   0.2085344E-002
      2.0775   0.2061446E-002
      2.0800   0.2037799E-002
      2.0825   0.2014401E-002
      2.0850   0.1991248E-002
      2.0875   0.1968340E-002
      2.0900   0.1945673E-002
      2.0925   0.1923245E-002
      2.0950   0.1901054E-002
      2.0975   0.1879099E-002
      2.1000   0.1857375E-002
      2.1025   0.1835882E-002
      2.1050   0.1814618E-002
      2.1075   0.1793579E-002
      2.1100   0.1772764E-002
      2.1125   0.1752171E-002
      2.1150   0.1731798E-002
      2.1175   0.1711642E-002
      2.1200   0.1691701E-002
      2.1225   0.1671974E-002
      2.1250   0.1652458E-002
      2.1275   0.1633152E-002
      2.1300   0.1614052E-002
      2.1325   0.1595159E-002
      2.1350   0.1576468E-002
      2.1375   0.1557979E-002
      2.1400   0.1539689E-002
      2.1425   0.1521596E-002
      2.1450   0.1503699E-002
      2.1475   0.1485996E-002
      2.1500   0.1468485E-002
      2.1525   0.1451163E-002
      2.1550   0.1434029E-002
      2.1575   0.1417082E-002
      2.1600   0.1400319E-002
      2.1625   0.1383739E-002
      2.1650   0.1367339E-002
      2.1675   0.1351119E-002
      2.1700   0.1335075E-002
      2.1725   0.1319207E-002
      2.1750   0.1303513E-002
      2.1775   0.1287991E-002
      2.1800   0.1272640E-002
      2.1825   0.1257457E-002
      2.1850   0.1242441E-002
      2.1875   0.1227591E-002
      2.1900   0.1212904E-002
      2.1925   0.1198379E-002
      2.1950   0.1184015E-002
      2.1975   0.1169809E-002
      2.2000   0.1155761E-002
      2.2025   0.1141869E-002
      2.2050   0.1128130E-002
      2.2075   0.1114544E-002
      2.2100   0.1101110E-002
      2.2125   0.1087825E-002
      2.2150   0.1074688E-002
      2.2175   0.1061697E-002
      2.2200   0.1048852E-002
      2.2225   0.1036150E-002
      2.2250   0.1023590E-002
      2.2275   0.1011171E-002
      2.2300   0.9988915E-003
      2.2325   0.9867496E-003
      2.2350   0.9747443E-003
      2.2375   0.9628740E-003
      2.2400   0.9511374E-003
      2.2425   0.9395331E-003
      2.2450   0.9280599E-003
      2.2475   0.9167162E-003
      2.2500   0.9055009E-003
      2.2525   0.8944126E-003
      2.2550   0.8834499E-003
      2.2575   0.8726117E-003
      2.2600   0.8618965E-003
      2.2625   0.8513033E-003
      2.2650   0.8408306E-003
      2.2675   0.8304772E-003
      2.2700   0.8202419E-003
      2.2725   0.8101236E-003
      2.2750   0.8001208E-003
      2.2775   0.7902326E-003
      2.2800   0.7804576E-003
      2.2825   0.7707947E-003
      2.2850   0.7612428E-003
      2.2875   0.7518006E-003
      2.2900   0.7424670E-003
      2.2925   0.7332409E-003
      2.2950   0.7241211E-003
      2.2975   0.7151066E-003
      2.3000   0.7061962E-003
      2.3025   0.6973888E-003
      2.3050   0.6886834E-003
      2.3075   0.6800789E-003
      2.3100   0.6715742E-003
      2.3125   0.6631682E-003
      2.3150   0.6548599E-003
      2.3175   0.6466483E-003
      2.3200   0.6385323E-003
      2.3225   0.6305110E-003
      2.3250   0.6225833E-003
      2.3275   0.6147482E-003
      2.3300   0.6070048E-003
      2.3325   0.5993520E-003
      2.3350   0.5917888E-003
      2.3375   0.5843145E-003
      2.3400   0.5769278E-003
      2.3425   0.5696281E-003
      2.3450   0.5624142E-003
      2.3475   0.5552853E-003
      2.3500   0.5482405E-003
      2.3525   0.5412788E-003
      2.3550   0.5343993E-003
      2.3575   0.5276013E-003
      2.3600   0.5208837E-003
      2.3625   0.5142458E-003
      2.3650   0.5076865E-003
      2.3675   0.5012052E-003
      2.3700   0.4948010E-003
      2.3725   0.4884729E-003
      2.3750   0.4822202E-003
      2.3775   0.4760421E-003
      2.3800   0.4699377E-003
      2.3825   0.4639063E-003
      2.3850   0.4579470E-003
      2.3875   0.4520590E-003
      2.3900   0.4462416E-003
      2.3925   0.4404940E-003
      2.3950   0.4348154E-003
      2.3975   0.4292051E-003
      2.4000   0.4236623E-003
      2.4025   0.4181862E-003
      2.4050   0.4127761E-003
      2.4075   0.4074314E-003
      2.4100   0.4021512E-003
      2.4125   0.3969348E-003
      2.4150   0.3917816E-003
      2.4175   0.3866909E-003
      2.4200   0.3816618E-003
      2.4225   0.3766939E-003
      2.4250   0.3717863E-003
      2.4275   0.3669384E-003
      2.4300   0.3621495E-003
      2.4325   0.3574190E-003
      2.4350   0.3527463E-003
      2.4375   0.3481305E-003
      2.4400   0.3435713E-003
      2.4425   0.3390678E-003
      2.4450   0.3346194E-003
      2.4475   0.3302257E-003
      2.4500   0.3258858E-003
      2.4525   0.3215993E-003
      2.4550   0.3173654E-003
      2.4575   0.3131837E-003
      2.4600   0.3090535E-003
      2.4625   0.3049743E-003
      2.4650   0.3009454E-003
      2.4675   0.2969663E-003
      2.4700   0.2930364E-003
      2.4725   0.2891552E-003
      2.4750   0.2853220E-003
      2.4775   0.2815365E-003
      2.4800   0.2777979E-003
      2.4825   0.2741058E-003
      2.4850   0.2704597E-003
      2.4875   0.2668589E-003
      2.4900   0.2633030E-003
      2.4925   0.2597916E-003
      2.4950   0.2563239E-003
      2.4975   0.2528996E-003
      2.5000   0.2495182E-003
      2.5025   0.2461792E-003
      2.5050   0.2428820E-003
      2.5075   0.2396261E-003
      2.5100   0.2364112E-003
      2.5125   0.2332367E-003
      2.5150   0.2301022E-003
      2.5175   0.2270071E-003
      2.5200   0.2239511E-003
      2.5225   0.2209337E-003
      2.5250   0.2179544E-003
      2.5275   0.2150128E-003
      2.5300   0.2121084E-003
      2.5325   0.2092408E-003
      2.5350   0.2064095E-003
      2.5375   0.2036143E-003
      2.5400   0.2008545E-003
      2.5425   0.1981299E-003
      2.5450   0.1954399E-003
      2.5475   0.1927842E-003
      2.5500   0.1901624E-003
      2.5525   0.1875741E-003
      2.5550   0.1850188E-003
      2.5575   0.1824963E-003
      2.5600   0.1800060E-003
      2.5625   0.1775476E-003
      2.5650   0.1751208E-003
      2.5675   0.1727252E-003
      2.5700   0.1703603E-003
      2.5725   0.1680259E-003
      2.5750   0.1657215E-003
      2.5775   0.1634468E-003
      2.5800   0.1612014E-003
      2.5825   0.1589851E-003
      2.5850   0.1567974E-003
      2.5875   0.1546380E-003
      2.5900   0.1525066E-003
      2.5925   0.1504028E-003
      2.5950   0.1483263E-003
      2.5975   0.1462767E-003
      2.6000   0.1442538E-003
      2.6025   0.1422572E-003
      2.6050   0.1402866E-003
      2.6075   0.1383417E-003
      2.6100   0.1364222E-003
      2.6125   0.1345277E-003
      2.6150   0.1326580E-003
      2.6175   0.1308127E-003
      2.6200   0.1289917E-003
      2.6225   0.1271944E-003
      2.6250   0.1254208E-003
      2.6275   0.1236704E-003
      2.6300   0.1219431E-003
      2.6325   0.1202385E-003
      2.6350   0.1185563E-003
      2.6375   0.1168963E-003
      2.6400   0.1152581E-003
      2.6425   0.1136417E-003
      2.6450   0.1120465E-003
      2.6475   0.1104725E-003
      2.6500   0.1089193E-003
      2.6525   0.1073867E-003
      2.6550   0.1058744E-003
      2.6575   0.1043822E-003
      2.6600   0.1029099E-003
      2.6625   0.1014571E-003
      2.6650   0.1000236E-003
      2.6675   0.9860929E-004
      2.6700   0.9721380E-004
      2.6725   0.9583694E-004
      2.6750   0.9447848E-004
      2.6775   0.9313818E-004
      2.6800   0.9181582E-004
      2.6825   0.9051118E-004
      2.6850   0.8922403E-004
      2.6875   0.8795415E-004
      2.6900   0.8670134E-004
      2.6925   0.8546537E-004
      2.6950   0.8424603E-004
      2.6975   0.8304312E-004
      2.7000   0.8185642E-004
      2.7025   0.8068574E-004
      2.7050   0.7953086E-004
      2.7075   0.7839160E-004
      2.7100   0.7726776E-004
      2.7125   0.7615913E-004
      2.7150   0.7506553E-004
      2.7175   0.7398677E-004
      2.7200   0.7292265E-004
      2.7225   0.7187300E-004
      2.7250   0.7083762E-004
      2.7275   0.6981634E-004
      2.7300   0.6880898E-004
      2.7325   0.6781536E-004
      2.7350   0.6683530E-004
      2.7375   0.6586863E-004
      2.7400   0.6491519E-004
      2.7425   0.6397479E-004
      2.7450   0.6304728E-004
      2.7475   0.6213248E-004
      2.7500   0.6123024E-004
      2.7525   0.6034039E-004
      2.7550   0.5946278E-004
      2.7575   0.5859724E-004
      2.7600   0.5774363E-004
      2.7625   0.5690178E-004
      2.7650   0.5607154E-004
      2.7675   0.5525277E-004
      2.7700   0.5444532E-004
      2.7725   0.5364904E-004
      2.7750   0.5286378E-004
      2.7775   0.5208940E-004
      2.7800   0.5132576E-004
      2.7825   0.5057273E-004
      2.7850   0.4983015E-004
      2.7875   0.4909791E-004
      2.7900   0.4837585E-004
      2.7925   0.4766385E-004
      2.7950   0.4696178E-004
      2.7975   0.4626951E-004
      2.8000   0.4558691E-004
      2.8025   0.4491384E-004
      2.8050   0.4425020E-004
      2.8075   0.4359584E-004
      2.8100   0.4295066E-004
      2.8125   0.4231453E-004
      2.8150   0.4168733E-004
      2.8175   0.4106894E-004
      2.8200   0.4045925E-004
      2.8225   0.3985814E-004
      2.8250   0.3926550E-004
      2.8275   0.3868122E-004
      2.8300   0.3810518E-004
      2.8325   0.3753728E-004
      2.8350   0.3697741E-004
      2.8375   0.3642545E-004
      2.8400   0.3588132E-004
      2.8425   0.3534489E-004
      2.8450   0.3481608E-004
      2.8475   0.3429477E-004
      2.8500   0.3378087E-004
      2.8525   0.3327428E-004
      2.8550   0.3277490E-004
      2.8575   0.3228263E-004
      2.8600   0.3179739E-004
      2.8625   0.3131906E-004
      2.8650   0.3084757E-004
      2.8675   0.3038282E-004
      2.8700   0.2992472E-004
      2.8725   0.2947317E-004
      2.8750   0.2902810E-004
      2.8775   0.2858941E-004
      2.8800   0.2815702E-004
      2.8825   0.2773084E-004
      2.8850   0.2731079E-004
      2.8875   0.2689679E-004
      2.8900   0.2648875E-004
      2.8925   0.2608659E-004
      2.8950   0.2569023E-004
      2.8975   0.2529960E-004
      2.9000   0.2491461E-004
      2.9025   0.2453519E-004
      2.9050   0.2416126E-004
      2.9075   0.2379275E-004
      2.9100   0.2342959E-004
      2.9125   0.2307169E-004
      2.9150   0.2271900E-004
      2.9175   0.2237143E-004
      2.9200   0.2202892E-004
      2.9225   0.2169139E-004
      2.9250   0.2135879E-004
      2.9275   0.2103104E-004
      2.9300   0.2070807E-004
      2.9325   0.2038982E-004
      2.9350   0.2007622E-004
      2.9375   0.1976721E-004
      2.9400   0.1946273E-004
      2.9425   0.1916271E-004
      2.9450   0.1886710E-004
      2.9475   0.1857582E-004
      2.9500   0.1828883E-004
      2.9525   0.1800605E-004
      2.9550   0.1772744E-004
      2.9575   0.1745293E-004
      2.9600   0.1718247E-004
      2.9625   0.1691600E-004
      2.9650   0.1665347E-004
      2.9675   0.1639482E-004
      2.9700   0.1613999E-004
      2.9725   0.1588894E-004
      2.9750   0.1564160E-004
      2.9775   0.1539794E-004
      2.9800   0.1515789E-004
      2.9825   0.1492140E-004
      2.9850   0.1468843E-004
      2.9875   0.1445893E-004
      2.9900   0.1423284E-004
      2.9925   0.1401013E-004
      2.9950   0.1379073E-004
      2.9975   0.1357461E-004
      3.0000   0.1336172E-004
      3.0025   0.1315201E-004
      3.0050   0.1294544E-004
      3.0075   0.1274196E-004
      3.0100   0.1254154E-004
      3.0125   0.1234412E-004
      3.0150   0.1214966E-004
      3.0175   0.1195812E-004
      3.0200   0.1176947E-004
      3.0225   0.1158365E-004
      3.0250   0.1140063E-004
      3.0275   0.1122037E-004
      3.0300   0.1104283E-004
      3.0325   0.1086797E-004
      3.0350   0.1069575E-004
      3.0375   0.1052613E-004
      3.0400   0.1035909E-004
      3.0425   0.1019457E-004
      3.0450   0.1003254E-004
      3.0475   0.9872978E-005
      3.0500   0.9715835E-005
      3.0525   0.9561079E-005
      3.0550   0.9408676E-005
      3.0575   0.9258593E-005
      3.0600   0.9110795E-005
      3.0625   0.8965251E-005
      3.0650   0.8821927E-005
      3.0675   0.8680791E-005
      3.0700   0.8541811E-005
      3.0725   0.8404957E-005
      3.0750   0.8270197E-005
      3.0775   0.8137501E-005
      3.0800   0.8006839E-005
      3.0825   0.7878181E-005
      3.0850   0.7751499E-005
      3.0875   0.7626763E-005
      3.0900   0.7503945E-005
      3.0925   0.7383017E-005
      3.0950   0.7263951E-005
      3.0975   0.7146721E-005
      3.1000   0.7031299E-005
      3.1025   0.6917659E-005
      3.1050   0.6805775E-005
      3.1075   0.6695620E-005
      3.1100   0.6587171E-005
      3.1125   0.6480400E-005
      3.1150   0.6375285E-005
      3.1175   0.6271800E-005
      3.1200   0.6169921E-005
      3.1225   0.6069625E-005
      3.1250   0.5970888E-005
      3.1275   0.5873688E-005
      3.1300   0.5778001E-005
      3.1325   0.5683805E-005
      3.1350   0.5591078E-005
      3.1375   0.5499799E-005
      3.1400   0.5409946E-005
      3.1425   0.5321497E-005
      3.1450   0.5234432E-005
      3.1475   0.5148730E-005
      3.1500   0.5064371E-005
      3.1525   0.4981334E-005
      3.1550   0.4899601E-005
      3.1575   0.4819152E-005
      3.1600   0.4739967E-005
      3.1625   0.4662028E-005
      3.1650   0.4585315E-005
      3.1675   0.4509811E-005
      3.1700   0.4435498E-005
      3.1725   0.4362357E-005
      3.1750   0.4290371E-005
      3.1775   0.4219523E-005
      3.1800   0.4149795E-005
      3.1825   0.4081171E-005
      3.1850   0.4013634E-005
      3.1875   0.3947167E-005
      3.1900   0.3881755E-005
      3.1925   0.3817381E-005
      3.1950   0.3754030E-005
      3.1975   0.3691686E-005
      3.2000   0.3630335E-005
      3.2025   0.3569960E-005
      3.2050   0.3510548E-005
      3.2075   0.3452083E-005
      3.2100   0.3394552E-005
      3.2125   0.3337939E-005
      3.2150   0.3282231E-005
      3.2175   0.3227415E-005
      3.2200   0.3173476E-005
      3.2225   0.3120402E-005
      3.2250   0.3068178E-005
      3.2275   0.3016793E-005
      3.2300   0.2966232E-005
      3.2325   0.2916484E-005
      3.2350   0.2867537E-005
      3.2375   0.2819377E-005
      3.2400   0.2771993E-005
      3.2425   0.2725373E-005
      3.2450   0.2679505E-005
      3.2475   0.2634377E-005
      3.2500   0.2589978E-005
      3.2525   0.2546298E-005
      3.2550   0.2503324E-005
      3.2575   0.2461046E-005
      3.2600   0.2419453E-005
      3.2625   0.2378534E-005
      3.2650   0.2338280E-005
      3.2675   0.2298680E-005
      3.2700   0.2259723E-005
      3.2725   0.2221400E-005
      3.2750   0.2183700E-005
      3.2775   0.2146615E-005
      3.2800   0.2110135E-005
      3.2825   0.2074249E-005
      3.2850   0.2038950E-005
      3.2875   0.2004227E-005
      3.2900   0.1970072E-005
      3.2925   0.1936476E-005
      3.2950   0.1903430E-005
      3.2975   0.1870926E-005
      3.3000   0.1838954E-005
      3.3025   0.1807508E-005
      3.3050   0.1776578E-005
      3.3075   0.1746156E-005
      3.3100   0.1716235E-005
      3.3125   0.1686806E-005
      3.3150   0.1657862E-005
      3.3175   0.1629395E-005
      3.3200   0.1601398E-005
      3.3225   0.1573863E-005
      3.3250   0.1546783E-005
      3.3275   0.1520151E-005
      3.3300   0.1493959E-005
      3.3325   0.1468202E-005
      3.3350   0.1442871E-005
      3.3375   0.1417960E-005
      3.3400   0.1393462E-005
      3.3425   0.1369371E-005
      3.3450   0.1345681E-005
      3.3475   0.1322385E-005
      3.3500   0.1299476E-005
      3.3525   0.1276949E-005
      3.3550   0.1254798E-005
      3.3575   0.1233016E-005
      3.3600   0.1211597E-005
      3.3625   0.1190537E-005
      3.3650   0.1169828E-005
      3.3675   0.1149466E-005
      3.3700   0.1129445E-005
      3.3725   0.1109759E-005
      3.3750   0.1090403E-005
      3.3775   0.1071372E-005
      3.3800   0.1052661E-005
      3.3825   0.1034264E-005
      3.3850   0.1016176E-005
      3.3875   0.9983927E-006
      3.3900   0.9809088E-006
      3.3925   0.9637195E-006
      3.3950   0.9468201E-006
      3.3975   0.9302060E-006
      3.4000   0.9138723E-006
      3.4025   0.8978148E-006
      3.4050   0.8820288E-006
      3.4075   0.8665099E-006
      3.4100   0.8512539E-006
      3.4125   0.8362565E-006
      3.4150   0.8215135E-006
      3.4175   0.8070207E-006
      3.4200   0.7927740E-006
      3.4225   0.7787695E-006
      3.4250   0.7650033E-006
      3.4275   0.7514713E-006
      3.4300   0.7381699E-006
      3.4325   0.7250952E-006
      3.4350   0.7122435E-006
      3.4375   0.6996113E-006
      3.4400   0.6871948E-006
      3.4425   0.6749906E-006
      3.4450   0.6629952E-006
      3.4475   0.6512051E-006
      3.4500   0.6396171E-006
      3.4525   0.6282276E-006
      3.4550   0.6170336E-006
      3.4575   0.6060318E-006
      3.4600   0.5952190E-006
      3.4625   0.5845921E-006
      3.4650   0.5741480E-006
      3.4675   0.5638838E-006
      3.4700   0.5537964E-006
      3.4725   0.5438829E-006
      3.4750   0.5341404E-006
      3.4775   0.5245662E-006
      3.4800   0.5151574E-006
      3.4825   0.5059113E-006
      3.4850   0.4968252E-006
      3.4875   0.4878964E-006
      3.4900   0.4791223E-006
      3.4925   0.4705003E-006
      3.4950   0.4620280E-006
      3.4975   0.4537027E-006
      3.5000   0.4455221E-006
      3.5025   0.4374838E-006
      3.5050   0.4295853E-006
      3.5075   0.4218244E-006
      3.5100   0.4141986E-006
      3.5125   0.4067059E-006
      3.5150   0.3993439E-006
      3.5175   0.3921104E-006
      3.5200   0.3850034E-006
      3.5225   0.3780206E-006
      3.5250   0.3711600E-006
      3.5275   0.3644195E-006
      3.5300   0.3577971E-006
      3.5325   0.3512909E-006
      3.5350   0.3448988E-006
      3.5375   0.3386190E-006
      3.5400   0.3324494E-006
      3.5425   0.3263884E-006
      3.5450   0.3204340E-006
      3.5475   0.3145845E-006
      3.5500   0.3088380E-006
      3.5525   0.3031929E-006
      3.5550   0.2976473E-006
      3.5575   0.2921997E-006
      3.5600   0.2868483E-006
      3.5625   0.2815916E-006
      3.5650   0.2764278E-006
      3.5675   0.2713555E-006
      3.5700   0.2663730E-006
      3.5725   0.2614789E-006
      3.5750   0.2566716E-006
      3.5775   0.2519497E-006
      3.5800   0.2473116E-006
      3.5825   0.2427560E-006
      3.5850   0.2382815E-006
      3.5875   0.2338866E-006
      3.5900   0.2295700E-006
      3.5925   0.2253304E-006
      3.5950   0.2211664E-006
      3.5975   0.2170767E-006
      3.6000   0.2130601E-006
      3.6025   0.2091153E-006
      3.6050   0.2052410E-006
      3.6075   0.2014361E-006
      3.6100   0.1976994E-006
      3.6125   0.1940296E-006
      3.6150   0.1904257E-006
      3.6175   0.1868865E-006
      3.6200   0.1834108E-006
      3.6225   0.1799976E-006
      3.6250   0.1766458E-006
      3.6275   0.1733543E-006
      3.6300   0.1701221E-006
      3.6325   0.1669481E-006
      3.6350   0.1638314E-006
      3.6375   0.1607709E-006
      3.6400   0.1577657E-006
      3.6425   0.1548148E-006
      3.6450   0.1519173E-006
      3.6475   0.1490722E-006
      3.6500   0.1462786E-006
      3.6525   0.1435357E-006
      3.6550   0.1408424E-006
      3.6575   0.1381981E-006
      3.6600   0.1356017E-006
      3.6625   0.1330526E-006
      3.6650   0.1305497E-006
      3.6675   0.1280925E-006
      3.6700   0.1256799E-006
      3.6725   0.1233113E-006
      3.6750   0.1209859E-006
      3.6775   0.1187029E-006
      3.6800   0.1164615E-006
      3.6825   0.1142612E-006
      3.6850   0.1121010E-006
      3.6875   0.1099803E-006
      3.6900   0.1078985E-006
      3.6925   0.1058548E-006
      3.6950   0.1038485E-006
      3.6975   0.1018791E-006
      3.7000   0.9994577E-007
      3.7025   0.9804796E-007
      3.7050   0.9618502E-007
      3.7075   0.9435634E-007
      3.7100   0.9256131E-007
      3.7125   0.9079933E-007
      3.7150   0.8906982E-007
      3.7175   0.8737219E-007
      3.7200   0.8570589E-007
      3.7225   0.8407034E-007
      3.7250   0.8246502E-007
      3.7275   0.8088937E-007
      3.7300   0.7934286E-007
      3.7325   0.7782498E-007
      3.7350   0.7633522E-007
      3.7375   0.7487307E-007
      3.7400   0.7343804E-007
      3.7425   0.7202964E-007
      3.7450   0.7064740E-007
      3.7475   0.6929085E-007
      3.7500   0.6795952E-007
      3.7525   0.6665297E-007
      3.7550   0.6537074E-007
      3.7575   0.6411241E-007
      3.7600   0.6287753E-007
      3.7625   0.6166570E-007
      3.7650   0.6047649E-007
      3.7675   0.5930950E-007
      3.7700   0.5816432E-007
      3.7725   0.5704056E-007
      3.7750   0.5593784E-007
      3.7775   0.5485578E-007
      3.7800   0.5379399E-007
      3.7825   0.5275212E-007
      3.7850   0.5172980E-007
      3.7875   0.5072667E-007
      3.7900   0.4974240E-007
      3.7925   0.4877664E-007
      3.7950   0.4782904E-007
      3.7975   0.4689929E-007
      3.8000   0.4598706E-007
      3.8025   0.4509202E-007
      3.8050   0.4421387E-007
      3.8075   0.4335229E-007
      3.8100   0.4250699E-007
      3.8125   0.4167766E-007
      3.8150   0.4086402E-007
      3.8175   0.4006578E-007
      3.8200   0.3928266E-007
      3.8225   0.3851437E-007
      3.8250   0.3776066E-007
      3.8275   0.3702124E-007
      3.8300   0.3629587E-007
      3.8325   0.3558428E-007
      3.8350   0.3488621E-007
      3.8375   0.3420142E-007
      3.8400   0.3352967E-007
      3.8425   0.3287072E-007
      3.8450   0.3222432E-007
      3.8475   0.3159025E-007
      3.8500   0.3096828E-007
      3.8525   0.3035819E-007
      3.8550   0.2975976E-007
      3.8575   0.2917277E-007
      3.8600   0.2859701E-007
      3.8625   0.2803228E-007
      3.8650   0.2747836E-007
      3.8675   0.2693506E-007
      3.8700   0.2640218E-007
      3.8725   0.2587953E-007
      3.8750   0.2536692E-007
      3.8775   0.2486416E-007
      3.8800   0.2437107E-007
      3.8825   0.2388747E-007
      3.8850   0.2341318E-007
      3.8875   0.2294803E-007
      3.8900   0.2249184E-007
      3.8925   0.2204446E-007
      3.8950   0.2160571E-007
      3.8975   0.2117544E-007
      3.9000   0.2075348E-007
      3.9025   0.2033969E-007
      3.9050   0.1993390E-007
      3.9075   0.1953597E-007
      3.9100   0.1914575E-007
      3.9125   0.1876310E-007
      3.9150   0.1838787E-007
      3.9175   0.1801993E-007
      3.9200   0.1765913E-007
      3.9225   0.1730535E-007
      3.9250   0.1695845E-007
      3.9275   0.1661830E-007
      3.9300   0.1628477E-007
      3.9325   0.1595775E-007
      3.9350   0.1563710E-007
      3.9375   0.1532270E-007
      3.9400   0.1501445E-007
      3.9425   0.1471222E-007
      3.9450   0.1441589E-007
      3.9475   0.1412536E-007
      3.9500   0.1384052E-007
      3.9525   0.1356126E-007
      3.9550   0.1328746E-007
      3.9575   0.1301904E-007
      3.9600   0.1275589E-007
      3.9625   0.1249790E-007
      3.9650   0.1224498E-007
      3.9675   0.1199703E-007
      3.9700   0.1175396E-007
      3.9725   0.1151567E-007
      3.9750   0.1128208E-007
      3.9775   0.1105308E-007
      3.9800   0.1082861E-007
      3.9825   0.1060856E-007
      3.9850   0.1039286E-007
      3.9875   0.1018142E-007
      3.9900   0.9974159E-008
      3.9925   0.9770998E-008
      3.9950   0.9571858E-008
      3.9975   0.9376662E-008
      4.0000   0.9185333E-008
      4.0025   0.8997799E-008
      4.0050   0.8813985E-008
      4.0075   0.8633821E-008
      4.0100   0.8457236E-008
      4.0125   0.8284161E-008
      4.0150   0.8114528E-008
      4.0175   0.7948272E-008
      4.0200   0.7785326E-008
      4.0225   0.7625627E-008
      4.0250   0.7469113E-008
      4.0275   0.7315721E-008
      4.0300   0.7165391E-008
      4.0325   0.7018064E-008
      4.0350   0.6873682E-008
      4.0375   0.6732187E-008
      4.0400   0.6593524E-008
      4.0425   0.6457638E-008
      4.0450   0.6324474E-008
      4.0475   0.6193980E-008
      4.0500   0.6066104E-008
      4.0525   0.5940794E-008
      4.0550   0.5818002E-008
      4.0575   0.5697677E-008
      4.0600   0.5579772E-008
      4.0625   0.5464240E-008
      4.0650   0.5351034E-008
      4.0675   0.5240108E-008
      4.0700   0.5131418E-008
      4.0725   0.5024921E-008
      4.0750   0.4920573E-008
      4.0775   0.4818333E-008
      4.0800   0.4718158E-008
      4.0825   0.4620009E-008
      4.0850   0.4523846E-008
      4.0875   0.4429630E-008
      4.0900   0.4337322E-008
      4.0925   0.4246884E-008
      4.0950   0.4158281E-008
      4.0975   0.4071476E-008
      4.1000   0.3986434E-008
      4.1025   0.3903119E-008
      4.1050   0.3821499E-008
      4.1075   0.3741538E-008
      4.1100   0.3663205E-008
      4.1125   0.3586467E-008
      4.1150   0.3511294E-008
      4.1175   0.3437652E-008
      4.1200   0.3365514E-008
      4.1225   0.3294848E-008
      4.1250   0.3225626E-008
      4.1275   0.3157818E-008
      4.1300   0.3091398E-008
      4.1325   0.3026336E-008
      4.1350   0.2962607E-008
      4.1375   0.2900183E-008
      4.1400   0.2839039E-008
      4.1425   0.2779150E-008
      4.1450   0.2720489E-008
      4.1475   0.2663034E-008
      4.1500   0.2606759E-008
      4.1525   0.2551641E-008
      4.1550   0.2497657E-008
      4.1575   0.2444784E-008
      4.1600   0.2393001E-008
      4.1625   0.2342284E-008
      4.1650   0.2292614E-008
      4.1675   0.2243969E-008
      4.1700   0.2196328E-008
      4.1725   0.2149671E-008
      4.1750   0.2103979E-008
      4.1775   0.2059232E-008
      4.1800   0.2015411E-008
      4.1825   0.1972497E-008
      4.1850   0.1930472E-008
      4.1875   0.1889319E-008
      4.1900   0.1849020E-008
      4.1925   0.1809557E-008
      4.1950   0.1770914E-008
      4.1975   0.1733073E-008
      4.2000   0.1696020E-008
      4.2025   0.1659738E-008
      4.2050   0.1624211E-008
      4.2075   0.1589424E-008
      4.2100   0.1555362E-008
      4.2125   0.1522010E-008
      4.2150   0.1489354E-008
      4.2175   0.1457380E-008
      4.2200   0.1426075E-008
      4.2225   0.1395423E-008
      4.2250   0.1365413E-008
      4.2275   0.1336031E-008
      4.2300   0.1307264E-008
      4.2325   0.1279100E-008
      4.2350   0.1251526E-008
      4.2375   0.1224530E-008
      4.2400   0.1198102E-008
      4.2425   0.1172228E-008
      4.2450   0.1146898E-008
      4.2475   0.1122101E-008
      4.2500   0.1097825E-008
      4.2525   0.1074061E-008
      4.2550   0.1050797E-008
      4.2575   0.1028023E-008
      4.2600   0.1005730E-008
      4.2625   0.9839065E-009
      4.2650   0.9625441E-009
      4.2675   0.9416330E-009
      4.2700   0.9211639E-009
      4.2725   0.9011278E-009
      4.2750   0.8815156E-009
      4.2775   0.8623186E-009
      4.2800   0.8435284E-009
      4.2825   0.8251364E-009
      4.2850   0.8071346E-009
      4.2875   0.7895148E-009
      4.2900   0.7722692E-009
      4.2925   0.7553900E-009
      4.2950   0.7388696E-009
      4.2975   0.7227006E-009
      4.3000   0.7068758E-009
      4.3025   0.6913880E-009
      4.3050   0.6762302E-009
      4.3075   0.6613956E-009
      4.3100   0.6468774E-009
      4.3125   0.6326692E-009
      4.3150   0.6187644E-009
      4.3175   0.6051567E-009
      4.3200   0.5918400E-009
      4.3225   0.5788082E-009
      4.3250   0.5660554E-009
      4.3275   0.5535757E-009
      4.3300   0.5413635E-009
      4.3325   0.5294132E-009
      4.3350   0.5177192E-009
      4.3375   0.5062763E-009
      4.3400   0.4950792E-009
      4.3425   0.4841228E-009
      4.3450   0.4734020E-009
      4.3475   0.4629119E-009
      4.3500   0.4526476E-009
      4.3525   0.4426044E-009
      4.3550   0.4327777E-009
      4.3575   0.4231630E-009
      4.3600   0.4137557E-009
      4.3625   0.4045515E-009
      4.3650   0.3955462E-009
      4.3675   0.3867355E-009
      4.3700   0.3781154E-009
      4.3725   0.3696818E-009
      4.3750   0.3614309E-009
      4.3775   0.3533587E-009
      4.3800   0.3454615E-009
      4.3825   0.3377356E-009
      4.3850   0.3301773E-009
      4.3875   0.3227832E-009
      4.3900   0.3155498E-009
      4.3925   0.3084736E-009
      4.3950   0.3015513E-009
      4.3975   0.2947796E-009
      4.4000   0.2881555E-009
      4.4025   0.2816757E-009
      4.4050   0.2753371E-009
      4.4075   0.2691368E-009
      4.4100   0.2630719E-009
      4.4125   0.2571393E-009
      4.4150   0.2513365E-009
      4.4175   0.2456605E-009
      4.4200   0.2401086E-009
      4.4225   0.2346783E-009
      4.4250   0.2293669E-009
      4.4275   0.2241719E-009
      4.4300   0.2190908E-009
      4.4325   0.2141212E-009
      4.4350   0.2092607E-009
      4.4375   0.2045069E-009
      4.4400   0.1998576E-009
      4.4425   0.1953105E-009
      4.4450   0.1908635E-009
      4.4475   0.1865143E-009
      4.4500   0.1822610E-009
      4.4525   0.1781014E-009
      4.4550   0.1740335E-009
      4.4575   0.1700553E-009
      4.4600   0.1661650E-009
      4.4625   0.1623606E-009
      4.4650   0.1586403E-009
      4.4675   0.1550022E-009
      4.4700   0.1514447E-009
      4.4725   0.1479659E-009
      4.4750   0.1445642E-009
      4.4775   0.1412378E-009
      4.4800   0.1379853E-009
      4.4825   0.1348049E-009
      4.4850   0.1316951E-009
      4.4875   0.1286544E-009
      4.4900   0.1256813E-009
      4.4925   0.1227743E-009
      4.4950   0.1199320E-009
      4.4975   0.1171530E-009
      4.5000   0.1144359E-009
      4.5025   0.1117793E-009
      4.5050   0.1091820E-009
      4.5075   0.1066427E-009
      4.5100   0.1041601E-009
      4.5125   0.1017329E-009
      4.5150   0.9936004E-010
      4.5175   0.9704022E-010
      4.5200   0.9477232E-010
      4.5225   0.9255520E-010
      4.5250   0.9038776E-010
      4.5275   0.8826892E-010
      4.5300   0.8619761E-010
      4.5325   0.8417278E-010
      4.5350   0.8219344E-010
      4.5375   0.8025857E-010
      4.5400   0.7836721E-010
      4.5425   0.7651840E-010
      4.5450   0.7471120E-010
      4.5475   0.7294472E-010
      4.5500   0.7121804E-010
      4.5525   0.6953030E-010
      4.5550   0.6788065E-010
      4.5575   0.6626823E-010
      4.5600   0.6469225E-010
      4.5625   0.6315188E-010
      4.5650   0.6164636E-010
      4.5675   0.6017491E-010
      4.5700   0.5873677E-010
      4.5725   0.5733122E-010
      4.5750   0.5595754E-010
      4.5775   0.5461501E-010
      4.5800   0.5330297E-010
      4.5825   0.5202072E-010
      4.5850   0.5076761E-010
      4.5875   0.4954299E-010
      4.5900   0.4834624E-010
      4.5925   0.4717674E-010
      4.5950   0.4603388E-010
      4.5975   0.4491707E-010
      4.6000   0.4382574E-010
      4.6025   0.4275931E-010
      4.6050   0.4171724E-010
      4.6075   0.4069899E-010
      4.6100   0.3970402E-010
      4.6125   0.3873181E-010
      4.6150   0.3778187E-010
      4.6175   0.3685368E-010
      4.6200   0.3594678E-010
      4.6225   0.3506068E-010
      4.6250   0.3419492E-010
      4.6275   0.3334905E-010
      4.6300   0.3252262E-010
      4.6325   0.3171520E-010
      4.6350   0.3092636E-010
      4.6375   0.3015569E-010
      4.6400   0.2940278E-010
      4.6425   0.2866723E-010
      4.6450   0.2794866E-010
      4.6475   0.2724669E-010
      4.6500   0.2656093E-010
      4.6525   0.2589104E-010
      4.6550   0.2523665E-010
      4.6575   0.2459742E-010
      4.6600   0.2397300E-010
      4.6625   0.2336306E-010
      4.6650   0.2276728E-010
      4.6675   0.2218534E-010
      4.6700   0.2161692E-010
      4.6725   0.2106173E-010
      4.6750   0.2051946E-010
      4.6775   0.1998983E-010
      4.6800   0.1947255E-010
      4.6825   0.1896734E-010
      4.6850   0.1847393E-010
      4.6875   0.1799205E-010
      4.6900   0.1752144E-010
      4.6925   0.1706185E-010
      4.6950   0.1661304E-010
      4.6975   0.1617475E-010
      4.7000   0.1574674E-010
      4.7025   0.1532880E-010
      4.7050   0.1492068E-010
      4.7075   0.1452217E-010
      4.7100   0.1413305E-010
      4.7125   0.1375310E-010
      4.7150   0.1338213E-010
      4.7175   0.1301992E-010
      4.7200   0.1266628E-010
      4.7225   0.1232101E-010
      4.7250   0.1198393E-010
      4.7275   0.1165485E-010
      4.7300   0.1133358E-010
      4.7325   0.1101996E-010
      4.7350   0.1071380E-010
      4.7375   0.1041495E-010
      4.7400   0.1012322E-010
      4.7425   0.9838467E-011
      4.7450   0.9560527E-011
      4.7475   0.9289247E-011
      4.7500   0.9024474E-011
      4.7525   0.8766063E-011
      4.7550   0.8513868E-011
      4.7575   0.8267749E-011
      4.7600   0.8027569E-011
      4.7625   0.7793193E-011
      4.7650   0.7564490E-011
      4.7675   0.7341331E-011
      4.7700   0.7123591E-011
      4.7725   0.6911148E-011
      4.7750   0.6703881E-011
      4.7775   0.6501675E-011
      4.7800   0.6304414E-011
      4.7825   0.6111987E-011
      4.7850   0.5924286E-011
      4.7875   0.5741203E-011
      4.7900   0.5562635E-011
      4.7925   0.5388480E-011
      4.7950   0.5218639E-011
      4.7975   0.5053016E-011
      4.8000   0.4891515E-011
      4.8025   0.4734044E-011
      4.8050   0.4580513E-011
      4.8075   0.4430835E-011
      4.8100   0.4284923E-011
      4.8125   0.4142692E-011
      4.8150   0.4004063E-011
      4.8175   0.3868953E-011
      4.8200   0.3737286E-011
      4.8225   0.3608985E-011
      4.8250   0.3483975E-011
      4.8275   0.3362186E-011
      4.8300   0.3243544E-011
      4.8325   0.3127982E-011
      4.8350   0.3015432E-011
      4.8375   0.2905829E-011
      4.8400   0.2799107E-011
      4.8425   0.2695206E-011
      4.8450   0.2594064E-011
      4.8475   0.2495621E-011
      4.8500   0.2399819E-011
      4.8525   0.2306602E-011
      4.8550   0.2215916E-011
      4.8575   0.2127706E-011
      4.8600   0.2041919E-011
      4.8625   0.1958506E-011
      4.8650   0.1877417E-011
      4.8675   0.1798602E-011
      4.8700   0.1722016E-011
      4.8725   0.1647612E-011
      4.8750   0.1575346E-011
      4.8775   0.1505175E-011
      4.8800   0.1437055E-011
      4.8825   0.1370947E-011
      4.8850   0.1306810E-011
      4.8875   0.1244605E-011
      4.8900   0.1184295E-011
      4.8925   0.1125843E-011
      4.8950   0.1069213E-011
      4.8975   0.1014372E-011
      4.9000   0.9612840E-012
      4.9025   0.9099180E-012
      4.9050   0.8602421E-012
      4.9075   0.8122255E-012
      4.9100   0.7658387E-012
      4.9125   0.7210529E-012
      4.9150   0.6778402E-012
      4.9175   0.6361736E-012
      4.9200   0.5960271E-012
      4.9225   0.5573755E-012
      4.9250   0.5201944E-012
      4.9275   0.4844604E-012
      4.9300   0.4501508E-012
      4.9325   0.4172437E-012
      4.9350   0.3857182E-012
      4.9375   0.3555540E-012
      4.9400   0.3267317E-012
      4.9425   0.2992325E-012
      4.9450   0.2730387E-012
      4.9475   0.2481330E-012
      4.9500   0.2244991E-012
      4.9525   0.2021214E-012
      4.9550   0.1809849E-012
      4.9575   0.1610754E-012
      4.9600   0.1423795E-012
      4.9625   0.1248844E-012
      4.9650   0.1085781E-012
      4.9675   0.9344916E-013
      4.9700   0.7948705E-013
      4.9725   0.6668175E-013
      4.9750   0.5502397E-013
      4.9775   0.4450512E-013
      4.9800   0.3511727E-013
      4.9825   0.2685317E-013
      4.9850   0.1970624E-013
      4.9875   0.1367055E-013
      4.9900   0.8740857E-014
      4.9925   0.4912558E-014
      4.9950   0.2181723E-014
      4.9975   0.5450766E-015
      5.0000   0.0000000E+000


==> BEC-GP-OMP/f_programs/output/imagcir/imagcir-out.txt <==
 Imaginary time propagation circularly-symmetric trap,   OPTION =   2
 
  Number of Atoms N =       200, Unit of length AHO =  0.00000100 m
  Scattering length a =    -47.30*a0
  Nonlinearity G_3D =      -6.2908850
  Nonlinearity G_cir =      -2.5097000
  Axial trap parameter =  1.000
 
 # Space Stp:  N =     2000
  Space Step: DX =   0.002500
 # Time Stp : NSTP =         0, NPAS =    200000, NRUN =    200000
   Time Step:   DT =   0.000020
 
                   -----------------------------------------------------
                    Norm      Chem        Ener/N      <r>      |Psi(0)|^2
                   -----------------------------------------------------
Initial :          1.0000    1.000000    1.000000    1.00000    0.31831
After NPAS iter.:  1.0000    0.499772    0.770107    0.87758    0.45609
After NRUN iter.:  1.0000    0.499772    0.770107    0.87758    0.45609
                   -----------------------------------------------------
 
 Clock Time:      18 seconds
   CPU Time:      18 seconds


==> BEC-GP-OMP/f_programs/output/imagsph/imagsph-den.txt <==
    0.000000      0.03021228
    0.002500      0.03021228
    0.005000      0.03021220
    0.007500      0.03021206
    0.010000      0.03021186
    0.012500      0.03021161
    0.015000      0.03021130
    0.017500      0.03021094
    0.020000      0.03021052
    0.022500      0.03021004
    0.025000      0.03020951
    0.027500      0.03020892
    0.030000      0.03020827
    0.032500      0.03020757
    0.035000      0.03020681
    0.037500      0.03020600
    0.040000      0.03020513
    0.042500      0.03020420
    0.045000      0.03020322
    0.047500      0.03020218
    0.050000      0.03020109
    0.052500      0.03019993
    0.055000      0.03019873
    0.057500      0.03019746
    0.060000      0.03019614
    0.062500      0.03019477
    0.065000      0.03019334
    0.067500      0.03019185
    0.070000      0.03019031
    0.072500      0.03018871
    0.075000      0.03018705
    0.077500      0.03018534
    0.080000      0.03018357
    0.082500      0.03018174
    0.085000      0.03017986
    0.087500      0.03017792
    0.090000      0.03017593
    0.092500      0.03017388
    0.095000      0.03017177
    0.097500      0.03016961
    0.100000      0.03016739
    0.102500      0.03016512
    0.105000      0.03016279
    0.107500      0.03016040
    0.110000      0.03015796
    0.112500      0.03015546
    0.115000      0.03015290
    0.117500      0.03015029
    0.120000      0.03014762
    0.122500      0.03014490
    0.125000      0.03014212
    0.127500      0.03013928
    0.130000      0.03013639
    0.132500      0.03013344
    0.135000      0.03013043
    0.137500      0.03012737
    0.140000      0.03012425
    0.142500      0.03012108
    0.145000      0.03011784
    0.147500      0.03011456
    0.150000      0.03011121
    0.152500      0.03010781
    0.155000      0.03010436
    0.157500      0.03010084
    0.160000      0.03009728
    0.162500      0.03009365
    0.165000      0.03008997
    0.167500      0.03008623
    0.170000      0.03008243
    0.172500      0.03007858
    0.175000      0.03007468
    0.177500      0.03007071
    0.180000      0.03006669
    0.182500      0.03006262
    0.185000      0.03005848
    0.187500      0.03005429
    0.190000      0.03005005
    0.192500      0.03004574
    0.195000      0.03004139
    0.197500      0.03003697
    0.200000      0.03003250
    0.202500      0.03002797
    0.205000      0.03002339
    0.207500      0.03001874
    0.210000      0.03001405
    0.212500      0.03000929
    0.215000      0.03000448
    0.217500      0.02999961
    0.220000      0.02999469
    0.222500      0.02998971
    0.225000      0.02998467
    0.227500      0.02997958
    0.230000      0.02997443
    0.232500      0.02996922
    0.235000      0.02996396
    0.237500      0.02995864
    0.240000      0.02995326
    0.242500      0.02994783
    0.245000      0.02994234
    0.247500      0.02993679
    0.250000      0.02993119
    0.252500      0.02992553
    0.255000      0.02991981
    0.257500      0.02991404
    0.260000      0.02990821
    0.262500      0.02990232
    0.265000      0.02989638
    0.267500      0.02989038
    0.270000      0.02988432
    0.272500      0.02987821
    0.275000      0.02987204
    0.277500      0.02986581
    0.280000      0.02985953
    0.282500      0.02985318
    0.285000      0.02984679
    0.287500      0.02984033
    0.290000      0.02983382
    0.292500      0.02982725
    0.295000      0.02982063
    0.297500      0.02981394
    0.300000      0.02980720
    0.302500      0.02980041
    0.305000      0.02979356
    0.307500      0.02978665
    0.310000      0.02977968
    0.312500      0.02977265
    0.315000      0.02976557
    0.317500      0.02975844
    0.320000      0.02975124
    0.322500      0.02974399
    0.325000      0.02973668
    0.327500      0.02972931
    0.330000      0.02972189
    0.332500      0.02971441
    0.335000      0.02970687
    0.337500      0.02969928
    0.340000      0.02969163
    0.342500      0.02968392
    0.345000      0.02967615
    0.347500      0.02966833
    0.350000      0.02966045
    0.352500      0.02965251
    0.355000      0.02964452
    0.357500      0.02963646
    0.360000      0.02962835
    0.362500      0.02962019
    0.365000      0.02961196
    0.367500      0.02960368
    0.370000      0.02959534
    0.372500      0.02958695
    0.375000      0.02957849
    0.377500      0.02956998
    0.380000      0.02956142
    0.382500      0.02955279
    0.385000      0.02954411
    0.387500      0.02953537
    0.390000      0.02952657
    0.392500      0.02951771
    0.395000      0.02950880
    0.397500      0.02949983
    0.400000      0.02949080
    0.402500      0.02948172
    0.405000      0.02947257
    0.407500      0.02946337
    0.410000      0.02945412
    0.412500      0.02944480
    0.415000      0.02943543
    0.417500      0.02942600
    0.420000      0.02941651
    0.422500      0.02940696
    0.425000      0.02939736
    0.427500      0.02938769
    0.430000      0.02937797
    0.432500      0.02936820
    0.435000      0.02935836
    0.437500      0.02934847
    0.440000      0.02933852
    0.442500      0.02932851
    0.445000      0.02931844
    0.447500      0.02930832
    0.450000      0.02929814
    0.452500      0.02928790
    0.455000      0.02927760
    0.457500      0.02926724
    0.460000      0.02925683
    0.462500      0.02924636
    0.465000      0.02923583
    0.467500      0.02922524
    0.470000      0.02921459
    0.472500      0.02920389
    0.475000      0.02919312
    0.477500      0.02918230
    0.480000      0.02917142
    0.482500      0.02916049
    0.485000      0.02914949
    0.487500      0.02913844
    0.490000      0.02912733
    0.492500      0.02911616
    0.495000      0.02910493
    0.497500      0.02909364
    0.500000      0.02908230
    0.502500      0.02907089
    0.505000      0.02905943
    0.507500      0.02904791
    0.510000      0.02903633
    0.512500      0.02902470
    0.515000      0.02901300
    0.517500      0.02900125
    0.520000      0.02898944
    0.522500      0.02897757
    0.525000      0.02896564
    0.527500      0.02895365
    0.530000      0.02894160
    0.532500      0.02892950
    0.535000      0.02891733
    0.537500      0.02890511
    0.540000      0.02889283
    0.542500      0.02888049
    0.545000      0.02886809
    0.547500      0.02885563
    0.550000      0.02884312
    0.552500      0.02883054
    0.555000      0.02881791
    0.557500      0.02880522
    0.560000      0.02879246
    0.562500      0.02877965
    0.565000      0.02876678
    0.567500      0.02875386
    0.570000      0.02874087
    0.572500      0.02872782
    0.575000      0.02871472
    0.577500      0.02870155
    0.580000      0.02868833
    0.582500      0.02867504
    0.585000      0.02866170
    0.587500      0.02864830
    0.590000      0.02863484
    0.592500      0.02862132
    0.595000      0.02860774
    0.597500      0.02859411
    0.600000      0.02858041
    0.602500      0.02856665
    0.605000      0.02855284
    0.607500      0.02853896
    0.610000      0.02852503
    0.612500      0.02851103
    0.615000      0.02849698
    0.617500      0.02848286
    0.620000      0.02846869
    0.622500      0.02845446
    0.625000      0.02844017
    0.627500      0.02842582
    0.630000      0.02841141
    0.632500      0.02839694
    0.635000      0.02838241
    0.637500      0.02836782
    0.640000      0.02835317
    0.642500      0.02833846
    0.645000      0.02832369
    0.647500      0.02830886
    0.650000      0.02829397
    0.652500      0.02827902
    0.655000      0.02826401
    0.657500      0.02824894
    0.660000      0.02823382
    0.662500      0.02821863
    0.665000      0.02820338
    0.667500      0.02818807
    0.670000      0.02817270
    0.672500      0.02815727
    0.675000      0.02814179
    0.677500      0.02812624
    0.680000      0.02811063
    0.682500      0.02809496
    0.685000      0.02807923
    0.687500      0.02806344
    0.690000      0.02804759
    0.692500      0.02803168
    0.695000      0.02801571
    0.697500      0.02799968
    0.700000      0.02798359
    0.702500      0.02796743
    0.705000      0.02795122
    0.707500      0.02793495
    0.710000      0.02791862
    0.712500      0.02790222
    0.715000      0.02788577
    0.717500      0.02786925
    0.720000      0.02785268
    0.722500      0.02783604
    0.725000      0.02781934
    0.727500      0.02780259
    0.730000      0.02778577
    0.732500      0.02776889
    0.735000      0.02775195
    0.737500      0.02773495
    0.740000      0.02771788
    0.742500      0.02770076
    0.745000      0.02768358
    0.747500      0.02766633
    0.750000      0.02764903
    0.752500      0.02763166
    0.755000      0.02761423
    0.757500      0.02759674
    0.760000      0.02757919
    0.762500      0.02756158
    0.765000      0.02754391
    0.767500      0.02752618
    0.770000      0.02750838
    0.772500      0.02749053
    0.775000      0.02747261
    0.777500      0.02745463
    0.780000      0.02743659
    0.782500      0.02741849
    0.785000      0.02740033
    0.787500      0.02738210
    0.790000      0.02736382
    0.792500      0.02734547
    0.795000      0.02732706
    0.797500      0.02730859
    0.800000      0.02729006
    0.802500      0.02727146
    0.805000      0.02725281
    0.807500      0.02723409
    0.810000      0.02721531
    0.812500      0.02719647
    0.815000      0.02717757
    0.817500      0.02715861
    0.820000      0.02713958
    0.822500      0.02712049
    0.825000      0.02710134
    0.827500      0.02708213
    0.830000      0.02706286
    0.832500      0.02704352
    0.835000      0.02702412
    0.837500      0.02700466
    0.840000      0.02698514
    0.842500      0.02696556
    0.845000      0.02694591
    0.847500      0.02692620
    0.850000      0.02690643
    0.852500      0.02688660
    0.855000      0.02686670
    0.857500      0.02684675
    0.860000      0.02682673
    0.862500      0.02680664
    0.865000      0.02678650
    0.867500      0.02676629
    0.870000      0.02674602
    0.872500      0.02672569
    0.875000      0.02670530
    0.877500      0.02668484
    0.880000      0.02666432
    0.882500      0.02664374
    0.885000      0.02662309
    0.887500      0.02660238
    0.890000      0.02658161
    0.892500      0.02656078
    0.895000      0.02653988
    0.897500      0.02651893
    0.900000      0.02649790
    0.902500      0.02647682
    0.905000      0.02645567
    0.907500      0.02643446
    0.910000      0.02641319
    0.912500      0.02639185
    0.915000      0.02637046
    0.917500      0.02634899
    0.920000      0.02632747
    0.922500      0.02630588
    0.925000      0.02628423
    0.927500      0.02626251
    0.930000      0.02624074
    0.932500      0.02621890
    0.935000      0.02619699
    0.937500      0.02617503
    0.940000      0.02615299
    0.942500      0.02613090
    0.945000      0.02610874
    0.947500      0.02608652
    0.950000      0.02606424
    0.952500      0.02604189
    0.955000      0.02601948
    0.957500      0.02599701
    0.960000      0.02597447
    0.962500      0.02595187
    0.965000      0.02592920
    0.967500      0.02590648
    0.970000      0.02588368
    0.972500      0.02586083
    0.975000      0.02583791
    0.977500      0.02581493
    0.980000      0.02579188
    0.982500      0.02576877
    0.985000      0.02574560
    0.987500      0.02572236
    0.990000      0.02569906
    0.992500      0.02567569
    0.995000      0.02565226
    0.997500      0.02562877
    1.000000      0.02560521
    1.002500      0.02558159
    1.005000      0.02555791
    1.007500      0.02553416
    1.010000      0.02551034
    1.012500      0.02548647
    1.015000      0.02546253
    1.017500      0.02543852
    1.020000      0.02541445
    1.022500      0.02539032
    1.025000      0.02536612
    1.027500      0.02534186
    1.030000      0.02531754
    1.032500      0.02529315
    1.035000      0.02526869
    1.037500      0.02524418
    1.040000      0.02521959
    1.042500      0.02519495
    1.045000      0.02517024
    1.047500      0.02514546
    1.050000      0.02512062
    1.052500      0.02509572
    1.055000      0.02507075
    1.057500      0.02504572
    1.060000      0.02502062
    1.062500      0.02499546
    1.065000      0.02497023
    1.067500      0.02494494
    1.070000      0.02491959
    1.072500      0.02489417
    1.075000      0.02486869
    1.077500      0.02484314
    1.080000      0.02481753
    1.082500      0.02479185
    1.085000      0.02476611
    1.087500      0.02474030
    1.090000      0.02471443
    1.092500      0.02468849
    1.095000      0.02466249
    1.097500      0.02463643
    1.100000      0.02461030
    1.102500      0.02458411
    1.105000      0.02455785
    1.107500      0.02453153
    1.110000      0.02450514
    1.112500      0.02447869
    1.115000      0.02445217
    1.117500      0.02442559
    1.120000      0.02439894
    1.122500      0.02437223
    1.125000      0.02434545
    1.127500      0.02431861
    1.130000      0.02429171
    1.132500      0.02426474
    1.135000      0.02423770
    1.137500      0.02421060
    1.140000      0.02418344
    1.142500      0.02415621
    1.145000      0.02412892
    1.147500      0.02410156
    1.150000      0.02407413
    1.152500      0.02404665
    1.155000      0.02401909
    1.157500      0.02399148
    1.160000      0.02396379
    1.162500      0.02393605
    1.165000      0.02390824
    1.167500      0.02388036
    1.170000      0.02385242
    1.172500      0.02382441
    1.175000      0.02379634
    1.177500      0.02376821
    1.180000      0.02374000
    1.182500      0.02371174
    1.185000      0.02368341
    1.187500      0.02365502
    1.190000      0.02362656
    1.192500      0.02359803
    1.195000      0.02356944
    1.197500      0.02354079
    1.200000      0.02351207
    1.202500      0.02348329
    1.205000      0.02345444
    1.207500      0.02342553
    1.210000      0.02339655
    1.212500      0.02336751
    1.215000      0.02333841
    1.217500      0.02330924
    1.220000      0.02328000
    1.222500      0.02325070
    1.225000      0.02322134
    1.227500      0.02319191
    1.230000      0.02316242
    1.232500      0.02313286
    1.235000      0.02310324
    1.237500      0.02307355
    1.240000      0.02304380
    1.242500      0.02301398
    1.245000      0.02298410
    1.247500      0.02295416
    1.250000      0.02292415
    1.252500      0.02289408
    1.255000      0.02286394
    1.257500      0.02283374
    1.260000      0.02280347
    1.262500      0.02277314
    1.265000      0.02274275
    1.267500      0.02271229
    1.270000      0.02268177
    1.272500      0.02265118
    1.275000      0.02262053
    1.277500      0.02258982
    1.280000      0.02255904
    1.282500      0.02252819
    1.285000      0.02249729
    1.287500      0.02246632
    1.290000      0.02243528
    1.292500      0.02240419
    1.295000      0.02237302
    1.297500      0.02234180
    1.300000      0.02231051
    1.302500      0.02227916
    1.305000      0.02224774
    1.307500      0.02221626
    1.310000      0.02218472
    1.312500      0.02215311
    1.315000      0.02212144
    1.317500      0.02208970
    1.320000      0.02205791
    1.322500      0.02202605
    1.325000      0.02199412
    1.327500      0.02196214
    1.330000      0.02193009
    1.332500      0.02189797
    1.335000      0.02186580
    1.337500      0.02183356
    1.340000      0.02180126
    1.342500      0.02176889
    1.345000      0.02173646
    1.347500      0.02170397
    1.350000      0.02167142
    1.352500      0.02163881
    1.355000      0.02160613
    1.357500      0.02157339
    1.360000      0.02154059
    1.362500      0.02150772
    1.365000      0.02147479
    1.367500      0.02144180
    1.370000      0.02140875
    1.372500      0.02137564
    1.375000      0.02134246
    1.377500      0.02130923
    1.380000      0.02127593
    1.382500      0.02124257
    1.385000      0.02120915
    1.387500      0.02117566
    1.390000      0.02114212
    1.392500      0.02110851
    1.395000      0.02107484
    1.397500      0.02104111
    1.400000      0.02100732
    1.402500      0.02097347
    1.405000      0.02093956
    1.407500      0.02090559
    1.410000      0.02087155
    1.412500      0.02083746
    1.415000      0.02080330
    1.417500      0.02076909
    1.420000      0.02073481
    1.422500      0.02070047
    1.425000      0.02066608
    1.427500      0.02063162
    1.430000      0.02059711
    1.432500      0.02056253
    1.435000      0.02052789
    1.437500      0.02049320
    1.440000      0.02045844
    1.442500      0.02042363
    1.445000      0.02038876
    1.447500      0.02035382
    1.450000      0.02031883
    1.452500      0.02028378
    1.455000      0.02024867
    1.457500      0.02021350
    1.460000      0.02017827
    1.462500      0.02014299
    1.465000      0.02010764
    1.467500      0.02007224
    1.470000      0.02003678
    1.472500      0.02000127
    1.475000      0.01996569
    1.477500      0.01993006
    1.480000      0.01989437
    1.482500      0.01985862
    1.485000      0.01982281
    1.487500      0.01978695
    1.490000      0.01975103
    1.492500      0.01971505
    1.495000      0.01967902
    1.497500      0.01964293
    1.500000      0.01960678
    1.502500      0.01957058
    1.505000      0.01953432
    1.507500      0.01949801
    1.510000      0.01946164
    1.512500      0.01942521
    1.515000      0.01938873
    1.517500      0.01935220
    1.520000      0.01931560
    1.522500      0.01927896
    1.525000      0.01924226
    1.527500      0.01920550
    1.530000      0.01916869
    1.532500      0.01913183
    1.535000      0.01909491
    1.537500      0.01905794
    1.540000      0.01902091
    1.542500      0.01898383
    1.545000      0.01894670
    1.547500      0.01890951
    1.550000      0.01887227
    1.552500      0.01883498
    1.555000      0.01879763
    1.557500      0.01876024
    1.560000      0.01872279
    1.562500      0.01868529
    1.565000      0.01864773
    1.567500      0.01861013
    1.570000      0.01857247
    1.572500      0.01853476
    1.575000      0.01849701
    1.577500      0.01845920
    1.580000      0.01842134
    1.582500      0.01838343
    1.585000      0.01834547
    1.587500      0.01830746
    1.590000      0.01826940
    1.592500      0.01823129
    1.595000      0.01819313
    1.597500      0.01815492
    1.600000      0.01811666
    1.602500      0.01807836
    1.605000      0.01804000
    1.607500      0.01800160
    1.610000      0.01796315
    1.612500      0.01792465
    1.615000      0.01788611
    1.617500      0.01784752
    1.620000      0.01780888
    1.622500      0.01777019
    1.625000      0.01773146
    1.627500      0.01769268
    1.630000      0.01765385
    1.632500      0.01761498
    1.635000      0.01757607
    1.637500      0.01753711
    1.640000      0.01749810
    1.642500      0.01745905
    1.645000      0.01741996
    1.647500      0.01738082
    1.650000      0.01734164
    1.652500      0.01730241
    1.655000      0.01726314
    1.657500      0.01722383
    1.660000      0.01718447
    1.662500      0.01714507
    1.665000      0.01710563
    1.667500      0.01706615
    1.670000      0.01702663
    1.672500      0.01698706
    1.675000      0.01694746
    1.677500      0.01690781
    1.680000      0.01686812
    1.682500      0.01682840
    1.685000      0.01678863
    1.687500      0.01674882
    1.690000      0.01670898
    1.692500      0.01666909
    1.695000      0.01662917
    1.697500      0.01658921
    1.700000      0.01654921
    1.702500      0.01650917
    1.705000      0.01646909
    1.707500      0.01642898
    1.710000      0.01638883
    1.712500      0.01634865
    1.715000      0.01630843
    1.717500      0.01626817
    1.720000      0.01622788
    1.722500      0.01618755
    1.725000      0.01614719
    1.727500      0.01610680
    1.730000      0.01606637
    1.732500      0.01602590
    1.735000      0.01598541
    1.737500      0.01594488
    1.740000      0.01590431
    1.742500      0.01586372
    1.745000      0.01582309
    1.747500      0.01578244
    1.750000      0.01574175
    1.752500      0.01570103
    1.755000      0.01566028
    1.757500      0.01561950
    1.760000      0.01557869
    1.762500      0.01553785
    1.765000      0.01549698
    1.767500      0.01545608
    1.770000      0.01541515
    1.772500      0.01537420
    1.775000      0.01533322
    1.777500      0.01529221
    1.780000      0.01525118
    1.782500      0.01521012
    1.785000      0.01516903
    1.787500      0.01512792
    1.790000      0.01508678
    1.792500      0.01504562
    1.795000      0.01500444
    1.797500      0.01496323
    1.800000      0.01492199
    1.802500      0.01488074
    1.805000      0.01483946
    1.807500      0.01479816
    1.810000      0.01475684
    1.812500      0.01471549
    1.815000      0.01467413
    1.817500      0.01463274
    1.820000      0.01459134
    1.822500      0.01454991
    1.825000      0.01450847
    1.827500      0.01446700
    1.830000      0.01442552
    1.832500      0.01438402
    1.835000      0.01434251
    1.837500      0.01430097
    1.840000      0.01425942
    1.842500      0.01421785
    1.845000      0.01417627
    1.847500      0.01413467
    1.850000      0.01409306
    1.852500      0.01405144
    1.855000      0.01400979
    1.857500      0.01396814
    1.860000      0.01392647
    1.862500      0.01388479
    1.865000      0.01384310
    1.867500      0.01380140
    1.870000      0.01375968
    1.872500      0.01371796
    1.875000      0.01367622
    1.877500      0.01363448
    1.880000      0.01359273
    1.882500      0.01355096
    1.885000      0.01350919
    1.887500      0.01346741
    1.890000      0.01342563
    1.892500      0.01338384
    1.895000      0.01334204
    1.897500      0.01330023
    1.900000      0.01325842
    1.902500      0.01321661
    1.905000      0.01317479
    1.907500      0.01313296
    1.910000      0.01309114
    1.912500      0.01304931
    1.915000      0.01300748
    1.917500      0.01296564
    1.920000      0.01292381
    1.922500      0.01288197
    1.925000      0.01284014
    1.927500      0.01279830
    1.930000      0.01275647
    1.932500      0.01271463
    1.935000      0.01267280
    1.937500      0.01263097
    1.940000      0.01258915
    1.942500      0.01254732
    1.945000      0.01250551
    1.947500      0.01246369
    1.950000      0.01242188
    1.952500      0.01238008
    1.955000      0.01233828
    1.957500      0.01229649
    1.960000      0.01225470
    1.962500      0.01221293
    1.965000      0.01217116
    1.967500      0.01212940
    1.970000      0.01208765
    1.972500      0.01204590
    1.975000      0.01200417
    1.977500      0.01196245
    1.980000      0.01192074
    1.982500      0.01187905
    1.985000      0.01183736
    1.987500      0.01179569
    1.990000      0.01175404
    1.992500      0.01171239
    1.995000      0.01167076
    1.997500      0.01162915
    2.000000      0.01158755
    2.002500      0.01154597
    2.005000      0.01150441
    2.007500      0.01146286
    2.010000      0.01142133
    2.012500      0.01137982
    2.015000      0.01133833
    2.017500      0.01129686
    2.020000      0.01125541
    2.022500      0.01121398
    2.025000      0.01117257
    2.027500      0.01113118
    2.030000      0.01108982
    2.032500      0.01104848
    2.035000      0.01100716
    2.037500      0.01096587
    2.040000      0.01092460
    2.042500      0.01088336
    2.045000      0.01084214
    2.047500      0.01080095
    2.050000      0.01075979
    2.052500      0.01071865
    2.055000      0.01067754
    2.057500      0.01063646
    2.060000      0.01059542
    2.062500      0.01055440
    2.065000      0.01051341
    2.067500      0.01047245
    2.070000      0.01043152
    2.072500      0.01039063
    2.075000      0.01034977
    2.077500      0.01030894
    2.080000      0.01026815
    2.082500      0.01022739
    2.085000      0.01018667
    2.087500      0.01014598
    2.090000      0.01010533
    2.092500      0.01006472
    2.095000      0.01002414
    2.097500      0.00998360
    2.100000      0.00994310
    2.102500      0.00990264
    2.105000      0.00986222
    2.107500      0.00982184
    2.110000      0.00978150
    2.112500      0.00974120
    2.115000      0.00970095
    2.117500      0.00966074
    2.120000      0.00962057
    2.122500      0.00958044
    2.125000      0.00954036
    2.127500      0.00950032
    2.130000      0.00946033
    2.132500      0.00942039
    2.135000      0.00938049
    2.137500      0.00934064
    2.140000      0.00930083
    2.142500      0.00926108
    2.145000      0.00922137
    2.147500      0.00918172
    2.150000      0.00914211
    2.152500      0.00910256
    2.155000      0.00906305
    2.157500      0.00902360
    2.160000      0.00898420
    2.162500      0.00894486
    2.165000      0.00890556
    2.167500      0.00886633
    2.170000      0.00882714
    2.172500      0.00878801
    2.175000      0.00874894
    2.177500      0.00870992
    2.180000      0.00867096
    2.182500      0.00863206
    2.185000      0.00859322
    2.187500      0.00855443
    2.190000      0.00851571
    2.192500      0.00847704
    2.195000      0.00843843
    2.197500      0.00839989
    2.200000      0.00836141
    2.202500      0.00832298
    2.205000      0.00828462
    2.207500      0.00824633
    2.210000      0.00820809
    2.212500      0.00816992
    2.215000      0.00813182
    2.217500      0.00809378
    2.220000      0.00805581
    2.222500      0.00801790
    2.225000      0.00798006
    2.227500      0.00794229
    2.230000      0.00790458
    2.232500      0.00786694
    2.235000      0.00782938
    2.237500      0.00779188
    2.240000      0.00775445
    2.242500      0.00771709
    2.245000      0.00767980
    2.247500      0.00764259
    2.250000      0.00760544
    2.252500      0.00756837
    2.255000      0.00753137
    2.257500      0.00749445
    2.260000      0.00745760
    2.262500      0.00742082
    2.265000      0.00738412
    2.267500      0.00734750
    2.270000      0.00731095
    2.272500      0.00727447
    2.275000      0.00723808
    2.277500      0.00720176
    2.280000      0.00716552
    2.282500      0.00712935
    2.285000      0.00709327
    2.287500      0.00705727
    2.290000      0.00702134
    2.292500      0.00698550
    2.295000      0.00694974
    2.297500      0.00691405
    2.300000      0.00687845
    2.302500      0.00684294
    2.305000      0.00680750
    2.307500      0.00677215
    2.310000      0.00673688
    2.312500      0.00670170
    2.315000      0.00666660
    2.317500      0.00663158
    2.320000      0.00659665
    2.322500      0.00656181
    2.325000      0.00652705
    2.327500      0.00649238
    2.330000      0.00645780
    2.332500      0.00642330
    2.335000      0.00638889
    2.337500      0.00635457
    2.340000      0.00632034
    2.342500      0.00628620
    2.345000      0.00625215
    2.347500      0.00621818
    2.350000      0.00618431
    2.352500      0.00615053
    2.355000      0.00611684
    2.357500      0.00608324
    2.360000      0.00604973
    2.362500      0.00601632
    2.365000      0.00598300
    2.367500      0.00594977
    2.370000      0.00591663
    2.372500      0.00588359
    2.375000      0.00585064
    2.377500      0.00581779
    2.380000      0.00578503
    2.382500      0.00575237
    2.385000      0.00571980
    2.387500      0.00568733
    2.390000      0.00565496
    2.392500      0.00562268
    2.395000      0.00559050
    2.397500      0.00555841
    2.400000      0.00552643
    2.402500      0.00549454
    2.405000      0.00546275
    2.407500      0.00543106
    2.410000      0.00539947
    2.412500      0.00536797
    2.415000      0.00533658
    2.417500      0.00530528
    2.420000      0.00527409
    2.422500      0.00524300
    2.425000      0.00521200
    2.427500      0.00518111
    2.430000      0.00515032
    2.432500      0.00511963
    2.435000      0.00508904
    2.437500      0.00505856
    2.440000      0.00502817
    2.442500      0.00499789
    2.445000      0.00496772
    2.447500      0.00493764
    2.450000      0.00490767
    2.452500      0.00487780
    2.455000      0.00484804
    2.457500      0.00481838
    2.460000      0.00478882
    2.462500      0.00475937
    2.465000      0.00473002
    2.467500      0.00470078
    2.470000      0.00467165
    2.472500      0.00464261
    2.475000      0.00461369
    2.477500      0.00458487
    2.480000      0.00455615
    2.482500      0.00452755
    2.485000      0.00449904
    2.487500      0.00447065
    2.490000      0.00444236
    2.492500      0.00441418
    2.495000      0.00438610
    2.497500      0.00435814
    2.500000      0.00433028
    2.502500      0.00430252
    2.505000      0.00427488
    2.507500      0.00424734
    2.510000      0.00421991
    2.512500      0.00419259
    2.515000      0.00416538
    2.517500      0.00413827
    2.520000      0.00411127
    2.522500      0.00408439
    2.525000      0.00405761
    2.527500      0.00403094
    2.530000      0.00400437
    2.532500      0.00397792
    2.535000      0.00395158
    2.537500      0.00392534
    2.540000      0.00389922
    2.542500      0.00387320
    2.545000      0.00384730
    2.547500      0.00382150
    2.550000      0.00379581
    2.552500      0.00377023
    2.555000      0.00374476
    2.557500      0.00371941
    2.560000      0.00369416
    2.562500      0.00366902
    2.565000      0.00364399
    2.567500      0.00361907
    2.570000      0.00359426
    2.572500      0.00356956
    2.575000      0.00354497
    2.577500      0.00352049
    2.580000      0.00349612
    2.582500      0.00347186
    2.585000      0.00344772
    2.587500      0.00342368
    2.590000      0.00339975
    2.592500      0.00337593
    2.595000      0.00335222
    2.597500      0.00332862
    2.600000      0.00330513
    2.602500      0.00328175
    2.605000      0.00325849
    2.607500      0.00323533
    2.610000      0.00321228
    2.612500      0.00318934
    2.615000      0.00316651
    2.617500      0.00314379
    2.620000      0.00312118
    2.622500      0.00309868
    2.625000      0.00307629
    2.627500      0.00305401
    2.630000      0.00303184
    2.632500      0.00300978
    2.635000      0.00298783
    2.637500      0.00296598
    2.640000      0.00294425
    2.642500      0.00292262
    2.645000      0.00290111
    2.647500      0.00287970
    2.650000      0.00285840
    2.652500      0.00283721
    2.655000      0.00281613
    2.657500      0.00279516
    2.660000      0.00277430
    2.662500      0.00275354
    2.665000      0.00273289
    2.667500      0.00271236
    2.670000      0.00269192
    2.672500      0.00267160
    2.675000      0.00265138
    2.677500      0.00263128
    2.680000      0.00261127
    2.682500      0.00259138
    2.685000      0.00257159
    2.687500      0.00255191
    2.690000      0.00253234
    2.692500      0.00251287
    2.695000      0.00249351
    2.697500      0.00247426
    2.700000      0.00245511
    2.702500      0.00243607
    2.705000      0.00241713
    2.707500      0.00239830
    2.710000      0.00237957
    2.712500      0.00236095
    2.715000      0.00234244
    2.717500      0.00232403
    2.720000      0.00230572
    2.722500      0.00228752
    2.725000      0.00226942
    2.727500      0.00225143
    2.730000      0.00223354
    2.732500      0.00221575
    2.735000      0.00219807
    2.737500      0.00218049
    2.740000      0.00216301
    2.742500      0.00214563
    2.745000      0.00212836
    2.747500      0.00211119
    2.750000      0.00209412
    2.752500      0.00207715
    2.755000      0.00206029
    2.757500      0.00204352
    2.760000      0.00202686
    2.762500      0.00201030
    2.765000      0.00199383
    2.767500      0.00197747
    2.770000      0.00196121
    2.772500      0.00194505
    2.775000      0.00192898
    2.777500      0.00191302
    2.780000      0.00189715
    2.782500      0.00188139
    2.785000      0.00186572
    2.787500      0.00185015
    2.790000      0.00183467
    2.792500      0.00181930
    2.795000      0.00180402
    2.797500      0.00178884
    2.800000      0.00177375
    2.802500      0.00175877
    2.805000      0.00174387
    2.807500      0.00172908
    2.810000      0.00171437
    2.812500      0.00169977
    2.815000      0.00168526
    2.817500      0.00167084
    2.820000      0.00165652
    2.822500      0.00164229
    2.825000      0.00162815
    2.827500      0.00161411
    2.830000      0.00160016
    2.832500      0.00158630
    2.835000      0.00157254
    2.837500      0.00155887
    2.840000      0.00154528
    2.842500      0.00153179
    2.845000      0.00151840
    2.847500      0.00150509
    2.850000      0.00149187
    2.852500      0.00147874
    2.855000      0.00146570
    2.857500      0.00145276
    2.860000      0.00143990
    2.862500      0.00142713
    2.865000      0.00141444
    2.867500      0.00140185
    2.870000      0.00138934
    2.872500      0.00137692
    2.875000      0.00136459
    2.877500      0.00135234
    2.880000      0.00134018
    2.882500      0.00132811
    2.885000      0.00131612
    2.887500      0.00130422
    2.890000      0.00129240
    2.892500      0.00128066
    2.895000      0.00126901
    2.897500      0.00125745
    2.900000      0.00124597
    2.902500      0.00123457
    2.905000      0.00122325
    2.907500      0.00121202
    2.910000      0.00120086
    2.912500      0.00118979
    2.915000      0.00117880
    2.917500      0.00116789
    2.920000      0.00115707
    2.922500      0.00114632
    2.925000      0.00113565
    2.927500      0.00112506
    2.930000      0.00111455
    2.932500      0.00110412
    2.935000      0.00109377
    2.937500      0.00108349
    2.940000      0.00107330
    2.942500      0.00106318
    2.945000      0.00105313
    2.947500      0.00104317
    2.950000      0.00103328
    2.952500      0.00102346
    2.955000      0.00101372
    2.957500      0.00100406
    2.960000      0.00099447
    2.962500      0.00098495
    2.965000      0.00097551
    2.967500      0.00096614
    2.970000      0.00095685
    2.972500      0.00094762
    2.975000      0.00093847
    2.977500      0.00092940
    2.980000      0.00092039
    2.982500      0.00091146
    2.985000      0.00090259
    2.987500      0.00089380
    2.990000      0.00088507
    2.992500      0.00087642
    2.995000      0.00086783
    2.997500      0.00085932
    3.000000      0.00085087
    3.002500      0.00084249
    3.005000      0.00083418
    3.007500      0.00082594
    3.010000      0.00081776
    3.012500      0.00080965
    3.015000      0.00080161
    3.017500      0.00079363
    3.020000      0.00078572
    3.022500      0.00077787
    3.025000      0.00077009
    3.027500      0.00076237
    3.030000      0.00075472
    3.032500      0.00074713
    3.035000      0.00073960
    3.037500      0.00073214
    3.040000      0.00072474
    3.042500      0.00071740
    3.045000      0.00071013
    3.047500      0.00070291
    3.050000      0.00069576
    3.052500      0.00068866
    3.055000      0.00068163
    3.057500      0.00067466
    3.060000      0.00066774
    3.062500      0.00066089
    3.065000      0.00065409
    3.067500      0.00064736
    3.070000      0.00064068
    3.072500      0.00063406
    3.075000      0.00062750
    3.077500      0.00062099
    3.080000      0.00061454
    3.082500      0.00060815
    3.085000      0.00060181
    3.087500      0.00059553
    3.090000      0.00058930
    3.092500      0.00058313
    3.095000      0.00057702
    3.097500      0.00057095
    3.100000      0.00056495
    3.102500      0.00055899
    3.105000      0.00055309
    3.107500      0.00054724
    3.110000      0.00054144
    3.112500      0.00053570
    3.115000      0.00053001
    3.117500      0.00052436
    3.120000      0.00051877
    3.122500      0.00051323
    3.125000      0.00050774
    3.127500      0.00050230
    3.130000      0.00049691
    3.132500      0.00049157
    3.135000      0.00048628
    3.137500      0.00048104
    3.140000      0.00047584
    3.142500      0.00047070
    3.145000      0.00046560
    3.147500      0.00046055
    3.150000      0.00045554
    3.152500      0.00045058
    3.155000      0.00044567
    3.157500      0.00044080
    3.160000      0.00043598
    3.162500      0.00043121
    3.165000      0.00042648
    3.167500      0.00042179
    3.170000      0.00041715
    3.172500      0.00041255
    3.175000      0.00040800
    3.177500      0.00040349
    3.180000      0.00039902
    3.182500      0.00039459
    3.185000      0.00039021
    3.187500      0.00038587
    3.190000      0.00038157
    3.192500      0.00037731
    3.195000      0.00037310
    3.197500      0.00036892
    3.200000      0.00036479
    3.202500      0.00036069
    3.205000      0.00035664
    3.207500      0.00035262
    3.210000      0.00034864
    3.212500      0.00034471
    3.215000      0.00034081
    3.217500      0.00033695
    3.220000      0.00033312
    3.222500      0.00032934
    3.225000      0.00032559
    3.227500      0.00032188
    3.230000      0.00031821
    3.232500      0.00031457
    3.235000      0.00031097
    3.237500      0.00030740
    3.240000      0.00030387
    3.242500      0.00030038
    3.245000      0.00029692
    3.247500      0.00029350
    3.250000      0.00029011
    3.252500      0.00028675
    3.255000      0.00028343
    3.257500      0.00028014
    3.260000      0.00027689
    3.262500      0.00027367
    3.265000      0.00027048
    3.267500      0.00026732
    3.270000      0.00026420
    3.272500      0.00026111
    3.275000      0.00025805
    3.277500      0.00025502
    3.280000      0.00025202
    3.282500      0.00024906
    3.285000      0.00024612
    3.287500      0.00024322
    3.290000      0.00024034
    3.292500      0.00023750
    3.295000      0.00023469
    3.297500      0.00023190
    3.300000      0.00022914
    3.302500      0.00022642
    3.305000      0.00022372
    3.307500      0.00022105
    3.310000      0.00021841
    3.312500      0.00021579
    3.315000      0.00021321
    3.317500      0.00021065
    3.320000      0.00020811
    3.322500      0.00020561
    3.325000      0.00020313
    3.327500      0.00020068
    3.330000      0.00019825
    3.332500      0.00019585
    3.335000      0.00019348
    3.337500      0.00019113
    3.340000      0.00018881
    3.342500      0.00018651
    3.345000      0.00018424
    3.347500      0.00018199
    3.350000      0.00017977
    3.352500      0.00017757
    3.355000      0.00017539
    3.357500      0.00017324
    3.360000      0.00017111
    3.362500      0.00016901
    3.365000      0.00016693
    3.367500      0.00016487
    3.370000      0.00016283
    3.372500      0.00016082
    3.375000      0.00015882
    3.377500      0.00015685
    3.380000      0.00015491
    3.382500      0.00015298
    3.385000      0.00015108
    3.387500      0.00014919
    3.390000      0.00014733
    3.392500      0.00014549
    3.395000      0.00014367
    3.397500      0.00014187
    3.400000      0.00014008
    3.402500      0.00013832
    3.405000      0.00013658
    3.407500      0.00013486
    3.410000      0.00013316
    3.412500      0.00013148
    3.415000      0.00012982
    3.417500      0.00012817
    3.420000      0.00012655
    3.422500      0.00012494
    3.425000      0.00012335
    3.427500      0.00012178
    3.430000      0.00012023
    3.432500      0.00011869
    3.435000      0.00011718
    3.437500      0.00011568
    3.440000      0.00011419
    3.442500      0.00011273
    3.445000      0.00011128
    3.447500      0.00010985
    3.450000      0.00010844
    3.452500      0.00010704
    3.455000      0.00010566
    3.457500      0.00010429
    3.460000      0.00010294
    3.462500      0.00010161
    3.465000      0.00010029
    3.467500      0.00009898
    3.470000      0.00009770
    3.472500      0.00009642
    3.475000      0.00009517
    3.477500      0.00009392
    3.480000      0.00009270
    3.482500      0.00009148
    3.485000      0.00009028
    3.487500      0.00008910
    3.490000      0.00008793
    3.492500      0.00008677
    3.495000      0.00008563
    3.497500      0.00008450
    3.500000      0.00008338
    3.502500      0.00008228
    3.505000      0.00008119
    3.507500      0.00008011
    3.510000      0.00007905
    3.512500      0.00007800
    3.515000      0.00007696
    3.517500      0.00007594
    3.520000      0.00007493
    3.522500      0.00007393
    3.525000      0.00007294
    3.527500      0.00007196
    3.530000      0.00007100
    3.532500      0.00007005
    3.535000      0.00006910
    3.537500      0.00006818
    3.540000      0.00006726
    3.542500      0.00006635
    3.545000      0.00006546
    3.547500      0.00006457
    3.550000      0.00006370
    3.552500      0.00006284
    3.555000      0.00006198
    3.557500      0.00006114
    3.560000      0.00006031
    3.562500      0.00005949
    3.565000      0.00005868
    3.567500      0.00005788
    3.570000      0.00005709
    3.572500      0.00005631
    3.575000      0.00005554
    3.577500      0.00005478
    3.580000      0.00005403
    3.582500      0.00005328
    3.585000      0.00005255
    3.587500      0.00005183
    3.590000      0.00005111
    3.592500      0.00005041
    3.595000      0.00004971
    3.597500      0.00004902
    3.600000      0.00004834
    3.602500      0.00004767
    3.605000      0.00004701
    3.607500      0.00004636
    3.610000      0.00004571
    3.612500      0.00004508
    3.615000      0.00004445
    3.617500      0.00004383
    3.620000      0.00004322
    3.622500      0.00004261
    3.625000      0.00004201
    3.627500      0.00004143
    3.630000      0.00004084
    3.632500      0.00004027
    3.635000      0.00003970
    3.637500      0.00003914
    3.640000      0.00003859
    3.642500      0.00003805
    3.645000      0.00003751
    3.647500      0.00003698
    3.650000      0.00003646
    3.652500      0.00003594
    3.655000      0.00003543
    3.657500      0.00003492
    3.660000      0.00003443
    3.662500      0.00003394
    3.665000      0.00003345
    3.667500      0.00003298
    3.670000      0.00003250
    3.672500      0.00003204
    3.675000      0.00003158
    3.677500      0.00003113
    3.680000      0.00003068
    3.682500      0.00003024
    3.685000      0.00002981
    3.687500      0.00002938
    3.690000      0.00002895
    3.692500      0.00002853
    3.695000      0.00002812
    3.697500      0.00002772
    3.700000      0.00002731
    3.702500      0.00002692
    3.705000      0.00002653
    3.707500      0.00002614
    3.710000      0.00002576
    3.712500      0.00002539
    3.715000      0.00002502
    3.717500      0.00002465
    3.720000      0.00002429
    3.722500      0.00002394
    3.725000      0.00002359
    3.727500      0.00002324
    3.730000      0.00002290
    3.732500      0.00002256
    3.735000      0.00002223
    3.737500      0.00002191
    3.740000      0.00002158
    3.742500      0.00002126
    3.745000      0.00002095
    3.747500      0.00002064
    3.750000      0.00002034
    3.752500      0.00002003
    3.755000      0.00001974
    3.757500      0.00001944
    3.760000      0.00001916
    3.762500      0.00001887
    3.765000      0.00001859
    3.767500      0.00001831
    3.770000      0.00001804
    3.772500      0.00001777
    3.775000      0.00001750
    3.777500      0.00001724
    3.780000      0.00001698
    3.782500      0.00001673
    3.785000      0.00001648
    3.787500      0.00001623
    3.790000      0.00001599
    3.792500      0.00001575
    3.795000      0.00001551
    3.797500      0.00001528
    3.800000      0.00001504
    3.802500      0.00001482
    3.805000      0.00001459
    3.807500      0.00001437
    3.810000      0.00001415
    3.812500      0.00001394
    3.815000      0.00001373
    3.817500      0.00001352
    3.820000      0.00001331
    3.822500      0.00001311
    3.825000      0.00001291
    3.827500      0.00001271
    3.830000      0.00001252
    3.832500      0.00001233
    3.835000      0.00001214
    3.837500      0.00001195
    3.840000      0.00001177
    3.842500      0.00001159
    3.845000      0.00001141
    3.847500      0.00001123
    3.850000      0.00001106
    3.852500      0.00001089
    3.855000      0.00001072
    3.857500      0.00001056
    3.860000      0.00001039
    3.862500      0.00001023
    3.865000      0.00001007
    3.867500      0.00000992
    3.870000      0.00000976
    3.872500      0.00000961
    3.875000      0.00000946
    3.877500      0.00000931
    3.880000      0.00000917
    3.882500      0.00000903
    3.885000      0.00000888
    3.887500      0.00000875
    3.890000      0.00000861
    3.892500      0.00000847
    3.895000      0.00000834
    3.897500      0.00000821
    3.900000      0.00000808
    3.902500      0.00000795
    3.905000      0.00000783
    3.907500      0.00000771
    3.910000      0.00000758
    3.912500      0.00000746
    3.915000      0.00000735
    3.917500      0.00000723
    3.920000      0.00000712
    3.922500      0.00000700
    3.925000      0.00000689
    3.927500      0.00000678
    3.930000      0.00000667
    3.932500      0.00000657
    3.935000      0.00000646
    3.937500      0.00000636
    3.940000      0.00000626
    3.942500      0.00000616
    3.945000      0.00000606
    3.947500      0.00000596
    3.950000      0.00000587
    3.952500      0.00000577
    3.955000      0.00000568
    3.957500      0.00000559
    3.960000      0.00000550
    3.962500      0.00000541
    3.965000      0.00000532
    3.967500      0.00000524
    3.970000      0.00000515
    3.972500      0.00000507
    3.975000      0.00000499
    3.977500      0.00000491
    3.980000      0.00000483
    3.982500      0.00000475
    3.985000      0.00000467
    3.987500      0.00000460
    3.990000      0.00000452
    3.992500      0.00000445
    3.995000      0.00000438
    3.997500      0.00000430
    4.000000      0.00000423
    4.002500      0.00000417
    4.005000      0.00000410
    4.007500      0.00000403
    4.010000      0.00000396
    4.012500      0.00000390
    4.015000      0.00000384
    4.017500      0.00000377
    4.020000      0.00000371
    4.022500      0.00000365
    4.025000      0.00000359
    4.027500      0.00000353
    4.030000      0.00000347
    4.032500      0.00000341
    4.035000      0.00000336
    4.037500      0.00000330
    4.040000      0.00000325
    4.042500      0.00000319
    4.045000      0.00000314
    4.047500      0.00000309
    4.050000      0.00000304
    4.052500      0.00000299
    4.055000      0.00000294
    4.057500      0.00000289
    4.060000      0.00000284
    4.062500      0.00000279
    4.065000      0.00000275
    4.067500      0.00000270
    4.070000      0.00000265
    4.072500      0.00000261
    4.075000      0.00000257
    4.077500      0.00000252
    4.080000      0.00000248
    4.082500      0.00000244
    4.085000      0.00000240
    4.087500      0.00000236
    4.090000      0.00000232
    4.092500      0.00000228
    4.095000      0.00000224
    4.097500      0.00000220
    4.100000      0.00000217
    4.102500      0.00000213
    4.105000      0.00000209
    4.107500      0.00000206
    4.110000      0.00000202
    4.112500      0.00000199
    4.115000      0.00000195
    4.117500      0.00000192
    4.120000      0.00000189
    4.122500      0.00000186
    4.125000      0.00000182
    4.127500      0.00000179
    4.130000      0.00000176
    4.132500      0.00000173
    4.135000      0.00000170
    4.137500      0.00000167
    4.140000      0.00000164
    4.142500      0.00000162
    4.145000      0.00000159
    4.147500      0.00000156
    4.150000      0.00000153
    4.152500      0.00000151
    4.155000      0.00000148
    4.157500      0.00000146
    4.160000      0.00000143
    4.162500      0.00000141
    4.165000      0.00000138
    4.167500      0.00000136
    4.170000      0.00000133
    4.172500      0.00000131
    4.175000      0.00000129
    4.177500      0.00000127
    4.180000      0.00000124
    4.182500      0.00000122
    4.185000      0.00000120
    4.187500      0.00000118
    4.190000      0.00000116
    4.192500      0.00000114
    4.195000      0.00000112
    4.197500      0.00000110
    4.200000      0.00000108
    4.202500      0.00000106
    4.205000      0.00000104
    4.207500      0.00000103
    4.210000      0.00000101
    4.212500      0.00000099
    4.215000      0.00000097
    4.217500      0.00000095
    4.220000      0.00000094
    4.222500      0.00000092
    4.225000      0.00000091
    4.227500      0.00000089
    4.230000      0.00000087
    4.232500      0.00000086
    4.235000      0.00000084
    4.237500      0.00000083
    4.240000      0.00000081
    4.242500      0.00000080
    4.245000      0.00000078
    4.247500      0.00000077
    4.250000      0.00000076
    4.252500      0.00000074
    4.255000      0.00000073
    4.257500      0.00000072
    4.260000      0.00000070
    4.262500      0.00000069
    4.265000      0.00000068
    4.267500      0.00000067
    4.270000      0.00000066
    4.272500      0.00000064
    4.275000      0.00000063
    4.277500      0.00000062
    4.280000      0.00000061
    4.282500      0.00000060
    4.285000      0.00000059
    4.287500      0.00000058
    4.290000      0.00000057
    4.292500      0.00000056
    4.295000      0.00000055
    4.297500      0.00000054
    4.300000      0.00000053
    4.302500      0.00000052
    4.305000      0.00000051
    4.307500      0.00000050
    4.310000      0.00000049
    4.312500      0.00000048
    4.315000      0.00000047
    4.317500      0.00000046
    4.320000      0.00000046
    4.322500      0.00000045
    4.325000      0.00000044
    4.327500      0.00000043
    4.330000      0.00000042
    4.332500      0.00000041
    4.335000      0.00000041
    4.337500      0.00000040
    4.340000      0.00000039
    4.342500      0.00000039
    4.345000      0.00000038
    4.347500      0.00000037
    4.350000      0.00000036
    4.352500      0.00000036
    4.355000      0.00000035
    4.357500      0.00000034
    4.360000      0.00000034
    4.362500      0.00000033
    4.365000      0.00000033
    4.367500      0.00000032
    4.370000      0.00000031
    4.372500      0.00000031
    4.375000      0.00000030
    4.377500      0.00000030
    4.380000      0.00000029
    4.382500      0.00000029
    4.385000      0.00000028
    4.387500      0.00000028
    4.390000      0.00000027
    4.392500      0.00000027
    4.395000      0.00000026
    4.397500      0.00000026
    4.400000      0.00000025
    4.402500      0.00000025
    4.405000      0.00000024
    4.407500      0.00000024
    4.410000      0.00000023
    4.412500      0.00000023
    4.415000      0.00000022
    4.417500      0.00000022
    4.420000      0.00000022
    4.422500      0.00000021
    4.425000      0.00000021
    4.427500      0.00000020
    4.430000      0.00000020
    4.432500      0.00000020
    4.435000      0.00000019
    4.437500      0.00000019
    4.440000      0.00000019
    4.442500      0.00000018
    4.445000      0.00000018
    4.447500      0.00000017
    4.450000      0.00000017
    4.452500      0.00000017
    4.455000      0.00000017
    4.457500      0.00000016
    4.460000      0.00000016
    4.462500      0.00000016
    4.465000      0.00000015
    4.467500      0.00000015
    4.470000      0.00000015
    4.472500      0.00000014
    4.475000      0.00000014
    4.477500      0.00000014
    4.480000      0.00000014
    4.482500      0.00000013
    4.485000      0.00000013
    4.487500      0.00000013
    4.490000      0.00000013
    4.492500      0.00000012
    4.495000      0.00000012
    4.497500      0.00000012
    4.500000      0.00000012
    4.502500      0.00000011
    4.505000      0.00000011
    4.507500      0.00000011
    4.510000      0.00000011
    4.512500      0.00000011
    4.515000      0.00000010
    4.517500      0.00000010
    4.520000      0.00000010
    4.522500      0.00000010
    4.525000      0.00000010
    4.527500      0.00000009
    4.530000      0.00000009
    4.532500      0.00000009
    4.535000      0.00000009
    4.537500      0.00000009
    4.540000      0.00000009
    4.542500      0.00000008
    4.545000      0.00000008
    4.547500      0.00000008
    4.550000      0.00000008
    4.552500      0.00000008
    4.555000      0.00000008
    4.557500      0.00000007
    4.560000      0.00000007
    4.562500      0.00000007
    4.565000      0.00000007
    4.567500      0.00000007
    4.570000      0.00000007
    4.572500      0.00000007
    4.575000      0.00000006
    4.577500      0.00000006
    4.580000      0.00000006
    4.582500      0.00000006
    4.585000      0.00000006
    4.587500      0.00000006
    4.590000      0.00000006
    4.592500      0.00000006
    4.595000      0.00000006
    4.597500      0.00000005
    4.600000      0.00000005
    4.602500      0.00000005
    4.605000      0.00000005
    4.607500      0.00000005
    4.610000      0.00000005
    4.612500      0.00000005
    4.615000      0.00000005
    4.617500      0.00000005
    4.620000      0.00000005
    4.622500      0.00000004
    4.625000      0.00000004
    4.627500      0.00000004
    4.630000      0.00000004
    4.632500      0.00000004
    4.635000      0.00000004
    4.637500      0.00000004
    4.640000      0.00000004
    4.642500      0.00000004
    4.645000      0.00000004
    4.647500      0.00000004
    4.650000      0.00000004
    4.652500      0.00000003
    4.655000      0.00000003
    4.657500      0.00000003
    4.660000      0.00000003
    4.662500      0.00000003
    4.665000      0.00000003
    4.667500      0.00000003
    4.670000      0.00000003
    4.672500      0.00000003
    4.675000      0.00000003
    4.677500      0.00000003
    4.680000      0.00000003
    4.682500      0.00000003
    4.685000      0.00000003
    4.687500      0.00000003
    4.690000      0.00000003
    4.692500      0.00000003
    4.695000      0.00000002
    4.697500      0.00000002
    4.700000      0.00000002
    4.702500      0.00000002
    4.705000      0.00000002
    4.707500      0.00000002
    4.710000      0.00000002
    4.712500      0.00000002
    4.715000      0.00000002
    4.717500      0.00000002
    4.720000      0.00000002
    4.722500      0.00000002
    4.725000      0.00000002
    4.727500      0.00000002
    4.730000      0.00000002
    4.732500      0.00000002
    4.735000      0.00000002
    4.737500      0.00000002
    4.740000      0.00000002
    4.742500      0.00000002
    4.745000      0.00000002
    4.747500      0.00000002
    4.750000      0.00000002
    4.752500      0.00000002
    4.755000      0.00000001
    4.757500      0.00000001
    4.760000      0.00000001
    4.762500      0.00000001
    4.765000      0.00000001
    4.767500      0.00000001
    4.770000      0.00000001
    4.772500      0.00000001
    4.775000      0.00000001
    4.777500      0.00000001
    4.780000      0.00000001
    4.782500      0.00000001
    4.785000      0.00000001
    4.787500      0.00000001
    4.790000      0.00000001
    4.792500      0.00000001
    4.795000      0.00000001
    4.797500      0.00000001
    4.800000      0.00000001
    4.802500      0.00000001
    4.805000      0.00000001
    4.807500      0.00000001
    4.810000      0.00000001
    4.812500      0.00000001
    4.815000      0.00000001
    4.817500      0.00000001
    4.820000      0.00000001
    4.822500      0.00000001
    4.825000      0.00000001
    4.827500      0.00000001
    4.830000      0.00000001
    4.832500      0.00000001
    4.835000      0.00000001
    4.837500      0.00000001
    4.840000      0.00000001
    4.842500      0.00000001
    4.845000      0.00000001
    4.847500      0.00000001
    4.850000      0.00000001
    4.852500      0.00000001
    4.855000      0.00000001
    4.857500      0.00000001
    4.860000      0.00000001
    4.862500      0.00000001
    4.865000      0.00000001
    4.867500      0.00000001
    4.870000      0.00000001
    4.872500      0.00000001
    4.875000      0.00000001
    4.877500      0.00000001
    4.880000      0.00000001
    4.882500      0.00000001
    4.885000      0.00000000
    4.887500      0.00000000
    4.890000      0.00000000
    4.892500      0.00000000
    4.895000      0.00000000
    4.897500      0.00000000
    4.900000      0.00000000
    4.902500      0.00000000
    4.905000      0.00000000
    4.907500      0.00000000
    4.910000      0.00000000
    4.912500      0.00000000
    4.915000      0.00000000
    4.917500      0.00000000
    4.920000      0.00000000
    4.922500      0.00000000
    4.925000      0.00000000
    4.927500      0.00000000
    4.930000      0.00000000
    4.932500      0.00000000
    4.935000      0.00000000
    4.937500      0.00000000
    4.940000      0.00000000
    4.942500      0.00000000
    4.945000      0.00000000
    4.947500      0.00000000
    4.950000      0.00000000
    4.952500      0.00000000
    4.955000      0.00000000
    4.957500      0.00000000
    4.960000      0.00000000
    4.962500      0.00000000
    4.965000      0.00000000
    4.967500      0.00000000
    4.970000      0.00000000
    4.972500      0.00000000
    4.975000      0.00000000
    4.977500      0.00000000
    4.980000      0.00000000
    4.982500      0.00000000
    4.985000      0.00000000
    4.987500      0.00000000
    4.990000      0.00000000
    4.992500      0.00000000
    4.995000      0.00000000
    4.997500      0.00000000
    5.000000      0.00000000
    5.002500      0.00000000
    5.005000      0.00000000
    5.007500      0.00000000
    5.010000      0.00000000
    5.012500      0.00000000
    5.015000      0.00000000
    5.017500      0.00000000
    5.020000      0.00000000
    5.022500      0.00000000
    5.025000      0.00000000
    5.027500      0.00000000
    5.030000      0.00000000
    5.032500      0.00000000
    5.035000      0.00000000
    5.037500      0.00000000
    5.040000      0.00000000
    5.042500      0.00000000
    5.045000      0.00000000
    5.047500      0.00000000
    5.050000      0.00000000
    5.052500      0.00000000
    5.055000      0.00000000
    5.057500      0.00000000
    5.060000      0.00000000
    5.062500      0.00000000
    5.065000      0.00000000
    5.067500      0.00000000
    5.070000      0.00000000
    5.072500      0.00000000
    5.075000      0.00000000
    5.077500      0.00000000
    5.080000      0.00000000
    5.082500      0.00000000
    5.085000      0.00000000
    5.087500      0.00000000
    5.090000      0.00000000
    5.092500      0.00000000
    5.095000      0.00000000
    5.097500      0.00000000
    5.100000      0.00000000
    5.102500      0.00000000
    5.105000      0.00000000
    5.107500      0.00000000
    5.110000      0.00000000
    5.112500      0.00000000
    5.115000      0.00000000
    5.117500      0.00000000
    5.120000      0.00000000
    5.122500      0.00000000
    5.125000      0.00000000
    5.127500      0.00000000
    5.130000      0.00000000
    5.132500      0.00000000
    5.135000      0.00000000
    5.137500      0.00000000
    5.140000      0.00000000
    5.142500      0.00000000
    5.145000      0.00000000
    5.147500      0.00000000
    5.150000      0.00000000
    5.152500      0.00000000
    5.155000      0.00000000
    5.157500      0.00000000
    5.160000      0.00000000
    5.162500      0.00000000
    5.165000      0.00000000
    5.167500      0.00000000
    5.170000      0.00000000
    5.172500      0.00000000
    5.175000      0.00000000
    5.177500      0.00000000
    5.180000      0.00000000
    5.182500      0.00000000
    5.185000      0.00000000
    5.187500      0.00000000
    5.190000      0.00000000
    5.192500      0.00000000
    5.195000      0.00000000
    5.197500      0.00000000
    5.200000      0.00000000
    5.202500      0.00000000
    5.205000      0.00000000
    5.207500      0.00000000
    5.210000      0.00000000
    5.212500      0.00000000
    5.215000      0.00000000
    5.217500      0.00000000
    5.220000      0.00000000
    5.222500      0.00000000
    5.225000      0.00000000
    5.227500      0.00000000
    5.230000      0.00000000
    5.232500      0.00000000
    5.235000      0.00000000
    5.237500      0.00000000
    5.240000      0.00000000
    5.242500      0.00000000
    5.245000      0.00000000
    5.247500      0.00000000
    5.250000      0.00000000
    5.252500      0.00000000
    5.255000      0.00000000
    5.257500      0.00000000
    5.260000      0.00000000
    5.262500      0.00000000
    5.265000      0.00000000
    5.267500      0.00000000
    5.270000      0.00000000
    5.272500      0.00000000
    5.275000      0.00000000
    5.277500      0.00000000
    5.280000      0.00000000
    5.282500      0.00000000
    5.285000      0.00000000
    5.287500      0.00000000
    5.290000      0.00000000
    5.292500      0.00000000
    5.295000      0.00000000
    5.297500      0.00000000
    5.300000      0.00000000
    5.302500      0.00000000
    5.305000      0.00000000
    5.307500      0.00000000
    5.310000      0.00000000
    5.312500      0.00000000
    5.315000      0.00000000
    5.317500      0.00000000
    5.320000      0.00000000
    5.322500      0.00000000
    5.325000      0.00000000
    5.327500      0.00000000
    5.330000      0.00000000
    5.332500      0.00000000
    5.335000      0.00000000
    5.337500      0.00000000
    5.340000      0.00000000
    5.342500      0.00000000
    5.345000      0.00000000
    5.347500      0.00000000
    5.350000      0.00000000
    5.352500      0.00000000
    5.355000      0.00000000
    5.357500      0.00000000
    5.360000      0.00000000
    5.362500      0.00000000
    5.365000      0.00000000
    5.367500      0.00000000
    5.370000      0.00000000
    5.372500      0.00000000
    5.375000      0.00000000
    5.377500      0.00000000
    5.380000      0.00000000
    5.382500      0.00000000
    5.385000      0.00000000
    5.387500      0.00000000
    5.390000      0.00000000
    5.392500      0.00000000
    5.395000      0.00000000
    5.397500      0.00000000
    5.400000      0.00000000
    5.402500      0.00000000
    5.405000      0.00000000
    5.407500      0.00000000
    5.410000      0.00000000
    5.412500      0.00000000
    5.415000      0.00000000
    5.417500      0.00000000
    5.420000      0.00000000
    5.422500      0.00000000
    5.425000      0.00000000
    5.427500      0.00000000
    5.430000      0.00000000
    5.432500      0.00000000
    5.435000      0.00000000
    5.437500      0.00000000
    5.440000      0.00000000
    5.442500      0.00000000
    5.445000      0.00000000
    5.447500      0.00000000
    5.450000      0.00000000
    5.452500      0.00000000
    5.455000      0.00000000
    5.457500      0.00000000
    5.460000      0.00000000
    5.462500      0.00000000
    5.465000      0.00000000
    5.467500      0.00000000
    5.470000      0.00000000
    5.472500      0.00000000
    5.475000      0.00000000
    5.477500      0.00000000
    5.480000      0.00000000
    5.482500      0.00000000
    5.485000      0.00000000
    5.487500      0.00000000
    5.490000      0.00000000
    5.492500      0.00000000
    5.495000      0.00000000
    5.497500      0.00000000
    5.500000      0.00000000
    5.502500      0.00000000
    5.505000      0.00000000
    5.507500      0.00000000
    5.510000      0.00000000
    5.512500      0.00000000
    5.515000      0.00000000
    5.517500      0.00000000
    5.520000      0.00000000
    5.522500      0.00000000
    5.525000      0.00000000
    5.527500      0.00000000
    5.530000      0.00000000
    5.532500      0.00000000
    5.535000      0.00000000
    5.537500      0.00000000
    5.540000      0.00000000
    5.542500      0.00000000
    5.545000      0.00000000
    5.547500      0.00000000
    5.550000      0.00000000
    5.552500      0.00000000
    5.555000      0.00000000
    5.557500      0.00000000
    5.560000      0.00000000
    5.562500      0.00000000
    5.565000      0.00000000
    5.567500      0.00000000
    5.570000      0.00000000
    5.572500      0.00000000
    5.575000      0.00000000
    5.577500      0.00000000
    5.580000      0.00000000
    5.582500      0.00000000
    5.585000      0.00000000
    5.587500      0.00000000
    5.590000      0.00000000
    5.592500      0.00000000
    5.595000      0.00000000
    5.597500      0.00000000
    5.600000      0.00000000
    5.602500      0.00000000
    5.605000      0.00000000
    5.607500      0.00000000
    5.610000      0.00000000
    5.612500      0.00000000
    5.615000      0.00000000
    5.617500      0.00000000
    5.620000      0.00000000
    5.622500      0.00000000
    5.625000      0.00000000
    5.627500      0.00000000
    5.630000      0.00000000
    5.632500      0.00000000
    5.635000      0.00000000
    5.637500      0.00000000
    5.640000      0.00000000
    5.642500      0.00000000
    5.645000      0.00000000
    5.647500      0.00000000
    5.650000      0.00000000
    5.652500      0.00000000
    5.655000      0.00000000
    5.657500      0.00000000
    5.660000      0.00000000
    5.662500      0.00000000
    5.665000      0.00000000
    5.667500      0.00000000
    5.670000      0.00000000
    5.672500      0.00000000
    5.675000      0.00000000
    5.677500      0.00000000
    5.680000      0.00000000
    5.682500      0.00000000
    5.685000      0.00000000
    5.687500      0.00000000
    5.690000      0.00000000
    5.692500      0.00000000
    5.695000      0.00000000
    5.697500      0.00000000
    5.700000      0.00000000
    5.702500      0.00000000
    5.705000      0.00000000
    5.707500      0.00000000
    5.710000      0.00000000
    5.712500      0.00000000
    5.715000      0.00000000
    5.717500      0.00000000
    5.720000      0.00000000
    5.722500      0.00000000
    5.725000      0.00000000
    5.727500      0.00000000
    5.730000      0.00000000
    5.732500      0.00000000
    5.735000      0.00000000
    5.737500      0.00000000
    5.740000      0.00000000
    5.742500      0.00000000
    5.745000      0.00000000
    5.747500      0.00000000
    5.750000      0.00000000
    5.752500      0.00000000
    5.755000      0.00000000
    5.757500      0.00000000
    5.760000      0.00000000
    5.762500      0.00000000
    5.765000      0.00000000
    5.767500      0.00000000
    5.770000      0.00000000
    5.772500      0.00000000
    5.775000      0.00000000
    5.777500      0.00000000
    5.780000      0.00000000
    5.782500      0.00000000
    5.785000      0.00000000
    5.787500      0.00000000
    5.790000      0.00000000
    5.792500      0.00000000
    5.795000      0.00000000
    5.797500      0.00000000
    5.800000      0.00000000
    5.802500      0.00000000
    5.805000      0.00000000
    5.807500      0.00000000
    5.810000      0.00000000
    5.812500      0.00000000
    5.815000      0.00000000
    5.817500      0.00000000
    5.820000      0.00000000
    5.822500      0.00000000
    5.825000      0.00000000
    5.827500      0.00000000
    5.830000      0.00000000
    5.832500      0.00000000
    5.835000      0.00000000
    5.837500      0.00000000
    5.840000      0.00000000
    5.842500      0.00000000
    5.845000      0.00000000
    5.847500      0.00000000
    5.850000      0.00000000
    5.852500      0.00000000
    5.855000      0.00000000
    5.857500      0.00000000
    5.860000      0.00000000
    5.862500      0.00000000
    5.865000      0.00000000
    5.867500      0.00000000
    5.870000      0.00000000
    5.872500      0.00000000
    5.875000      0.00000000
    5.877500      0.00000000
    5.880000      0.00000000
    5.882500      0.00000000
    5.885000      0.00000000
    5.887500      0.00000000
    5.890000      0.00000000
    5.892500      0.00000000
    5.895000      0.00000000
    5.897500      0.00000000
    5.900000      0.00000000
    5.902500      0.00000000
    5.905000      0.00000000
    5.907500      0.00000000
    5.910000      0.00000000
    5.912500      0.00000000
    5.915000      0.00000000
    5.917500      0.00000000
    5.920000      0.00000000
    5.922500      0.00000000
    5.925000      0.00000000
    5.927500      0.00000000
    5.930000      0.00000000
    5.932500      0.00000000
    5.935000      0.00000000
    5.937500      0.00000000
    5.940000      0.00000000
    5.942500      0.00000000
    5.945000      0.00000000
    5.947500      0.00000000
    5.950000      0.00000000
    5.952500      0.00000000
    5.955000      0.00000000
    5.957500      0.00000000
    5.960000      0.00000000
    5.962500      0.00000000
    5.965000      0.00000000
    5.967500      0.00000000
    5.970000      0.00000000
    5.972500      0.00000000
    5.975000      0.00000000
    5.977500      0.00000000
    5.980000      0.00000000
    5.982500      0.00000000
    5.985000      0.00000000
    5.987500      0.00000000
    5.990000      0.00000000
    5.992500      0.00000000
    5.995000      0.00000000
    5.997500      0.00000000
    6.000000      0.00000000
    6.002500      0.00000000
    6.005000      0.00000000
    6.007500      0.00000000
    6.010000      0.00000000
    6.012500      0.00000000
    6.015000      0.00000000
    6.017500      0.00000000
    6.020000      0.00000000
    6.022500      0.00000000
    6.025000      0.00000000
    6.027500      0.00000000
    6.030000      0.00000000
    6.032500      0.00000000
    6.035000      0.00000000
    6.037500      0.00000000
    6.040000      0.00000000
    6.042500      0.00000000
    6.045000      0.00000000
    6.047500      0.00000000
    6.050000      0.00000000
    6.052500      0.00000000
    6.055000      0.00000000
    6.057500      0.00000000
    6.060000      0.00000000
    6.062500      0.00000000
    6.065000      0.00000000
    6.067500      0.00000000
    6.070000      0.00000000
    6.072500      0.00000000
    6.075000      0.00000000
    6.077500      0.00000000
    6.080000      0.00000000
    6.082500      0.00000000
    6.085000      0.00000000
    6.087500      0.00000000
    6.090000      0.00000000
    6.092500      0.00000000
    6.095000      0.00000000
    6.097500      0.00000000
    6.100000      0.00000000
    6.102500      0.00000000
    6.105000      0.00000000
    6.107500      0.00000000
    6.110000      0.00000000
    6.112500      0.00000000
    6.115000      0.00000000
    6.117500      0.00000000
    6.120000      0.00000000
    6.122500      0.00000000
    6.125000      0.00000000
    6.127500      0.00000000
    6.130000      0.00000000
    6.132500      0.00000000
    6.135000      0.00000000
    6.137500      0.00000000
    6.140000      0.00000000
    6.142500      0.00000000
    6.145000      0.00000000
    6.147500      0.00000000
    6.150000      0.00000000
    6.152500      0.00000000
    6.155000      0.00000000
    6.157500      0.00000000
    6.160000      0.00000000
    6.162500      0.00000000
    6.165000      0.00000000
    6.167500      0.00000000
    6.170000      0.00000000
    6.172500      0.00000000
    6.175000      0.00000000
    6.177500      0.00000000
    6.180000      0.00000000
    6.182500      0.00000000
    6.185000      0.00000000
    6.187500      0.00000000
    6.190000      0.00000000
    6.192500      0.00000000
    6.195000      0.00000000
    6.197500      0.00000000
    6.200000      0.00000000
    6.202500      0.00000000
    6.205000      0.00000000
    6.207500      0.00000000
    6.210000      0.00000000
    6.212500      0.00000000
    6.215000      0.00000000
    6.217500      0.00000000
    6.220000      0.00000000
    6.222500      0.00000000
    6.225000      0.00000000
    6.227500      0.00000000
    6.230000      0.00000000
    6.232500      0.00000000
    6.235000      0.00000000
    6.237500      0.00000000
    6.240000      0.00000000
    6.242500      0.00000000
    6.245000      0.00000000
    6.247500      0.00000000
    6.250000      0.00000000
    6.252500      0.00000000
    6.255000      0.00000000
    6.257500      0.00000000
    6.260000      0.00000000
    6.262500      0.00000000
    6.265000      0.00000000
    6.267500      0.00000000
    6.270000      0.00000000
    6.272500      0.00000000
    6.275000      0.00000000
    6.277500      0.00000000
    6.280000      0.00000000
    6.282500      0.00000000
    6.285000      0.00000000
    6.287500      0.00000000
    6.290000      0.00000000
    6.292500      0.00000000
    6.295000      0.00000000
    6.297500      0.00000000
    6.300000      0.00000000
    6.302500      0.00000000
    6.305000      0.00000000
    6.307500      0.00000000
    6.310000      0.00000000
    6.312500      0.00000000
    6.315000      0.00000000
    6.317500      0.00000000
    6.320000      0.00000000
    6.322500      0.00000000
    6.325000      0.00000000
    6.327500      0.00000000
    6.330000      0.00000000
    6.332500      0.00000000
    6.335000      0.00000000
    6.337500      0.00000000
    6.340000      0.00000000
    6.342500      0.00000000
    6.345000      0.00000000
    6.347500      0.00000000
    6.350000      0.00000000
    6.352500      0.00000000
    6.355000      0.00000000
    6.357500      0.00000000
    6.360000      0.00000000
    6.362500      0.00000000
    6.365000      0.00000000
    6.367500      0.00000000
    6.370000      0.00000000
    6.372500      0.00000000
    6.375000      0.00000000
    6.377500      0.00000000
    6.380000      0.00000000
    6.382500      0.00000000
    6.385000      0.00000000
    6.387500      0.00000000
    6.390000      0.00000000
    6.392500      0.00000000
    6.395000      0.00000000
    6.397500      0.00000000
    6.400000      0.00000000
    6.402500      0.00000000
    6.405000      0.00000000
    6.407500      0.00000000
    6.410000      0.00000000
    6.412500      0.00000000
    6.415000      0.00000000
    6.417500      0.00000000
    6.420000      0.00000000
    6.422500      0.00000000
    6.425000      0.00000000
    6.427500      0.00000000
    6.430000      0.00000000
    6.432500      0.00000000
    6.435000      0.00000000
    6.437500      0.00000000
    6.440000      0.00000000
    6.442500      0.00000000
    6.445000      0.00000000
    6.447500      0.00000000
    6.450000      0.00000000
    6.452500      0.00000000
    6.455000      0.00000000
    6.457500      0.00000000
    6.460000      0.00000000
    6.462500      0.00000000
    6.465000      0.00000000
    6.467500      0.00000000
    6.470000      0.00000000
    6.472500      0.00000000
    6.475000      0.00000000
    6.477500      0.00000000
    6.480000      0.00000000
    6.482500      0.00000000
    6.485000      0.00000000
    6.487500      0.00000000
    6.490000      0.00000000
    6.492500      0.00000000
    6.495000      0.00000000
    6.497500      0.00000000
    6.500000      0.00000000
    6.502500      0.00000000
    6.505000      0.00000000
    6.507500      0.00000000
    6.510000      0.00000000
    6.512500      0.00000000
    6.515000      0.00000000
    6.517500      0.00000000
    6.520000      0.00000000
    6.522500      0.00000000
    6.525000      0.00000000
    6.527500      0.00000000
    6.530000      0.00000000
    6.532500      0.00000000
    6.535000      0.00000000
    6.537500      0.00000000
    6.540000      0.00000000
    6.542500      0.00000000
    6.545000      0.00000000
    6.547500      0.00000000
    6.550000      0.00000000
    6.552500      0.00000000
    6.555000      0.00000000
    6.557500      0.00000000
    6.560000      0.00000000
    6.562500      0.00000000
    6.565000      0.00000000
    6.567500      0.00000000
    6.570000      0.00000000
    6.572500      0.00000000
    6.575000      0.00000000
    6.577500      0.00000000
    6.580000      0.00000000
    6.582500      0.00000000
    6.585000      0.00000000
    6.587500      0.00000000
    6.590000      0.00000000
    6.592500      0.00000000
    6.595000      0.00000000
    6.597500      0.00000000
    6.600000      0.00000000
    6.602500      0.00000000
    6.605000      0.00000000
    6.607500      0.00000000
    6.610000      0.00000000
    6.612500      0.00000000
    6.615000      0.00000000
    6.617500      0.00000000
    6.620000      0.00000000
    6.622500      0.00000000
    6.625000      0.00000000
    6.627500      0.00000000
    6.630000      0.00000000
    6.632500      0.00000000
    6.635000      0.00000000
    6.637500      0.00000000
    6.640000      0.00000000
    6.642500      0.00000000
    6.645000      0.00000000
    6.647500      0.00000000
    6.650000      0.00000000
    6.652500      0.00000000
    6.655000      0.00000000
    6.657500      0.00000000
    6.660000      0.00000000
    6.662500      0.00000000
    6.665000      0.00000000
    6.667500      0.00000000
    6.670000      0.00000000
    6.672500      0.00000000
    6.675000      0.00000000
    6.677500      0.00000000
    6.680000      0.00000000
    6.682500      0.00000000
    6.685000      0.00000000
    6.687500      0.00000000
    6.690000      0.00000000
    6.692500      0.00000000
    6.695000      0.00000000
    6.697500      0.00000000
    6.700000      0.00000000
    6.702500      0.00000000
    6.705000      0.00000000
    6.707500      0.00000000
    6.710000      0.00000000
    6.712500      0.00000000
    6.715000      0.00000000
    6.717500      0.00000000
    6.720000      0.00000000
    6.722500      0.00000000
    6.725000      0.00000000
    6.727500      0.00000000
    6.730000      0.00000000
    6.732500      0.00000000
    6.735000      0.00000000
    6.737500      0.00000000
    6.740000      0.00000000
    6.742500      0.00000000
    6.745000      0.00000000
    6.747500      0.00000000
    6.750000      0.00000000
    6.752500      0.00000000
    6.755000      0.00000000
    6.757500      0.00000000
    6.760000      0.00000000
    6.762500      0.00000000
    6.765000      0.00000000
    6.767500      0.00000000
    6.770000      0.00000000
    6.772500      0.00000000
    6.775000      0.00000000
    6.777500      0.00000000
    6.780000      0.00000000
    6.782500      0.00000000
    6.785000      0.00000000
    6.787500      0.00000000
    6.790000      0.00000000
    6.792500      0.00000000
    6.795000      0.00000000
    6.797500      0.00000000
    6.800000      0.00000000
    6.802500      0.00000000
    6.805000      0.00000000
    6.807500      0.00000000
    6.810000      0.00000000
    6.812500      0.00000000
    6.815000      0.00000000
    6.817500      0.00000000
    6.820000      0.00000000
    6.822500      0.00000000
    6.825000      0.00000000
    6.827500      0.00000000
    6.830000      0.00000000
    6.832500      0.00000000
    6.835000      0.00000000
    6.837500      0.00000000
    6.840000      0.00000000
    6.842500      0.00000000
    6.845000      0.00000000
    6.847500      0.00000000
    6.850000      0.00000000
    6.852500      0.00000000
    6.855000      0.00000000
    6.857500      0.00000000
    6.860000      0.00000000
    6.862500      0.00000000
    6.865000      0.00000000
    6.867500      0.00000000
    6.870000      0.00000000
    6.872500      0.00000000
    6.875000      0.00000000
    6.877500      0.00000000
    6.880000      0.00000000
    6.882500      0.00000000
    6.885000      0.00000000
    6.887500      0.00000000
    6.890000      0.00000000
    6.892500      0.00000000
    6.895000      0.00000000
    6.897500      0.00000000
    6.900000      0.00000000
    6.902500      0.00000000
    6.905000      0.00000000
    6.907500      0.00000000
    6.910000      0.00000000
    6.912500      0.00000000
    6.915000      0.00000000
    6.917500      0.00000000
    6.920000      0.00000000
    6.922500      0.00000000
    6.925000      0.00000000
    6.927500      0.00000000
    6.930000      0.00000000
    6.932500      0.00000000
    6.935000      0.00000000
    6.937500      0.00000000
    6.940000      0.00000000
    6.942500      0.00000000
    6.945000      0.00000000
    6.947500      0.00000000
    6.950000      0.00000000
    6.952500      0.00000000
    6.955000      0.00000000
    6.957500      0.00000000
    6.960000      0.00000000
    6.962500      0.00000000
    6.965000      0.00000000
    6.967500      0.00000000
    6.970000      0.00000000
    6.972500      0.00000000
    6.975000      0.00000000
    6.977500      0.00000000
    6.980000      0.00000000
    6.982500      0.00000000
    6.985000      0.00000000
    6.987500      0.00000000
    6.990000      0.00000000
    6.992500      0.00000000
    6.995000      0.00000000
    6.997500      0.00000000
    7.000000      0.00000000
    7.002500      0.00000000
    7.005000      0.00000000
    7.007500      0.00000000
    7.010000      0.00000000
    7.012500      0.00000000
    7.015000      0.00000000
    7.017500      0.00000000
    7.020000      0.00000000
    7.022500      0.00000000
    7.025000      0.00000000
    7.027500      0.00000000
    7.030000      0.00000000
    7.032500      0.00000000
    7.035000      0.00000000
    7.037500      0.00000000
    7.040000      0.00000000
    7.042500      0.00000000
    7.045000      0.00000000
    7.047500      0.00000000
    7.050000      0.00000000
    7.052500      0.00000000
    7.055000      0.00000000
    7.057500      0.00000000
    7.060000      0.00000000
    7.062500      0.00000000
    7.065000      0.00000000
    7.067500      0.00000000
    7.070000      0.00000000
    7.072500      0.00000000
    7.075000      0.00000000
    7.077500      0.00000000
    7.080000      0.00000000
    7.082500      0.00000000
    7.085000      0.00000000
    7.087500      0.00000000
    7.090000      0.00000000
    7.092500      0.00000000
    7.095000      0.00000000
    7.097500      0.00000000
    7.100000      0.00000000
    7.102500      0.00000000
    7.105000      0.00000000
    7.107500      0.00000000
    7.110000      0.00000000
    7.112500      0.00000000
    7.115000      0.00000000
    7.117500      0.00000000
    7.120000      0.00000000
    7.122500      0.00000000
    7.125000      0.00000000
    7.127500      0.00000000
    7.130000      0.00000000
    7.132500      0.00000000
    7.135000      0.00000000
    7.137500      0.00000000
    7.140000      0.00000000
    7.142500      0.00000000
    7.145000      0.00000000
    7.147500      0.00000000
    7.150000      0.00000000
    7.152500      0.00000000
    7.155000      0.00000000
    7.157500      0.00000000
    7.160000      0.00000000
    7.162500      0.00000000
    7.165000      0.00000000
    7.167500      0.00000000
    7.170000      0.00000000
    7.172500      0.00000000
    7.175000      0.00000000
    7.177500      0.00000000
    7.180000      0.00000000
    7.182500      0.00000000
    7.185000      0.00000000
    7.187500      0.00000000
    7.190000      0.00000000
    7.192500      0.00000000
    7.195000      0.00000000
    7.197500      0.00000000
    7.200000      0.00000000
    7.202500      0.00000000
    7.205000      0.00000000
    7.207500      0.00000000
    7.210000      0.00000000
    7.212500      0.00000000
    7.215000      0.00000000
    7.217500      0.00000000
    7.220000      0.00000000
    7.222500      0.00000000
    7.225000      0.00000000
    7.227500      0.00000000
    7.230000      0.00000000
    7.232500      0.00000000
    7.235000      0.00000000
    7.237500      0.00000000
    7.240000      0.00000000
    7.242500      0.00000000
    7.245000      0.00000000
    7.247500      0.00000000
    7.250000      0.00000000
    7.252500      0.00000000
    7.255000      0.00000000
    7.257500      0.00000000
    7.260000      0.00000000
    7.262500      0.00000000
    7.265000      0.00000000
    7.267500      0.00000000
    7.270000      0.00000000
    7.272500      0.00000000
    7.275000      0.00000000
    7.277500      0.00000000
    7.280000      0.00000000
    7.282500      0.00000000
    7.285000      0.00000000
    7.287500      0.00000000
    7.290000      0.00000000
    7.292500      0.00000000
    7.295000      0.00000000
    7.297500      0.00000000
    7.300000      0.00000000
    7.302500      0.00000000
    7.305000      0.00000000
    7.307500      0.00000000
    7.310000      0.00000000
    7.312500      0.00000000
    7.315000      0.00000000
    7.317500      0.00000000
    7.320000      0.00000000
    7.322500      0.00000000
    7.325000      0.00000000
    7.327500      0.00000000
    7.330000      0.00000000
    7.332500      0.00000000
    7.335000      0.00000000
    7.337500      0.00000000
    7.340000      0.00000000
    7.342500      0.00000000
    7.345000      0.00000000
    7.347500      0.00000000
    7.350000      0.00000000
    7.352500      0.00000000
    7.355000      0.00000000
    7.357500      0.00000000
    7.360000      0.00000000
    7.362500      0.00000000
    7.365000      0.00000000
    7.367500      0.00000000
    7.370000      0.00000000
    7.372500      0.00000000
    7.375000      0.00000000
    7.377500      0.00000000
    7.380000      0.00000000
    7.382500      0.00000000
    7.385000      0.00000000
    7.387500      0.00000000
    7.390000      0.00000000
    7.392500      0.00000000
    7.395000      0.00000000
    7.397500      0.00000000
    7.400000      0.00000000
    7.402500      0.00000000
    7.405000      0.00000000
    7.407500      0.00000000
    7.410000      0.00000000
    7.412500      0.00000000
    7.415000      0.00000000
    7.417500      0.00000000
    7.420000      0.00000000
    7.422500      0.00000000
    7.425000      0.00000000
    7.427500      0.00000000
    7.430000      0.00000000
    7.432500      0.00000000
    7.435000      0.00000000
    7.437500      0.00000000
    7.440000      0.00000000
    7.442500      0.00000000
    7.445000      0.00000000
    7.447500      0.00000000
    7.450000      0.00000000
    7.452500      0.00000000
    7.455000      0.00000000
    7.457500      0.00000000
    7.460000      0.00000000
    7.462500      0.00000000
    7.465000      0.00000000
    7.467500      0.00000000
    7.470000      0.00000000
    7.472500      0.00000000
    7.475000      0.00000000
    7.477500      0.00000000
    7.480000      0.00000000
    7.482500      0.00000000
    7.485000      0.00000000
    7.487500      0.00000000
    7.490000      0.00000000
    7.492500      0.00000000
    7.495000      0.00000000
    7.497500      0.00000000
    7.500000      0.00000000


==> BEC-GP-OMP/f_programs/output/imagsph/imagsph-out.txt <==
 Imaginary time propagation spherically-symmetric trap,   OPTION =   2
 
  Number of Atoms N =      2000, Unit of length AHO =  0.00000100 m
  Scattering length a =     94.35*a0
  Nonlinearity G =      125.4840001
 
 # Space Stp:  N =     3000
  Space Step: DX =   0.002500
 # Time Stp : NSTP =         0, NPAS =    200000, NRUN =     20000
   Time Step:   DT =   0.000020
 
                   -----------------------------------------------------
                    Norm      Chem        Ener      <r>      |Psi(0)|^2
                   -----------------------------------------------------
Initial :          1.0000    1.500000    1.500000    1.22474    0.17959
After NPAS iter.:  0.9998    4.014113    3.070781    1.88214    0.03021
After NRUN iter.:  0.9998    4.014113    3.070781    1.88214    0.03021
                   -----------------------------------------------------
 
 Clock Time:      16 seconds
   CPU Time:      16 seconds


==> BEC-GP-OMP/f_programs/output/real1d/real1d-den.txt <==
    -15.0000     0.00000E+000
    -14.9900     0.58661E-022
    -14.9800     0.23432E-021
    -14.9700     0.52687E-021
    -14.9600     0.93893E-021
    -14.9500     0.14686E-020
    -14.9400     0.21150E-020
    -14.9300     0.28846E-020
    -14.9200     0.37724E-020
    -14.9100     0.47813E-020
    -14.9000     0.59092E-020
    -14.8900     0.71550E-020
    -14.8800     0.85337E-020
    -14.8700     0.10035E-019
    -14.8600     0.11664E-019
    -14.8500     0.13420E-019
    -14.8400     0.15308E-019
    -14.8300     0.17332E-019
    -14.8200     0.19486E-019
    -14.8100     0.21793E-019
    -14.8000     0.24248E-019
    -14.7900     0.26837E-019
    -14.7800     0.29577E-019
    -14.7700     0.32486E-019
    -14.7600     0.35561E-019
    -14.7500     0.38801E-019
    -14.7400     0.42216E-019
    -14.7300     0.45816E-019
    -14.7200     0.49603E-019
    -14.7100     0.53567E-019
    -14.7000     0.57751E-019
    -14.6900     0.62138E-019
    -14.6800     0.66728E-019
    -14.6700     0.71551E-019
    -14.6600     0.76593E-019
    -14.6500     0.81854E-019
    -14.6400     0.87341E-019
    -14.6300     0.93042E-019
    -14.6200     0.98982E-019
    -14.6100     0.10519E-018
    -14.6000     0.11162E-018
    -14.5900     0.11825E-018
    -14.5800     0.12510E-018
    -14.5700     0.13218E-018
    -14.5600     0.13946E-018
    -14.5500     0.14693E-018
    -14.5400     0.15459E-018
    -14.5300     0.16240E-018
    -14.5200     0.17038E-018
    -14.5100     0.17852E-018
    -14.5000     0.18673E-018
    -14.4900     0.19502E-018
    -14.4800     0.20341E-018
    -14.4700     0.21181E-018
    -14.4600     0.22024E-018
    -14.4500     0.22864E-018
    -14.4400     0.23694E-018
    -14.4300     0.24520E-018
    -14.4200     0.25331E-018
    -14.4100     0.26125E-018
    -14.4000     0.26901E-018
    -14.3900     0.27657E-018
    -14.3800     0.28383E-018
    -14.3700     0.29076E-018
    -14.3600     0.29734E-018
    -14.3500     0.30354E-018
    -14.3400     0.30934E-018
    -14.3300     0.31466E-018
    -14.3200     0.31952E-018
    -14.3100     0.32381E-018
    -14.3000     0.32757E-018
    -14.2900     0.33076E-018
    -14.2800     0.33334E-018
    -14.2700     0.33530E-018
    -14.2600     0.33659E-018
    -14.2500     0.33726E-018
    -14.2400     0.33726E-018
    -14.2300     0.33662E-018
    -14.2200     0.33528E-018
    -14.2100     0.33326E-018
    -14.2000     0.33058E-018
    -14.1900     0.32726E-018
    -14.1800     0.32335E-018
    -14.1700     0.31883E-018
    -14.1600     0.31378E-018
    -14.1500     0.30819E-018
    -14.1400     0.30214E-018
    -14.1300     0.29568E-018
    -14.1200     0.28888E-018
    -14.1100     0.28180E-018
    -14.1000     0.27450E-018
    -14.0900     0.26709E-018
    -14.0800     0.25965E-018
    -14.0700     0.25223E-018
    -14.0600     0.24499E-018
    -14.0500     0.23802E-018
    -14.0400     0.23139E-018
    -14.0300     0.22529E-018
    -14.0200     0.21979E-018
    -14.0100     0.21506E-018
    -14.0000     0.21122E-018
    -13.9900     0.20837E-018
    -13.9800     0.20667E-018
    -13.9700     0.20627E-018
    -13.9600     0.20729E-018
    -13.9500     0.20989E-018
    -13.9400     0.21419E-018
    -13.9300     0.22031E-018
    -13.9200     0.22837E-018
    -13.9100     0.23857E-018
    -13.9000     0.25100E-018
    -13.8900     0.26572E-018
    -13.8800     0.28290E-018
    -13.8700     0.30259E-018
    -13.8600     0.32497E-018
    -13.8500     0.35000E-018
    -13.8400     0.37785E-018
    -13.8300     0.40850E-018
    -13.8200     0.44191E-018
    -13.8100     0.47827E-018
    -13.8000     0.51751E-018
    -13.7900     0.55954E-018
    -13.7800     0.60441E-018
    -13.7700     0.65207E-018
    -13.7600     0.70231E-018
    -13.7500     0.75521E-018
    -13.7400     0.81047E-018
    -13.7300     0.86813E-018
    -13.7200     0.92788E-018
    -13.7100     0.98947E-018
    -13.7000     0.10529E-017
    -13.6900     0.11177E-017
    -13.6800     0.11837E-017
    -13.6700     0.12506E-017
    -13.6600     0.13183E-017
    -13.6500     0.13861E-017
    -13.6400     0.14538E-017
    -13.6300     0.15212E-017
    -13.6200     0.15877E-017
    -13.6100     0.16530E-017
    -13.6000     0.17167E-017
    -13.5900     0.17783E-017
    -13.5800     0.18375E-017
    -13.5700     0.18940E-017
    -13.5600     0.19472E-017
    -13.5500     0.19966E-017
    -13.5400     0.20420E-017
    -13.5300     0.20830E-017
    -13.5200     0.21191E-017
    -13.5100     0.21503E-017
    -13.5000     0.21760E-017
    -13.4900     0.21961E-017
    -13.4800     0.22103E-017
    -13.4700     0.22184E-017
    -13.4600     0.22204E-017
    -13.4500     0.22161E-017
    -13.4400     0.22058E-017
    -13.4300     0.21894E-017
    -13.4200     0.21671E-017
    -13.4100     0.21392E-017
    -13.4000     0.21058E-017
    -13.3900     0.20675E-017
    -13.3800     0.20249E-017
    -13.3700     0.19786E-017
    -13.3600     0.19291E-017
    -13.3500     0.18775E-017
    -13.3400     0.18242E-017
    -13.3300     0.17705E-017
    -13.3200     0.17175E-017
    -13.3100     0.16664E-017
    -13.3000     0.16183E-017
    -13.2900     0.15743E-017
    -13.2800     0.15361E-017
    -13.2700     0.15051E-017
    -13.2600     0.14826E-017
    -13.2500     0.14702E-017
    -13.2400     0.14695E-017
    -13.2300     0.14820E-017
    -13.2200     0.15090E-017
    -13.2100     0.15523E-017
    -13.2000     0.16132E-017
    -13.1900     0.16932E-017
    -13.1800     0.17938E-017
    -13.1700     0.19159E-017
    -13.1600     0.20609E-017
    -13.1500     0.22298E-017
    -13.1400     0.24234E-017
    -13.1300     0.26425E-017
    -13.1200     0.28875E-017
    -13.1100     0.31589E-017
    -13.1000     0.34568E-017
    -13.0900     0.37812E-017
    -13.0800     0.41315E-017
    -13.0700     0.45073E-017
    -13.0600     0.49080E-017
    -13.0500     0.53322E-017
    -13.0400     0.57789E-017
    -13.0300     0.62463E-017
    -13.0200     0.67323E-017
    -13.0100     0.72352E-017
    -13.0000     0.77524E-017
    -12.9900     0.82813E-017
    -12.9800     0.88190E-017
    -12.9700     0.93624E-017
    -12.9600     0.99085E-017
    -12.9500     0.10454E-016
    -12.9400     0.10994E-016
    -12.9300     0.11526E-016
    -12.9200     0.12047E-016
    -12.9100     0.12551E-016
    -12.9000     0.13035E-016
    -12.8900     0.13495E-016
    -12.8800     0.13929E-016
    -12.8700     0.14330E-016
    -12.8600     0.14696E-016
    -12.8500     0.15024E-016
    -12.8400     0.15310E-016
    -12.8300     0.15551E-016
    -12.8200     0.15745E-016
    -12.8100     0.15889E-016
    -12.8000     0.15981E-016
    -12.7900     0.16021E-016
    -12.7800     0.16007E-016
    -12.7700     0.15938E-016
    -12.7600     0.15815E-016
    -12.7500     0.15639E-016
    -12.7400     0.15410E-016
    -12.7300     0.15132E-016
    -12.7200     0.14807E-016
    -12.7100     0.14437E-016
    -12.7000     0.14028E-016
    -12.6900     0.13584E-016
    -12.6800     0.13111E-016
    -12.6700     0.12615E-016
    -12.6600     0.12104E-016
    -12.6500     0.11583E-016
    -12.6400     0.11063E-016
    -12.6300     0.10552E-016
    -12.6200     0.10059E-016
    -12.6100     0.95949E-017
    -12.6000     0.91694E-017
    -12.5900     0.87936E-017
    -12.5800     0.84786E-017
    -12.5700     0.82360E-017
    -12.5600     0.80768E-017
    -12.5500     0.80131E-017
    -12.5400     0.80558E-017
    -12.5300     0.82166E-017
    -12.5200     0.85063E-017
    -12.5100     0.89350E-017
    -12.5000     0.95133E-017
    -12.4900     0.10250E-016
    -12.4800     0.11154E-016
    -12.4700     0.12233E-016
    -12.4600     0.13493E-016
    -12.4500     0.14940E-016
    -12.4400     0.16577E-016
    -12.4300     0.18407E-016
    -12.4200     0.20430E-016
    -12.4100     0.22647E-016
    -12.4000     0.25054E-016
    -12.3900     0.27648E-016
    -12.3800     0.30422E-016
    -12.3700     0.33367E-016
    -12.3600     0.36474E-016
    -12.3500     0.39731E-016
    -12.3400     0.43121E-016
    -12.3300     0.46631E-016
    -12.3200     0.50241E-016
    -12.3100     0.53930E-016
    -12.3000     0.57678E-016
    -12.2900     0.61459E-016
    -12.2800     0.65248E-016
    -12.2700     0.69019E-016
    -12.2600     0.72743E-016
    -12.2500     0.76391E-016
    -12.2400     0.79934E-016
    -12.2300     0.83340E-016
    -12.2200     0.86580E-016
    -12.2100     0.89623E-016
    -12.2000     0.92439E-016
    -12.1900     0.94999E-016
    -12.1800     0.97274E-016
    -12.1700     0.99238E-016
    -12.1600     0.10087E-015
    -12.1500     0.10214E-015
    -12.1400     0.10303E-015
    -12.1300     0.10353E-015
    -12.1200     0.10363E-015
    -12.1100     0.10330E-015
    -12.1000     0.10256E-015
    -12.0900     0.10140E-015
    -12.0800     0.99814E-016
    -12.0700     0.97826E-016
    -12.0600     0.95446E-016
    -12.0500     0.92693E-016
    -12.0400     0.89595E-016
    -12.0300     0.86182E-016
    -12.0200     0.82492E-016
    -12.0100     0.78569E-016
    -12.0000     0.74462E-016
    -11.9900     0.70224E-016
    -11.9800     0.65914E-016
    -11.9700     0.61598E-016
    -11.9600     0.57345E-016
    -11.9500     0.53228E-016
    -11.9400     0.49323E-016
    -11.9300     0.45711E-016
    -11.9200     0.42474E-016
    -11.9100     0.39696E-016
    -11.9000     0.37462E-016
    -11.8900     0.35859E-016
    -11.8800     0.34969E-016
    -11.8700     0.34876E-016
    -11.8600     0.35660E-016
    -11.8500     0.37400E-016
    -11.8400     0.40167E-016
    -11.8300     0.44028E-016
    -11.8200     0.49045E-016
    -11.8100     0.55271E-016
    -11.8000     0.62750E-016
    -11.7900     0.71519E-016
    -11.7800     0.81605E-016
    -11.7700     0.93021E-016
    -11.7600     0.10577E-015
    -11.7500     0.11985E-015
    -11.7400     0.13523E-015
    -11.7300     0.15188E-015
    -11.7200     0.16975E-015
    -11.7100     0.18877E-015
    -11.7000     0.20888E-015
    -11.6900     0.22998E-015
    -11.6800     0.25197E-015
    -11.6700     0.27473E-015
    -11.6600     0.29812E-015
    -11.6500     0.32202E-015
    -11.6400     0.34625E-015
    -11.6300     0.37066E-015
    -11.6200     0.39508E-015
    -11.6100     0.41932E-015
    -11.6000     0.44319E-015
    -11.5900     0.46650E-015
    -11.5800     0.48904E-015
    -11.5700     0.51063E-015
    -11.5600     0.53106E-015
    -11.5500     0.55014E-015
    -11.5400     0.56766E-015
    -11.5300     0.58345E-015
    -11.5200     0.59734E-015
    -11.5100     0.60914E-015
    -11.5000     0.61872E-015
    -11.4900     0.62594E-015
    -11.4800     0.63067E-015
    -11.4700     0.63282E-015
    -11.4600     0.63232E-015
    -11.4500     0.62911E-015
    -11.4400     0.62317E-015
    -11.4300     0.61450E-015
    -11.4200     0.60314E-015
    -11.4100     0.58915E-015
    -11.4000     0.57262E-015
    -11.3900     0.55369E-015
    -11.3800     0.53252E-015
    -11.3700     0.50930E-015
    -11.3600     0.48428E-015
    -11.3500     0.45771E-015
    -11.3400     0.42990E-015
    -11.3300     0.40117E-015
    -11.3200     0.37189E-015
    -11.3100     0.34245E-015
    -11.3000     0.31328E-015
    -11.2900     0.28481E-015
    -11.2800     0.25751E-015
    -11.2700     0.23187E-015
    -11.2600     0.20839E-015
    -11.2500     0.18759E-015
    -11.2400     0.16997E-015
    -11.2300     0.15607E-015
    -11.2200     0.14640E-015
    -11.2100     0.14148E-015
    -11.2000     0.14181E-015
    -11.1900     0.14787E-015
    -11.1800     0.16013E-015
    -11.1700     0.17901E-015
    -11.1600     0.20492E-015
    -11.1500     0.23820E-015
    -11.1400     0.27916E-015
    -11.1300     0.32808E-015
    -11.1200     0.38513E-015
    -11.1100     0.45047E-015
    -11.1000     0.52417E-015
    -11.0900     0.60623E-015
    -11.0800     0.69656E-015
    -11.0700     0.79502E-015
    -11.0600     0.90137E-015
    -11.0500     0.10153E-014
    -11.0400     0.11364E-014
    -11.0300     0.12641E-014
    -11.0200     0.13980E-014
    -11.0100     0.15372E-014
    -11.0000     0.16811E-014
    -10.9900     0.18289E-014
    -10.9800     0.19796E-014
    -10.9700     0.21322E-014
    -10.9600     0.22857E-014
    -10.9500     0.24390E-014
    -10.9400     0.25909E-014
    -10.9300     0.27402E-014
    -10.9200     0.28856E-014
    -10.9100     0.30259E-014
    -10.9000     0.31598E-014
    -10.8900     0.32859E-014
    -10.8800     0.34031E-014
    -10.8700     0.35100E-014
    -10.8600     0.36055E-014
    -10.8500     0.36883E-014
    -10.8400     0.37574E-014
    -10.8300     0.38119E-014
    -10.8200     0.38507E-014
    -10.8100     0.38731E-014
    -10.8000     0.38784E-014
    -10.7900     0.38662E-014
    -10.7800     0.38360E-014
    -10.7700     0.37877E-014
    -10.7600     0.37213E-014
    -10.7500     0.36371E-014
    -10.7400     0.35353E-014
    -10.7300     0.34167E-014
    -10.7200     0.32820E-014
    -10.7100     0.31324E-014
    -10.7000     0.29692E-014
    -10.6900     0.27939E-014
    -10.6800     0.26083E-014
    -10.6700     0.24144E-014
    -10.6600     0.22144E-014
    -10.6500     0.20107E-014
    -10.6400     0.18060E-014
    -10.6300     0.16032E-014
    -10.6200     0.14051E-014
    -10.6100     0.12151E-014
    -10.6000     0.10363E-014
    -10.5900     0.87213E-015
    -10.5800     0.72609E-015
    -10.5700     0.60168E-015
    -10.5600     0.50244E-015
    -10.5500     0.43189E-015
    -10.5400     0.39349E-015
    -10.5300     0.39062E-015
    -10.5200     0.42653E-015
    -10.5100     0.50431E-015
    -10.5000     0.62683E-015
    -10.4900     0.79673E-015
    -10.4800     0.10163E-014
    -10.4700     0.12877E-014
    -10.4600     0.16124E-014
    -10.4500     0.19918E-014
    -10.4400     0.24267E-014
    -10.4300     0.29173E-014
    -10.4200     0.34636E-014
    -10.4100     0.40648E-014
    -10.4000     0.47199E-014
    -10.3900     0.54268E-014
    -10.3800     0.61834E-014
    -10.3700     0.69865E-014
    -10.3600     0.78328E-014
    -10.3500     0.87180E-014
    -10.3400     0.96374E-014
    -10.3300     0.10586E-013
    -10.3200     0.11557E-013
    -10.3100     0.12546E-013
    -10.3000     0.13544E-013
    -10.2900     0.14545E-013
    -10.2800     0.15541E-013
    -10.2700     0.16524E-013
    -10.2600     0.17486E-013
    -10.2500     0.18418E-013
    -10.2400     0.19313E-013
    -10.2300     0.20160E-013
    -10.2200     0.20953E-013
    -10.2100     0.21681E-013
    -10.2000     0.22337E-013
    -10.1900     0.22914E-013
    -10.1800     0.23403E-013
    -10.1700     0.23798E-013
    -10.1600     0.24092E-013
    -10.1500     0.24279E-013
    -10.1400     0.24355E-013
    -10.1300     0.24317E-013
    -10.1200     0.24160E-013
    -10.1100     0.23883E-013
    -10.1000     0.23486E-013
    -10.0900     0.22969E-013
    -10.0800     0.22334E-013
    -10.0700     0.21584E-013
    -10.0600     0.20725E-013
    -10.0500     0.19762E-013
    -10.0400     0.18704E-013
    -10.0300     0.17559E-013
    -10.0200     0.16338E-013
    -10.0100     0.15054E-013
    -10.0000     0.13720E-013
     -9.9900     0.12352E-013
     -9.9800     0.10966E-013
     -9.9700     0.95801E-014
     -9.9600     0.82129E-014
     -9.9500     0.68847E-014
     -9.9400     0.56166E-014
     -9.9300     0.44303E-014
     -9.9200     0.33484E-014
     -9.9100     0.23936E-014
     -9.9000     0.15892E-014
     -9.8900     0.95830E-015
     -9.8800     0.52404E-015
     -9.8700     0.30904E-015
     -9.8600     0.33527E-015
     -9.8500     0.62387E-015
     -9.8400     0.11948E-014
     -9.8300     0.20667E-014
     -9.8200     0.32563E-014
     -9.8100     0.47789E-014
     -9.8000     0.66471E-014
     -9.7900     0.88714E-014
     -9.7800     0.11460E-013
     -9.7700     0.14417E-013
     -9.7600     0.17744E-013
     -9.7500     0.21441E-013
     -9.7400     0.25502E-013
     -9.7300     0.29918E-013
     -9.7200     0.34678E-013
     -9.7100     0.39766E-013
     -9.7000     0.45161E-013
     -9.6900     0.50840E-013
     -9.6800     0.56775E-013
     -9.6700     0.62935E-013
     -9.6600     0.69285E-013
     -9.6500     0.75785E-013
     -9.6400     0.82394E-013
     -9.6300     0.89067E-013
     -9.6200     0.95754E-013
     -9.6100     0.10241E-012
     -9.6000     0.10897E-012
     -9.5900     0.11539E-012
     -9.5800     0.12161E-012
     -9.5700     0.12758E-012
     -9.5600     0.13323E-012
     -9.5500     0.13851E-012
     -9.5400     0.14337E-012
     -9.5300     0.14775E-012
     -9.5200     0.15159E-012
     -9.5100     0.15484E-012
     -9.5000     0.15747E-012
     -9.4900     0.15943E-012
     -9.4800     0.16068E-012
     -9.4700     0.16118E-012
     -9.4600     0.16092E-012
     -9.4500     0.15987E-012
     -9.4400     0.15802E-012
     -9.4300     0.15538E-012
     -9.4200     0.15193E-012
     -9.4100     0.14770E-012
     -9.4000     0.14272E-012
     -9.3900     0.13700E-012
     -9.3800     0.13060E-012
     -9.3700     0.12357E-012
     -9.3600     0.11597E-012
     -9.3500     0.10787E-012
     -9.3400     0.99370E-013
     -9.3300     0.90547E-013
     -9.3200     0.81511E-013
     -9.3100     0.72373E-013
     -9.3000     0.63257E-013
     -9.2900     0.54290E-013
     -9.2800     0.45610E-013
     -9.2700     0.37360E-013
     -9.2600     0.29691E-013
     -9.2500     0.22754E-013
     -9.2400     0.16706E-013
     -9.2300     0.11707E-013
     -9.2200     0.79149E-014
     -9.2100     0.54880E-014
     -9.2000     0.45821E-014
     -9.1900     0.53487E-014
     -9.1800     0.79336E-014
     -9.1700     0.12475E-013
     -9.1600     0.19103E-013
     -9.1500     0.27935E-013
     -9.1400     0.39076E-013
     -9.1300     0.52619E-013
     -9.1200     0.68639E-013
     -9.1100     0.87193E-013
     -9.1000     0.10832E-012
     -9.0900     0.13204E-012
     -9.0800     0.15834E-012
     -9.0700     0.18721E-012
     -9.0600     0.21859E-012
     -9.0500     0.25240E-012
     -9.0400     0.28854E-012
     -9.0300     0.32689E-012
     -9.0200     0.36730E-012
     -9.0100     0.40958E-012
     -9.0000     0.45353E-012
     -8.9900     0.49892E-012
     -8.9800     0.54550E-012
     -8.9700     0.59298E-012
     -8.9600     0.64108E-012
     -8.9500     0.68947E-012
     -8.9400     0.73781E-012
     -8.9300     0.78575E-012
     -8.9200     0.83293E-012
     -8.9100     0.87897E-012
     -8.9000     0.92349E-012
     -8.8900     0.96611E-012
     -8.8800     0.10064E-011
     -8.8700     0.10441E-011
     -8.8600     0.10787E-011
     -8.8500     0.11099E-011
     -8.8400     0.11374E-011
     -8.8300     0.11607E-011
     -8.8200     0.11798E-011
     -8.8100     0.11942E-011
     -8.8000     0.12037E-011
     -8.7900     0.12082E-011
     -8.7800     0.12075E-011
     -8.7700     0.12016E-011
     -8.7600     0.11903E-011
     -8.7500     0.11737E-011
     -8.7400     0.11519E-011
     -8.7300     0.11250E-011
     -8.7200     0.10933E-011
     -8.7100     0.10569E-011
     -8.7000     0.10162E-011
     -8.6900     0.97173E-012
     -8.6800     0.92389E-012
     -8.6700     0.87325E-012
     -8.6600     0.82045E-012
     -8.6500     0.76620E-012
     -8.6400     0.71128E-012
     -8.6300     0.65651E-012
     -8.6200     0.60280E-012
     -8.6100     0.55112E-012
     -8.6000     0.50246E-012
     -8.5900     0.45789E-012
     -8.5800     0.41850E-012
     -8.5700     0.38543E-012
     -8.5600     0.35983E-012
     -8.5500     0.34286E-012
     -8.5400     0.33570E-012
     -8.5300     0.33951E-012
     -8.5200     0.35546E-012
     -8.5100     0.38467E-012
     -8.5000     0.42823E-012
     -8.4900     0.48718E-012
     -8.4800     0.56249E-012
     -8.4700     0.65508E-012
     -8.4600     0.76576E-012
     -8.4500     0.89526E-012
     -8.4400     0.10442E-011
     -8.4300     0.12130E-011
     -8.4200     0.14021E-011
     -8.4100     0.16118E-011
     -8.4000     0.18420E-011
     -8.3900     0.20926E-011
     -8.3800     0.23635E-011
     -8.3700     0.26542E-011
     -8.3600     0.29641E-011
     -8.3500     0.32924E-011
     -8.3400     0.36381E-011
     -8.3300     0.40002E-011
     -8.3200     0.43771E-011
     -8.3100     0.47676E-011
     -8.3000     0.51698E-011
     -8.2900     0.55819E-011
     -8.2800     0.60019E-011
     -8.2700     0.64277E-011
     -8.2600     0.68570E-011
     -8.2500     0.72874E-011
     -8.2400     0.77164E-011
     -8.2300     0.81415E-011
     -8.2200     0.85600E-011
     -8.2100     0.89693E-011
     -8.2000     0.93667E-011
     -8.1900     0.97496E-011
     -8.1800     0.10115E-010
     -8.1700     0.10462E-010
     -8.1600     0.10786E-010
     -8.1500     0.11086E-010
     -8.1400     0.11360E-010
     -8.1300     0.11606E-010
     -8.1200     0.11822E-010
     -8.1100     0.12007E-010
     -8.1000     0.12160E-010
     -8.0900     0.12281E-010
     -8.0800     0.12368E-010
     -8.0700     0.12423E-010
     -8.0600     0.12446E-010
     -8.0500     0.12438E-010
     -8.0400     0.12401E-010
     -8.0300     0.12337E-010
     -8.0200     0.12247E-010
     -8.0100     0.12137E-010
     -8.0000     0.12009E-010
     -7.9900     0.11868E-010
     -7.9800     0.11719E-010
     -7.9700     0.11567E-010
     -7.9600     0.11419E-010
     -7.9500     0.11281E-010
     -7.9400     0.11161E-010
     -7.9300     0.11067E-010
     -7.9200     0.11006E-010
     -7.9100     0.10988E-010
     -7.9000     0.11022E-010
     -7.8900     0.11117E-010
     -7.8800     0.11285E-010
     -7.8700     0.11534E-010
     -7.8600     0.11877E-010
     -7.8500     0.12323E-010
     -7.8400     0.12883E-010
     -7.8300     0.13570E-010
     -7.8200     0.14392E-010
     -7.8100     0.15363E-010
     -7.8000     0.16491E-010
     -7.7900     0.17788E-010
     -7.7800     0.19264E-010
     -7.7700     0.20928E-010
     -7.7600     0.22789E-010
     -7.7500     0.24857E-010
     -7.7400     0.27138E-010
     -7.7300     0.29640E-010
     -7.7200     0.32369E-010
     -7.7100     0.35330E-010
     -7.7000     0.38528E-010
     -7.6900     0.41966E-010
     -7.6800     0.45646E-010
     -7.6700     0.49568E-010
     -7.6600     0.53733E-010
     -7.6500     0.58139E-010
     -7.6400     0.62783E-010
     -7.6300     0.67662E-010
     -7.6200     0.72769E-010
     -7.6100     0.78099E-010
     -7.6000     0.83644E-010
     -7.5900     0.89394E-010
     -7.5800     0.95340E-010
     -7.5700     0.10147E-009
     -7.5600     0.10777E-009
     -7.5500     0.11424E-009
     -7.5400     0.12085E-009
     -7.5300     0.12759E-009
     -7.5200     0.13445E-009
     -7.5100     0.14141E-009
     -7.5000     0.14846E-009
     -7.4900     0.15559E-009
     -7.4800     0.16277E-009
     -7.4700     0.17000E-009
     -7.4600     0.17726E-009
     -7.4500     0.18454E-009
     -7.4400     0.19183E-009
     -7.4300     0.19912E-009
     -7.4200     0.20641E-009
     -7.4100     0.21368E-009
     -7.4000     0.22094E-009
     -7.3900     0.22818E-009
     -7.3800     0.23542E-009
     -7.3700     0.24265E-009
     -7.3600     0.24989E-009
     -7.3500     0.25715E-009
     -7.3400     0.26444E-009
     -7.3300     0.27180E-009
     -7.3200     0.27924E-009
     -7.3100     0.28681E-009
     -7.3000     0.29454E-009
     -7.2900     0.30246E-009
     -7.2800     0.31063E-009
     -7.2700     0.31911E-009
     -7.2600     0.32795E-009
     -7.2500     0.33721E-009
     -7.2400     0.34697E-009
     -7.2300     0.35730E-009
     -7.2200     0.36830E-009
     -7.2100     0.38004E-009
     -7.2000     0.39261E-009
     -7.1900     0.40613E-009
     -7.1800     0.42070E-009
     -7.1700     0.43642E-009
     -7.1600     0.45341E-009
     -7.1500     0.47179E-009
     -7.1400     0.49170E-009
     -7.1300     0.51324E-009
     -7.1200     0.53657E-009
     -7.1100     0.56182E-009
     -7.1000     0.58912E-009
     -7.0900     0.61861E-009
     -7.0800     0.65044E-009
     -7.0700     0.68476E-009
     -7.0600     0.72171E-009
     -7.0500     0.76142E-009
     -7.0400     0.80406E-009
     -7.0300     0.84976E-009
     -7.0200     0.89866E-009
     -7.0100     0.95090E-009
     -7.0000     0.10066E-008
     -6.9900     0.10660E-008
     -6.9800     0.11290E-008
     -6.9700     0.11960E-008
     -6.9600     0.12669E-008
     -6.9500     0.13419E-008
     -6.9400     0.14211E-008
     -6.9300     0.15046E-008
     -6.9200     0.15925E-008
     -6.9100     0.16849E-008
     -6.9000     0.17819E-008
     -6.8900     0.18834E-008
     -6.8800     0.19897E-008
     -6.8700     0.21006E-008
     -6.8600     0.22163E-008
     -6.8500     0.23369E-008
     -6.8400     0.24622E-008
     -6.8300     0.25925E-008
     -6.8200     0.27275E-008
     -6.8100     0.28674E-008
     -6.8000     0.30122E-008
     -6.7900     0.31618E-008
     -6.7800     0.33163E-008
     -6.7700     0.34755E-008
     -6.7600     0.36395E-008
     -6.7500     0.38082E-008
     -6.7400     0.39817E-008
     -6.7300     0.41598E-008
     -6.7200     0.43425E-008
     -6.7100     0.45299E-008
     -6.7000     0.47218E-008
     -6.6900     0.49184E-008
     -6.6800     0.51194E-008
     -6.6700     0.53250E-008
     -6.6600     0.55351E-008
     -6.6500     0.57497E-008
     -6.6400     0.59689E-008
     -6.6300     0.61928E-008
     -6.6200     0.64212E-008
     -6.6100     0.66544E-008
     -6.6000     0.68924E-008
     -6.5900     0.71353E-008
     -6.5800     0.73833E-008
     -6.5700     0.76365E-008
     -6.5600     0.78951E-008
     -6.5500     0.81593E-008
     -6.5400     0.84293E-008
     -6.5300     0.87055E-008
     -6.5200     0.89881E-008
     -6.5100     0.92773E-008
     -6.5000     0.95737E-008
     -6.4900     0.98775E-008
     -6.4800     0.10189E-007
     -6.4700     0.10509E-007
     -6.4600     0.10838E-007
     -6.4500     0.11176E-007
     -6.4400     0.11525E-007
     -6.4300     0.11883E-007
     -6.4200     0.12253E-007
     -6.4100     0.12634E-007
     -6.4000     0.13028E-007
     -6.3900     0.13434E-007
     -6.3800     0.13854E-007
     -6.3700     0.14289E-007
     -6.3600     0.14738E-007
     -6.3500     0.15203E-007
     -6.3400     0.15685E-007
     -6.3300     0.16184E-007
     -6.3200     0.16700E-007
     -6.3100     0.17236E-007
     -6.3000     0.17790E-007
     -6.2900     0.18364E-007
     -6.2800     0.18959E-007
     -6.2700     0.19574E-007
     -6.2600     0.20211E-007
     -6.2500     0.20870E-007
     -6.2400     0.21551E-007
     -6.2300     0.22255E-007
     -6.2200     0.22982E-007
     -6.2100     0.23732E-007
     -6.2000     0.24505E-007
     -6.1900     0.25302E-007
     -6.1800     0.26121E-007
     -6.1700     0.26963E-007
     -6.1600     0.27827E-007
     -6.1500     0.28712E-007
     -6.1400     0.29619E-007
     -6.1300     0.30546E-007
     -6.1200     0.31492E-007
     -6.1100     0.32455E-007
     -6.1000     0.33435E-007
     -6.0900     0.34430E-007
     -6.0800     0.35438E-007
     -6.0700     0.36457E-007
     -6.0600     0.37484E-007
     -6.0500     0.38518E-007
     -6.0400     0.39556E-007
     -6.0300     0.40594E-007
     -6.0200     0.41629E-007
     -6.0100     0.42659E-007
     -6.0000     0.43680E-007
     -5.9900     0.44687E-007
     -5.9800     0.45676E-007
     -5.9700     0.46644E-007
     -5.9600     0.47585E-007
     -5.9500     0.48496E-007
     -5.9400     0.49370E-007
     -5.9300     0.50203E-007
     -5.9200     0.50989E-007
     -5.9100     0.51723E-007
     -5.9000     0.52398E-007
     -5.8900     0.53010E-007
     -5.8800     0.53552E-007
     -5.8700     0.54018E-007
     -5.8600     0.54402E-007
     -5.8500     0.54697E-007
     -5.8400     0.54899E-007
     -5.8300     0.54999E-007
     -5.8200     0.54994E-007
     -5.8100     0.54875E-007
     -5.8000     0.54640E-007
     -5.7900     0.54280E-007
     -5.7800     0.53793E-007
     -5.7700     0.53173E-007
     -5.7600     0.52417E-007
     -5.7500     0.51520E-007
     -5.7400     0.50481E-007
     -5.7300     0.49297E-007
     -5.7200     0.47967E-007
     -5.7100     0.46492E-007
     -5.7000     0.44872E-007
     -5.6900     0.43112E-007
     -5.6800     0.41214E-007
     -5.6700     0.39186E-007
     -5.6600     0.37034E-007
     -5.6500     0.34770E-007
     -5.6400     0.32405E-007
     -5.6300     0.29955E-007
     -5.6200     0.27439E-007
     -5.6100     0.24878E-007
     -5.6000     0.22296E-007
     -5.5900     0.19724E-007
     -5.5800     0.17195E-007
     -5.5700     0.14747E-007
     -5.5600     0.12424E-007
     -5.5500     0.10277E-007
     -5.5400     0.83598E-008
     -5.5300     0.67375E-008
     -5.5200     0.54805E-008
     -5.5100     0.46685E-008
     -5.5000     0.43901E-008
     -5.4900     0.47445E-008
     -5.4800     0.58416E-008
     -5.4700     0.78038E-008
     -5.4600     0.10766E-007
     -5.4500     0.14880E-007
     -5.4400     0.20309E-007
     -5.4300     0.27237E-007
     -5.4200     0.35866E-007
     -5.4100     0.46417E-007
     -5.4000     0.59135E-007
     -5.3900     0.74287E-007
     -5.3800     0.92169E-007
     -5.3700     0.11310E-006
     -5.3600     0.13744E-006
     -5.3500     0.16557E-006
     -5.3400     0.19791E-006
     -5.3300     0.23493E-006
     -5.3200     0.27714E-006
     -5.3100     0.32507E-006
     -5.3000     0.37933E-006
     -5.2900     0.44058E-006
     -5.2800     0.50953E-006
     -5.2700     0.58694E-006
     -5.2600     0.67367E-006
     -5.2500     0.77061E-006
     -5.2400     0.87877E-006
     -5.2300     0.99922E-006
     -5.2200     0.11331E-005
     -5.2100     0.12817E-005
     -5.2000     0.14464E-005
     -5.1900     0.16286E-005
     -5.1800     0.18300E-005
     -5.1700     0.20522E-005
     -5.1600     0.22972E-005
     -5.1500     0.25668E-005
     -5.1400     0.28634E-005
     -5.1300     0.31891E-005
     -5.1200     0.35466E-005
     -5.1100     0.39384E-005
     -5.1000     0.43676E-005
     -5.0900     0.48371E-005
     -5.0800     0.53503E-005
     -5.0700     0.59108E-005
     -5.0600     0.65224E-005
     -5.0500     0.71892E-005
     -5.0400     0.79155E-005
     -5.0300     0.87062E-005
     -5.0200     0.95662E-005
     -5.0100     0.10501E-004
     -5.0000     0.11516E-004
     -4.9900     0.12617E-004
     -4.9800     0.13811E-004
     -4.9700     0.15106E-004
     -4.9600     0.16507E-004
     -4.9500     0.18024E-004
     -4.9400     0.19664E-004
     -4.9300     0.21436E-004
     -4.9200     0.23350E-004
     -4.9100     0.25415E-004
     -4.9000     0.27643E-004
     -4.8900     0.30044E-004
     -4.8800     0.32630E-004
     -4.8700     0.35415E-004
     -4.8600     0.38410E-004
     -4.8500     0.41631E-004
     -4.8400     0.45091E-004
     -4.8300     0.48808E-004
     -4.8200     0.52796E-004
     -4.8100     0.57075E-004
     -4.8000     0.61661E-004
     -4.7900     0.66575E-004
     -4.7800     0.71837E-004
     -4.7700     0.77468E-004
     -4.7600     0.83491E-004
     -4.7500     0.89929E-004
     -4.7400     0.96808E-004
     -4.7300     0.10415E-003
     -4.7200     0.11199E-003
     -4.7100     0.12036E-003
     -4.7000     0.12927E-003
     -4.6900     0.13877E-003
     -4.6800     0.14889E-003
     -4.6700     0.15966E-003
     -4.6600     0.17111E-003
     -4.6500     0.18330E-003
     -4.6400     0.19624E-003
     -4.6300     0.21000E-003
     -4.6200     0.22460E-003
     -4.6100     0.24010E-003
     -4.6000     0.25654E-003
     -4.5900     0.27397E-003
     -4.5800     0.29244E-003
     -4.5700     0.31200E-003
     -4.5600     0.33271E-003
     -4.5500     0.35462E-003
     -4.5400     0.37780E-003
     -4.5300     0.40231E-003
     -4.5200     0.42820E-003
     -4.5100     0.45554E-003
     -4.5000     0.48441E-003
     -4.4900     0.51487E-003
     -4.4800     0.54701E-003
     -4.4700     0.58088E-003
     -4.4600     0.61657E-003
     -4.4500     0.65417E-003
     -4.4400     0.69376E-003
     -4.4300     0.73541E-003
     -4.4200     0.77923E-003
     -4.4100     0.82530E-003
     -4.4000     0.87372E-003
     -4.3900     0.92459E-003
     -4.3800     0.97800E-003
     -4.3700     0.10341E-002
     -4.3600     0.10929E-002
     -4.3500     0.11546E-002
     -4.3400     0.12192E-002
     -4.3300     0.12869E-002
     -4.3200     0.13579E-002
     -4.3100     0.14321E-002
     -4.3000     0.15099E-002
     -4.2900     0.15911E-002
     -4.2800     0.16761E-002
     -4.2700     0.17649E-002
     -4.2600     0.18577E-002
     -4.2500     0.19546E-002
     -4.2400     0.20557E-002
     -4.2300     0.21612E-002
     -4.2200     0.22711E-002
     -4.2100     0.23858E-002
     -4.2000     0.25052E-002
     -4.1900     0.26296E-002
     -4.1800     0.27591E-002
     -4.1700     0.28939E-002
     -4.1600     0.30341E-002
     -4.1500     0.31798E-002
     -4.1400     0.33312E-002
     -4.1300     0.34885E-002
     -4.1200     0.36518E-002
     -4.1100     0.38213E-002
     -4.1000     0.39972E-002
     -4.0900     0.41795E-002
     -4.0800     0.43685E-002
     -4.0700     0.45643E-002
     -4.0600     0.47671E-002
     -4.0500     0.49770E-002
     -4.0400     0.51941E-002
     -4.0300     0.54187E-002
     -4.0200     0.56509E-002
     -4.0100     0.58908E-002
     -4.0000     0.61386E-002
     -3.9900     0.63944E-002
     -3.9800     0.66584E-002
     -3.9700     0.69306E-002
     -3.9600     0.72114E-002
     -3.9500     0.75007E-002
     -3.9400     0.77987E-002
     -3.9300     0.81056E-002
     -3.9200     0.84214E-002
     -3.9100     0.87463E-002
     -3.9000     0.90803E-002
     -3.8900     0.94237E-002
     -3.8800     0.97765E-002
     -3.8700     0.10139E-001
     -3.8600     0.10511E-001
     -3.8500     0.10892E-001
     -3.8400     0.11283E-001
     -3.8300     0.11685E-001
     -3.8200     0.12096E-001
     -3.8100     0.12517E-001
     -3.8000     0.12948E-001
     -3.7900     0.13389E-001
     -3.7800     0.13840E-001
     -3.7700     0.14301E-001
     -3.7600     0.14773E-001
     -3.7500     0.15254E-001
     -3.7400     0.15746E-001
     -3.7300     0.16248E-001
     -3.7200     0.16760E-001
     -3.7100     0.17283E-001
     -3.7000     0.17815E-001
     -3.6900     0.18358E-001
     -3.6800     0.18910E-001
     -3.6700     0.19473E-001
     -3.6600     0.20046E-001
     -3.6500     0.20629E-001
     -3.6400     0.21221E-001
     -3.6300     0.21824E-001
     -3.6200     0.22436E-001
     -3.6100     0.23058E-001
     -3.6000     0.23689E-001
     -3.5900     0.24330E-001
     -3.5800     0.24980E-001
     -3.5700     0.25639E-001
     -3.5600     0.26308E-001
     -3.5500     0.26985E-001
     -3.5400     0.27671E-001
     -3.5300     0.28366E-001
     -3.5200     0.29070E-001
     -3.5100     0.29782E-001
     -3.5000     0.30502E-001
     -3.4900     0.31230E-001
     -3.4800     0.31966E-001
     -3.4700     0.32711E-001
     -3.4600     0.33462E-001
     -3.4500     0.34221E-001
     -3.4400     0.34987E-001
     -3.4300     0.35761E-001
     -3.4200     0.36541E-001
     -3.4100     0.37328E-001
     -3.4000     0.38121E-001
     -3.3900     0.38921E-001
     -3.3800     0.39727E-001
     -3.3700     0.40538E-001
     -3.3600     0.41356E-001
     -3.3500     0.42178E-001
     -3.3400     0.43006E-001
     -3.3300     0.43840E-001
     -3.3200     0.44678E-001
     -3.3100     0.45520E-001
     -3.3000     0.46367E-001
     -3.2900     0.47219E-001
     -3.2800     0.48074E-001
     -3.2700     0.48933E-001
     -3.2600     0.49796E-001
     -3.2500     0.50662E-001
     -3.2400     0.51531E-001
     -3.2300     0.52403E-001
     -3.2200     0.53278E-001
     -3.2100     0.54156E-001
     -3.2000     0.55036E-001
     -3.1900     0.55917E-001
     -3.1800     0.56801E-001
     -3.1700     0.57687E-001
     -3.1600     0.58574E-001
     -3.1500     0.59462E-001
     -3.1400     0.60352E-001
     -3.1300     0.61242E-001
     -3.1200     0.62134E-001
     -3.1100     0.63025E-001
     -3.1000     0.63917E-001
     -3.0900     0.64809E-001
     -3.0800     0.65701E-001
     -3.0700     0.66593E-001
     -3.0600     0.67485E-001
     -3.0500     0.68375E-001
     -3.0400     0.69266E-001
     -3.0300     0.70155E-001
     -3.0200     0.71043E-001
     -3.0100     0.71929E-001
     -3.0000     0.72815E-001
     -2.9900     0.73698E-001
     -2.9800     0.74580E-001
     -2.9700     0.75460E-001
     -2.9600     0.76338E-001
     -2.9500     0.77214E-001
     -2.9400     0.78087E-001
     -2.9300     0.78958E-001
     -2.9200     0.79826E-001
     -2.9100     0.80692E-001
     -2.9000     0.81554E-001
     -2.8900     0.82414E-001
     -2.8800     0.83270E-001
     -2.8700     0.84124E-001
     -2.8600     0.84973E-001
     -2.8500     0.85820E-001
     -2.8400     0.86662E-001
     -2.8300     0.87502E-001
     -2.8200     0.88337E-001
     -2.8100     0.89169E-001
     -2.8000     0.89996E-001
     -2.7900     0.90820E-001
     -2.7800     0.91639E-001
     -2.7700     0.92454E-001
     -2.7600     0.93266E-001
     -2.7500     0.94072E-001
     -2.7400     0.94875E-001
     -2.7300     0.95673E-001
     -2.7200     0.96466E-001
     -2.7100     0.97255E-001
     -2.7000     0.98040E-001
     -2.6900     0.98820E-001
     -2.6800     0.99595E-001
     -2.6700     0.10037E+000
     -2.6600     0.10113E+000
     -2.6500     0.10189E+000
     -2.6400     0.10265E+000
     -2.6300     0.10340E+000
     -2.6200     0.10415E+000
     -2.6100     0.10489E+000
     -2.6000     0.10563E+000
     -2.5900     0.10636E+000
     -2.5800     0.10709E+000
     -2.5700     0.10781E+000
     -2.5600     0.10853E+000
     -2.5500     0.10925E+000
     -2.5400     0.10996E+000
     -2.5300     0.11066E+000
     -2.5200     0.11136E+000
     -2.5100     0.11206E+000
     -2.5000     0.11275E+000
     -2.4900     0.11343E+000
     -2.4800     0.11411E+000
     -2.4700     0.11479E+000
     -2.4600     0.11546E+000
     -2.4500     0.11613E+000
     -2.4400     0.11680E+000
     -2.4300     0.11746E+000
     -2.4200     0.11811E+000
     -2.4100     0.11876E+000
     -2.4000     0.11941E+000
     -2.3900     0.12005E+000
     -2.3800     0.12069E+000
     -2.3700     0.12132E+000
     -2.3600     0.12195E+000
     -2.3500     0.12258E+000
     -2.3400     0.12320E+000
     -2.3300     0.12382E+000
     -2.3200     0.12443E+000
     -2.3100     0.12504E+000
     -2.3000     0.12565E+000
     -2.2900     0.12625E+000
     -2.2800     0.12685E+000
     -2.2700     0.12745E+000
     -2.2600     0.12804E+000
     -2.2500     0.12862E+000
     -2.2400     0.12921E+000
     -2.2300     0.12979E+000
     -2.2200     0.13037E+000
     -2.2100     0.13094E+000
     -2.2000     0.13151E+000
     -2.1900     0.13208E+000
     -2.1800     0.13264E+000
     -2.1700     0.13320E+000
     -2.1600     0.13376E+000
     -2.1500     0.13431E+000
     -2.1400     0.13486E+000
     -2.1300     0.13541E+000
     -2.1200     0.13595E+000
     -2.1100     0.13649E+000
     -2.1000     0.13703E+000
     -2.0900     0.13757E+000
     -2.0800     0.13810E+000
     -2.0700     0.13863E+000
     -2.0600     0.13915E+000
     -2.0500     0.13968E+000
     -2.0400     0.14020E+000
     -2.0300     0.14071E+000
     -2.0200     0.14123E+000
     -2.0100     0.14174E+000
     -2.0000     0.14225E+000
     -1.9900     0.14275E+000
     -1.9800     0.14325E+000
     -1.9700     0.14375E+000
     -1.9600     0.14425E+000
     -1.9500     0.14474E+000
     -1.9400     0.14523E+000
     -1.9300     0.14572E+000
     -1.9200     0.14621E+000
     -1.9100     0.14669E+000
     -1.9000     0.14717E+000
     -1.8900     0.14765E+000
     -1.8800     0.14813E+000
     -1.8700     0.14860E+000
     -1.8600     0.14907E+000
     -1.8500     0.14954E+000
     -1.8400     0.15000E+000
     -1.8300     0.15046E+000
     -1.8200     0.15092E+000
     -1.8100     0.15138E+000
     -1.8000     0.15184E+000
     -1.7900     0.15229E+000
     -1.7800     0.15274E+000
     -1.7700     0.15319E+000
     -1.7600     0.15363E+000
     -1.7500     0.15408E+000
     -1.7400     0.15452E+000
     -1.7300     0.15496E+000
     -1.7200     0.15539E+000
     -1.7100     0.15583E+000
     -1.7000     0.15626E+000
     -1.6900     0.15669E+000
     -1.6800     0.15712E+000
     -1.6700     0.15754E+000
     -1.6600     0.15796E+000
     -1.6500     0.15839E+000
     -1.6400     0.15880E+000
     -1.6300     0.15922E+000
     -1.6200     0.15964E+000
     -1.6100     0.16005E+000
     -1.6000     0.16046E+000
     -1.5900     0.16087E+000
     -1.5800     0.16128E+000
     -1.5700     0.16168E+000
     -1.5600     0.16209E+000
     -1.5500     0.16249E+000
     -1.5400     0.16289E+000
     -1.5300     0.16329E+000
     -1.5200     0.16368E+000
     -1.5100     0.16408E+000
     -1.5000     0.16447E+000
     -1.4900     0.16486E+000
     -1.4800     0.16525E+000
     -1.4700     0.16564E+000
     -1.4600     0.16603E+000
     -1.4500     0.16641E+000
     -1.4400     0.16679E+000
     -1.4300     0.16718E+000
     -1.4200     0.16756E+000
     -1.4100     0.16793E+000
     -1.4000     0.16831E+000
     -1.3900     0.16869E+000
     -1.3800     0.16906E+000
     -1.3700     0.16943E+000
     -1.3600     0.16980E+000
     -1.3500     0.17017E+000
     -1.3400     0.17054E+000
     -1.3300     0.17090E+000
     -1.3200     0.17127E+000
     -1.3100     0.17163E+000
     -1.3000     0.17199E+000
     -1.2900     0.17235E+000
     -1.2800     0.17270E+000
     -1.2700     0.17306E+000
     -1.2600     0.17341E+000
     -1.2500     0.17377E+000
     -1.2400     0.17412E+000
     -1.2300     0.17446E+000
     -1.2200     0.17481E+000
     -1.2100     0.17516E+000
     -1.2000     0.17550E+000
     -1.1900     0.17584E+000
     -1.1800     0.17618E+000
     -1.1700     0.17652E+000
     -1.1600     0.17685E+000
     -1.1500     0.17718E+000
     -1.1400     0.17751E+000
     -1.1300     0.17784E+000
     -1.1200     0.17817E+000
     -1.1100     0.17849E+000
     -1.1000     0.17881E+000
     -1.0900     0.17913E+000
     -1.0800     0.17945E+000
     -1.0700     0.17976E+000
     -1.0600     0.18007E+000
     -1.0500     0.18038E+000
     -1.0400     0.18069E+000
     -1.0300     0.18099E+000
     -1.0200     0.18129E+000
     -1.0100     0.18159E+000
     -1.0000     0.18189E+000
     -0.9900     0.18218E+000
     -0.9800     0.18247E+000
     -0.9700     0.18275E+000
     -0.9600     0.18303E+000
     -0.9500     0.18331E+000
     -0.9400     0.18359E+000
     -0.9300     0.18386E+000
     -0.9200     0.18413E+000
     -0.9100     0.18440E+000
     -0.9000     0.18466E+000
     -0.8900     0.18492E+000
     -0.8800     0.18517E+000
     -0.8700     0.18542E+000
     -0.8600     0.18567E+000
     -0.8500     0.18591E+000
     -0.8400     0.18615E+000
     -0.8300     0.18639E+000
     -0.8200     0.18662E+000
     -0.8100     0.18685E+000
     -0.8000     0.18707E+000
     -0.7900     0.18729E+000
     -0.7800     0.18751E+000
     -0.7700     0.18772E+000
     -0.7600     0.18793E+000
     -0.7500     0.18813E+000
     -0.7400     0.18833E+000
     -0.7300     0.18852E+000
     -0.7200     0.18871E+000
     -0.7100     0.18890E+000
     -0.7000     0.18908E+000
     -0.6900     0.18926E+000
     -0.6800     0.18943E+000
     -0.6700     0.18960E+000
     -0.6600     0.18977E+000
     -0.6500     0.18993E+000
     -0.6400     0.19009E+000
     -0.6300     0.19024E+000
     -0.6200     0.19039E+000
     -0.6100     0.19053E+000
     -0.6000     0.19067E+000
     -0.5900     0.19081E+000
     -0.5800     0.19094E+000
     -0.5700     0.19107E+000
     -0.5600     0.19119E+000
     -0.5500     0.19131E+000
     -0.5400     0.19143E+000
     -0.5300     0.19154E+000
     -0.5200     0.19165E+000
     -0.5100     0.19176E+000
     -0.5000     0.19186E+000
     -0.4900     0.19195E+000
     -0.4800     0.19205E+000
     -0.4700     0.19214E+000
     -0.4600     0.19223E+000
     -0.4500     0.19231E+000
     -0.4400     0.19239E+000
     -0.4300     0.19247E+000
     -0.4200     0.19254E+000
     -0.4100     0.19261E+000
     -0.4000     0.19268E+000
     -0.3900     0.19274E+000
     -0.3800     0.19280E+000
     -0.3700     0.19286E+000
     -0.3600     0.19292E+000
     -0.3500     0.19297E+000
     -0.3400     0.19302E+000
     -0.3300     0.19307E+000
     -0.3200     0.19311E+000
     -0.3100     0.19316E+000
     -0.3000     0.19320E+000
     -0.2900     0.19324E+000
     -0.2800     0.19327E+000
     -0.2700     0.19331E+000
     -0.2600     0.19334E+000
     -0.2500     0.19337E+000
     -0.2400     0.19340E+000
     -0.2300     0.19343E+000
     -0.2200     0.19345E+000
     -0.2100     0.19347E+000
     -0.2000     0.19350E+000
     -0.1900     0.19352E+000
     -0.1800     0.19354E+000
     -0.1700     0.19355E+000
     -0.1600     0.19357E+000
     -0.1500     0.19358E+000
     -0.1400     0.19360E+000
     -0.1300     0.19361E+000
     -0.1200     0.19362E+000
     -0.1100     0.19363E+000
     -0.1000     0.19364E+000
     -0.0900     0.19365E+000
     -0.0800     0.19366E+000
     -0.0700     0.19366E+000
     -0.0600     0.19367E+000
     -0.0500     0.19367E+000
     -0.0400     0.19368E+000
     -0.0300     0.19368E+000
     -0.0200     0.19368E+000
     -0.0100     0.19368E+000
      0.0000     0.19369E+000
      0.0100     0.19368E+000
      0.0200     0.19368E+000
      0.0300     0.19368E+000
      0.0400     0.19368E+000
      0.0500     0.19367E+000
      0.0600     0.19367E+000
      0.0700     0.19366E+000
      0.0800     0.19366E+000
      0.0900     0.19365E+000
      0.1000     0.19364E+000
      0.1100     0.19363E+000
      0.1200     0.19362E+000
      0.1300     0.19361E+000
      0.1400     0.19360E+000
      0.1500     0.19358E+000
      0.1600     0.19357E+000
      0.1700     0.19355E+000
      0.1800     0.19354E+000
      0.1900     0.19352E+000
      0.2000     0.19350E+000
      0.2100     0.19347E+000
      0.2200     0.19345E+000
      0.2300     0.19343E+000
      0.2400     0.19340E+000
      0.2500     0.19337E+000
      0.2600     0.19334E+000
      0.2700     0.19331E+000
      0.2800     0.19327E+000
      0.2900     0.19324E+000
      0.3000     0.19320E+000
      0.3100     0.19316E+000
      0.3200     0.19311E+000
      0.3300     0.19307E+000
      0.3400     0.19302E+000
      0.3500     0.19297E+000
      0.3600     0.19292E+000
      0.3700     0.19286E+000
      0.3800     0.19280E+000
      0.3900     0.19274E+000
      0.4000     0.19268E+000
      0.4100     0.19261E+000
      0.4200     0.19254E+000
      0.4300     0.19247E+000
      0.4400     0.19239E+000
      0.4500     0.19231E+000
      0.4600     0.19223E+000
      0.4700     0.19214E+000
      0.4800     0.19205E+000
      0.4900     0.19195E+000
      0.5000     0.19186E+000
      0.5100     0.19176E+000
      0.5200     0.19165E+000
      0.5300     0.19154E+000
      0.5400     0.19143E+000
      0.5500     0.19131E+000
      0.5600     0.19119E+000
      0.5700     0.19107E+000
      0.5800     0.19094E+000
      0.5900     0.19081E+000
      0.6000     0.19067E+000
      0.6100     0.19053E+000
      0.6200     0.19039E+000
      0.6300     0.19024E+000
      0.6400     0.19009E+000
      0.6500     0.18993E+000
      0.6600     0.18977E+000
      0.6700     0.18960E+000
      0.6800     0.18943E+000
      0.6900     0.18926E+000
      0.7000     0.18908E+000
      0.7100     0.18890E+000
      0.7200     0.18871E+000
      0.7300     0.18852E+000
      0.7400     0.18833E+000
      0.7500     0.18813E+000
      0.7600     0.18793E+000
      0.7700     0.18772E+000
      0.7800     0.18751E+000
      0.7900     0.18729E+000
      0.8000     0.18707E+000
      0.8100     0.18685E+000
      0.8200     0.18662E+000
      0.8300     0.18639E+000
      0.8400     0.18615E+000
      0.8500     0.18591E+000
      0.8600     0.18567E+000
      0.8700     0.18542E+000
      0.8800     0.18517E+000
      0.8900     0.18492E+000
      0.9000     0.18466E+000
      0.9100     0.18440E+000
      0.9200     0.18413E+000
      0.9300     0.18386E+000
      0.9400     0.18359E+000
      0.9500     0.18331E+000
      0.9600     0.18303E+000
      0.9700     0.18275E+000
      0.9800     0.18247E+000
      0.9900     0.18218E+000
      1.0000     0.18189E+000
      1.0100     0.18159E+000
      1.0200     0.18129E+000
      1.0300     0.18099E+000
      1.0400     0.18069E+000
      1.0500     0.18038E+000
      1.0600     0.18007E+000
      1.0700     0.17976E+000
      1.0800     0.17945E+000
      1.0900     0.17913E+000
      1.1000     0.17881E+000
      1.1100     0.17849E+000
      1.1200     0.17817E+000
      1.1300     0.17784E+000
      1.1400     0.17751E+000
      1.1500     0.17718E+000
      1.1600     0.17685E+000
      1.1700     0.17652E+000
      1.1800     0.17618E+000
      1.1900     0.17584E+000
      1.2000     0.17550E+000
      1.2100     0.17516E+000
      1.2200     0.17481E+000
      1.2300     0.17446E+000
      1.2400     0.17412E+000
      1.2500     0.17377E+000
      1.2600     0.17341E+000
      1.2700     0.17306E+000
      1.2800     0.17270E+000
      1.2900     0.17235E+000
      1.3000     0.17199E+000
      1.3100     0.17163E+000
      1.3200     0.17127E+000
      1.3300     0.17090E+000
      1.3400     0.17054E+000
      1.3500     0.17017E+000
      1.3600     0.16980E+000
      1.3700     0.16943E+000
      1.3800     0.16906E+000
      1.3900     0.16869E+000
      1.4000     0.16831E+000
      1.4100     0.16793E+000
      1.4200     0.16756E+000
      1.4300     0.16718E+000
      1.4400     0.16679E+000
      1.4500     0.16641E+000
      1.4600     0.16603E+000
      1.4700     0.16564E+000
      1.4800     0.16525E+000
      1.4900     0.16486E+000
      1.5000     0.16447E+000
      1.5100     0.16408E+000
      1.5200     0.16368E+000
      1.5300     0.16329E+000
      1.5400     0.16289E+000
      1.5500     0.16249E+000
      1.5600     0.16209E+000
      1.5700     0.16168E+000
      1.5800     0.16128E+000
      1.5900     0.16087E+000
      1.6000     0.16046E+000
      1.6100     0.16005E+000
      1.6200     0.15964E+000
      1.6300     0.15922E+000
      1.6400     0.15880E+000
      1.6500     0.15839E+000
      1.6600     0.15796E+000
      1.6700     0.15754E+000
      1.6800     0.15712E+000
      1.6900     0.15669E+000
      1.7000     0.15626E+000
      1.7100     0.15583E+000
      1.7200     0.15539E+000
      1.7300     0.15496E+000
      1.7400     0.15452E+000
      1.7500     0.15408E+000
      1.7600     0.15363E+000
      1.7700     0.15319E+000
      1.7800     0.15274E+000
      1.7900     0.15229E+000
      1.8000     0.15184E+000
      1.8100     0.15138E+000
      1.8200     0.15092E+000
      1.8300     0.15046E+000
      1.8400     0.15000E+000
      1.8500     0.14954E+000
      1.8600     0.14907E+000
      1.8700     0.14860E+000
      1.8800     0.14813E+000
      1.8900     0.14765E+000
      1.9000     0.14717E+000
      1.9100     0.14669E+000
      1.9200     0.14621E+000
      1.9300     0.14572E+000
      1.9400     0.14523E+000
      1.9500     0.14474E+000
      1.9600     0.14425E+000
      1.9700     0.14375E+000
      1.9800     0.14325E+000
      1.9900     0.14275E+000
      2.0000     0.14225E+000
      2.0100     0.14174E+000
      2.0200     0.14123E+000
      2.0300     0.14071E+000
      2.0400     0.14020E+000
      2.0500     0.13968E+000
      2.0600     0.13915E+000
      2.0700     0.13863E+000
      2.0800     0.13810E+000
      2.0900     0.13757E+000
      2.1000     0.13703E+000
      2.1100     0.13649E+000
      2.1200     0.13595E+000
      2.1300     0.13541E+000
      2.1400     0.13486E+000
      2.1500     0.13431E+000
      2.1600     0.13376E+000
      2.1700     0.13320E+000
      2.1800     0.13264E+000
      2.1900     0.13208E+000
      2.2000     0.13151E+000
      2.2100     0.13094E+000
      2.2200     0.13037E+000
      2.2300     0.12979E+000
      2.2400     0.12921E+000
      2.2500     0.12862E+000
      2.2600     0.12804E+000
      2.2700     0.12745E+000
      2.2800     0.12685E+000
      2.2900     0.12625E+000
      2.3000     0.12565E+000
      2.3100     0.12504E+000
      2.3200     0.12443E+000
      2.3300     0.12382E+000
      2.3400     0.12320E+000
      2.3500     0.12258E+000
      2.3600     0.12195E+000
      2.3700     0.12132E+000
      2.3800     0.12069E+000
      2.3900     0.12005E+000
      2.4000     0.11941E+000
      2.4100     0.11876E+000
      2.4200     0.11811E+000
      2.4300     0.11746E+000
      2.4400     0.11680E+000
      2.4500     0.11613E+000
      2.4600     0.11546E+000
      2.4700     0.11479E+000
      2.4800     0.11411E+000
      2.4900     0.11343E+000
      2.5000     0.11275E+000
      2.5100     0.11206E+000
      2.5200     0.11136E+000
      2.5300     0.11066E+000
      2.5400     0.10996E+000
      2.5500     0.10925E+000
      2.5600     0.10853E+000
      2.5700     0.10781E+000
      2.5800     0.10709E+000
      2.5900     0.10636E+000
      2.6000     0.10563E+000
      2.6100     0.10489E+000
      2.6200     0.10415E+000
      2.6300     0.10340E+000
      2.6400     0.10265E+000
      2.6500     0.10189E+000
      2.6600     0.10113E+000
      2.6700     0.10037E+000
      2.6800     0.99595E-001
      2.6900     0.98820E-001
      2.7000     0.98040E-001
      2.7100     0.97255E-001
      2.7200     0.96466E-001
      2.7300     0.95673E-001
      2.7400     0.94875E-001
      2.7500     0.94072E-001
      2.7600     0.93266E-001
      2.7700     0.92454E-001
      2.7800     0.91639E-001
      2.7900     0.90820E-001
      2.8000     0.89996E-001
      2.8100     0.89169E-001
      2.8200     0.88337E-001
      2.8300     0.87502E-001
      2.8400     0.86662E-001
      2.8500     0.85820E-001
      2.8600     0.84973E-001
      2.8700     0.84124E-001
      2.8800     0.83270E-001
      2.8900     0.82414E-001
      2.9000     0.81554E-001
      2.9100     0.80692E-001
      2.9200     0.79826E-001
      2.9300     0.78958E-001
      2.9400     0.78087E-001
      2.9500     0.77214E-001
      2.9600     0.76338E-001
      2.9700     0.75460E-001
      2.9800     0.74580E-001
      2.9900     0.73698E-001
      3.0000     0.72815E-001
      3.0100     0.71929E-001
      3.0200     0.71043E-001
      3.0300     0.70155E-001
      3.0400     0.69266E-001
      3.0500     0.68375E-001
      3.0600     0.67485E-001
      3.0700     0.66593E-001
      3.0800     0.65701E-001
      3.0900     0.64809E-001
      3.1000     0.63917E-001
      3.1100     0.63025E-001
      3.1200     0.62134E-001
      3.1300     0.61242E-001
      3.1400     0.60352E-001
      3.1500     0.59462E-001
      3.1600     0.58574E-001
      3.1700     0.57687E-001
      3.1800     0.56801E-001
      3.1900     0.55917E-001
      3.2000     0.55036E-001
      3.2100     0.54156E-001
      3.2200     0.53278E-001
      3.2300     0.52403E-001
      3.2400     0.51531E-001
      3.2500     0.50662E-001
      3.2600     0.49796E-001
      3.2700     0.48933E-001
      3.2800     0.48074E-001
      3.2900     0.47219E-001
      3.3000     0.46367E-001
      3.3100     0.45520E-001
      3.3200     0.44678E-001
      3.3300     0.43840E-001
      3.3400     0.43006E-001
      3.3500     0.42178E-001
      3.3600     0.41356E-001
      3.3700     0.40538E-001
      3.3800     0.39727E-001
      3.3900     0.38921E-001
      3.4000     0.38121E-001
      3.4100     0.37328E-001
      3.4200     0.36541E-001
      3.4300     0.35761E-001
      3.4400     0.34987E-001
      3.4500     0.34221E-001
      3.4600     0.33462E-001
      3.4700     0.32711E-001
      3.4800     0.31966E-001
      3.4900     0.31230E-001
      3.5000     0.30502E-001
      3.5100     0.29782E-001
      3.5200     0.29070E-001
      3.5300     0.28366E-001
      3.5400     0.27671E-001
      3.5500     0.26985E-001
      3.5600     0.26308E-001
      3.5700     0.25639E-001
      3.5800     0.24980E-001
      3.5900     0.24330E-001
      3.6000     0.23689E-001
      3.6100     0.23058E-001
      3.6200     0.22436E-001
      3.6300     0.21824E-001
      3.6400     0.21221E-001
      3.6500     0.20629E-001
      3.6600     0.20046E-001
      3.6700     0.19473E-001
      3.6800     0.18910E-001
      3.6900     0.18358E-001
      3.7000     0.17815E-001
      3.7100     0.17283E-001
      3.7200     0.16760E-001
      3.7300     0.16248E-001
      3.7400     0.15746E-001
      3.7500     0.15254E-001
      3.7600     0.14773E-001
      3.7700     0.14301E-001
      3.7800     0.13840E-001
      3.7900     0.13389E-001
      3.8000     0.12948E-001
      3.8100     0.12517E-001
      3.8200     0.12096E-001
      3.8300     0.11685E-001
      3.8400     0.11283E-001
      3.8500     0.10892E-001
      3.8600     0.10511E-001
      3.8700     0.10139E-001
      3.8800     0.97765E-002
      3.8900     0.94237E-002
      3.9000     0.90803E-002
      3.9100     0.87463E-002
      3.9200     0.84214E-002
      3.9300     0.81056E-002
      3.9400     0.77987E-002
      3.9500     0.75007E-002
      3.9600     0.72114E-002
      3.9700     0.69306E-002
      3.9800     0.66584E-002
      3.9900     0.63944E-002
      4.0000     0.61386E-002
      4.0100     0.58908E-002
      4.0200     0.56509E-002
      4.0300     0.54187E-002
      4.0400     0.51941E-002
      4.0500     0.49770E-002
      4.0600     0.47671E-002
      4.0700     0.45643E-002
      4.0800     0.43685E-002
      4.0900     0.41795E-002
      4.1000     0.39972E-002
      4.1100     0.38213E-002
      4.1200     0.36518E-002
      4.1300     0.34885E-002
      4.1400     0.33312E-002
      4.1500     0.31798E-002
      4.1600     0.30341E-002
      4.1700     0.28939E-002
      4.1800     0.27591E-002
      4.1900     0.26296E-002
      4.2000     0.25052E-002
      4.2100     0.23858E-002
      4.2200     0.22711E-002
      4.2300     0.21612E-002
      4.2400     0.20557E-002
      4.2500     0.19546E-002
      4.2600     0.18577E-002
      4.2700     0.17649E-002
      4.2800     0.16761E-002
      4.2900     0.15911E-002
      4.3000     0.15099E-002
      4.3100     0.14321E-002
      4.3200     0.13579E-002
      4.3300     0.12869E-002
      4.3400     0.12192E-002
      4.3500     0.11546E-002
      4.3600     0.10929E-002
      4.3700     0.10341E-002
      4.3800     0.97800E-003
      4.3900     0.92459E-003
      4.4000     0.87372E-003
      4.4100     0.82530E-003
      4.4200     0.77923E-003
      4.4300     0.73541E-003
      4.4400     0.69376E-003
      4.4500     0.65417E-003
      4.4600     0.61657E-003
      4.4700     0.58088E-003
      4.4800     0.54701E-003
      4.4900     0.51487E-003
      4.5000     0.48441E-003
      4.5100     0.45554E-003
      4.5200     0.42820E-003
      4.5300     0.40231E-003
      4.5400     0.37780E-003
      4.5500     0.35462E-003
      4.5600     0.33271E-003
      4.5700     0.31200E-003
      4.5800     0.29244E-003
      4.5900     0.27397E-003
      4.6000     0.25654E-003
      4.6100     0.24010E-003
      4.6200     0.22460E-003
      4.6300     0.21000E-003
      4.6400     0.19624E-003
      4.6500     0.18330E-003
      4.6600     0.17111E-003
      4.6700     0.15966E-003
      4.6800     0.14889E-003
      4.6900     0.13877E-003
      4.7000     0.12927E-003
      4.7100     0.12036E-003
      4.7200     0.11199E-003
      4.7300     0.10415E-003
      4.7400     0.96808E-004
      4.7500     0.89929E-004
      4.7600     0.83491E-004
      4.7700     0.77468E-004
      4.7800     0.71837E-004
      4.7900     0.66575E-004
      4.8000     0.61661E-004
      4.8100     0.57075E-004
      4.8200     0.52796E-004
      4.8300     0.48808E-004
      4.8400     0.45091E-004
      4.8500     0.41631E-004
      4.8600     0.38410E-004
      4.8700     0.35415E-004
      4.8800     0.32630E-004
      4.8900     0.30044E-004
      4.9000     0.27643E-004
      4.9100     0.25415E-004
      4.9200     0.23350E-004
      4.9300     0.21436E-004
      4.9400     0.19664E-004
      4.9500     0.18024E-004
      4.9600     0.16507E-004
      4.9700     0.15106E-004
      4.9800     0.13811E-004
      4.9900     0.12617E-004
      5.0000     0.11516E-004
      5.0100     0.10501E-004
      5.0200     0.95662E-005
      5.0300     0.87062E-005
      5.0400     0.79155E-005
      5.0500     0.71892E-005
      5.0600     0.65224E-005
      5.0700     0.59108E-005
      5.0800     0.53503E-005
      5.0900     0.48371E-005
      5.1000     0.43676E-005
      5.1100     0.39384E-005
      5.1200     0.35466E-005
      5.1300     0.31891E-005
      5.1400     0.28634E-005
      5.1500     0.25668E-005
      5.1600     0.22972E-005
      5.1700     0.20522E-005
      5.1800     0.18300E-005
      5.1900     0.16286E-005
      5.2000     0.14464E-005
      5.2100     0.12817E-005
      5.2200     0.11331E-005
      5.2300     0.99922E-006
      5.2400     0.87877E-006
      5.2500     0.77061E-006
      5.2600     0.67367E-006
      5.2700     0.58694E-006
      5.2800     0.50953E-006
      5.2900     0.44058E-006
      5.3000     0.37933E-006
      5.3100     0.32507E-006
      5.3200     0.27714E-006
      5.3300     0.23493E-006
      5.3400     0.19791E-006
      5.3500     0.16557E-006
      5.3600     0.13744E-006
      5.3700     0.11310E-006
      5.3800     0.92169E-007
      5.3900     0.74287E-007
      5.4000     0.59135E-007
      5.4100     0.46417E-007
      5.4200     0.35866E-007
      5.4300     0.27237E-007
      5.4400     0.20309E-007
      5.4500     0.14880E-007
      5.4600     0.10766E-007
      5.4700     0.78038E-008
      5.4800     0.58416E-008
      5.4900     0.47445E-008
      5.5000     0.43901E-008
      5.5100     0.46685E-008
      5.5200     0.54805E-008
      5.5300     0.67375E-008
      5.5400     0.83598E-008
      5.5500     0.10277E-007
      5.5600     0.12424E-007
      5.5700     0.14747E-007
      5.5800     0.17195E-007
      5.5900     0.19724E-007
      5.6000     0.22296E-007
      5.6100     0.24878E-007
      5.6200     0.27439E-007
      5.6300     0.29955E-007
      5.6400     0.32405E-007
      5.6500     0.34770E-007
      5.6600     0.37034E-007
      5.6700     0.39186E-007
      5.6800     0.41214E-007
      5.6900     0.43112E-007
      5.7000     0.44872E-007
      5.7100     0.46492E-007
      5.7200     0.47967E-007
      5.7300     0.49297E-007
      5.7400     0.50481E-007
      5.7500     0.51520E-007
      5.7600     0.52417E-007
      5.7700     0.53173E-007
      5.7800     0.53793E-007
      5.7900     0.54280E-007
      5.8000     0.54640E-007
      5.8100     0.54875E-007
      5.8200     0.54994E-007
      5.8300     0.54999E-007
      5.8400     0.54899E-007
      5.8500     0.54697E-007
      5.8600     0.54402E-007
      5.8700     0.54018E-007
      5.8800     0.53552E-007
      5.8900     0.53010E-007
      5.9000     0.52398E-007
      5.9100     0.51723E-007
      5.9200     0.50989E-007
      5.9300     0.50203E-007
      5.9400     0.49370E-007
      5.9500     0.48496E-007
      5.9600     0.47585E-007
      5.9700     0.46644E-007
      5.9800     0.45676E-007
      5.9900     0.44687E-007
      6.0000     0.43680E-007
      6.0100     0.42659E-007
      6.0200     0.41629E-007
      6.0300     0.40594E-007
      6.0400     0.39556E-007
      6.0500     0.38518E-007
      6.0600     0.37484E-007
      6.0700     0.36457E-007
      6.0800     0.35438E-007
      6.0900     0.34430E-007
      6.1000     0.33435E-007
      6.1100     0.32455E-007
      6.1200     0.31492E-007
      6.1300     0.30546E-007
      6.1400     0.29619E-007
      6.1500     0.28712E-007
      6.1600     0.27827E-007
      6.1700     0.26963E-007
      6.1800     0.26121E-007
      6.1900     0.25302E-007
      6.2000     0.24505E-007
      6.2100     0.23732E-007
      6.2200     0.22982E-007
      6.2300     0.22255E-007
      6.2400     0.21551E-007
      6.2500     0.20870E-007
      6.2600     0.20211E-007
      6.2700     0.19574E-007
      6.2800     0.18959E-007
      6.2900     0.18364E-007
      6.3000     0.17790E-007
      6.3100     0.17236E-007
      6.3200     0.16700E-007
      6.3300     0.16184E-007
      6.3400     0.15685E-007
      6.3500     0.15203E-007
      6.3600     0.14738E-007
      6.3700     0.14289E-007
      6.3800     0.13854E-007
      6.3900     0.13434E-007
      6.4000     0.13028E-007
      6.4100     0.12634E-007
      6.4200     0.12253E-007
      6.4300     0.11883E-007
      6.4400     0.11525E-007
      6.4500     0.11176E-007
      6.4600     0.10838E-007
      6.4700     0.10509E-007
      6.4800     0.10189E-007
      6.4900     0.98775E-008
      6.5000     0.95737E-008
      6.5100     0.92773E-008
      6.5200     0.89881E-008
      6.5300     0.87055E-008
      6.5400     0.84293E-008
      6.5500     0.81593E-008
      6.5600     0.78951E-008
      6.5700     0.76365E-008
      6.5800     0.73833E-008
      6.5900     0.71353E-008
      6.6000     0.68924E-008
      6.6100     0.66544E-008
      6.6200     0.64212E-008
      6.6300     0.61928E-008
      6.6400     0.59689E-008
      6.6500     0.57497E-008
      6.6600     0.55351E-008
      6.6700     0.53250E-008
      6.6800     0.51194E-008
      6.6900     0.49184E-008
      6.7000     0.47218E-008
      6.7100     0.45299E-008
      6.7200     0.43425E-008
      6.7300     0.41598E-008
      6.7400     0.39817E-008
      6.7500     0.38082E-008
      6.7600     0.36395E-008
      6.7700     0.34755E-008
      6.7800     0.33163E-008
      6.7900     0.31618E-008
      6.8000     0.30122E-008
      6.8100     0.28674E-008
      6.8200     0.27275E-008
      6.8300     0.25925E-008
      6.8400     0.24622E-008
      6.8500     0.23369E-008
      6.8600     0.22163E-008
      6.8700     0.21006E-008
      6.8800     0.19897E-008
      6.8900     0.18834E-008
      6.9000     0.17819E-008
      6.9100     0.16849E-008
      6.9200     0.15925E-008
      6.9300     0.15046E-008
      6.9400     0.14211E-008
      6.9500     0.13419E-008
      6.9600     0.12669E-008
      6.9700     0.11960E-008
      6.9800     0.11290E-008
      6.9900     0.10660E-008
      7.0000     0.10066E-008
      7.0100     0.95090E-009
      7.0200     0.89866E-009
      7.0300     0.84976E-009
      7.0400     0.80406E-009
      7.0500     0.76142E-009
      7.0600     0.72171E-009
      7.0700     0.68476E-009
      7.0800     0.65044E-009
      7.0900     0.61861E-009
      7.1000     0.58912E-009
      7.1100     0.56182E-009
      7.1200     0.53657E-009
      7.1300     0.51324E-009
      7.1400     0.49170E-009
      7.1500     0.47179E-009
      7.1600     0.45341E-009
      7.1700     0.43642E-009
      7.1800     0.42070E-009
      7.1900     0.40613E-009
      7.2000     0.39261E-009
      7.2100     0.38004E-009
      7.2200     0.36830E-009
      7.2300     0.35730E-009
      7.2400     0.34697E-009
      7.2500     0.33721E-009
      7.2600     0.32795E-009
      7.2700     0.31911E-009
      7.2800     0.31063E-009
      7.2900     0.30246E-009
      7.3000     0.29454E-009
      7.3100     0.28681E-009
      7.3200     0.27924E-009
      7.3300     0.27180E-009
      7.3400     0.26444E-009
      7.3500     0.25715E-009
      7.3600     0.24989E-009
      7.3700     0.24265E-009
      7.3800     0.23542E-009
      7.3900     0.22818E-009
      7.4000     0.22094E-009
      7.4100     0.21368E-009
      7.4200     0.20641E-009
      7.4300     0.19912E-009
      7.4400     0.19183E-009
      7.4500     0.18454E-009
      7.4600     0.17726E-009
      7.4700     0.17000E-009
      7.4800     0.16277E-009
      7.4900     0.15559E-009
      7.5000     0.14846E-009
      7.5100     0.14141E-009
      7.5200     0.13445E-009
      7.5300     0.12759E-009
      7.5400     0.12085E-009
      7.5500     0.11424E-009
      7.5600     0.10777E-009
      7.5700     0.10147E-009
      7.5800     0.95340E-010
      7.5900     0.89394E-010
      7.6000     0.83644E-010
      7.6100     0.78099E-010
      7.6200     0.72769E-010
      7.6300     0.67662E-010
      7.6400     0.62783E-010
      7.6500     0.58139E-010
      7.6600     0.53733E-010
      7.6700     0.49568E-010
      7.6800     0.45646E-010
      7.6900     0.41966E-010
      7.7000     0.38528E-010
      7.7100     0.35330E-010
      7.7200     0.32369E-010
      7.7300     0.29640E-010
      7.7400     0.27138E-010
      7.7500     0.24857E-010
      7.7600     0.22789E-010
      7.7700     0.20928E-010
      7.7800     0.19264E-010
      7.7900     0.17788E-010
      7.8000     0.16491E-010
      7.8100     0.15363E-010
      7.8200     0.14392E-010
      7.8300     0.13570E-010
      7.8400     0.12883E-010
      7.8500     0.12323E-010
      7.8600     0.11877E-010
      7.8700     0.11534E-010
      7.8800     0.11285E-010
      7.8900     0.11117E-010
      7.9000     0.11022E-010
      7.9100     0.10988E-010
      7.9200     0.11006E-010
      7.9300     0.11067E-010
      7.9400     0.11161E-010
      7.9500     0.11281E-010
      7.9600     0.11419E-010
      7.9700     0.11567E-010
      7.9800     0.11719E-010
      7.9900     0.11868E-010
      8.0000     0.12009E-010
      8.0100     0.12137E-010
      8.0200     0.12247E-010
      8.0300     0.12337E-010
      8.0400     0.12401E-010
      8.0500     0.12438E-010
      8.0600     0.12446E-010
      8.0700     0.12423E-010
      8.0800     0.12368E-010
      8.0900     0.12281E-010
      8.1000     0.12160E-010
      8.1100     0.12007E-010
      8.1200     0.11822E-010
      8.1300     0.11606E-010
      8.1400     0.11360E-010
      8.1500     0.11086E-010
      8.1600     0.10786E-010
      8.1700     0.10462E-010
      8.1800     0.10115E-010
      8.1900     0.97496E-011
      8.2000     0.93667E-011
      8.2100     0.89693E-011
      8.2200     0.85600E-011
      8.2300     0.81415E-011
      8.2400     0.77164E-011
      8.2500     0.72874E-011
      8.2600     0.68570E-011
      8.2700     0.64277E-011
      8.2800     0.60019E-011
      8.2900     0.55819E-011
      8.3000     0.51698E-011
      8.3100     0.47676E-011
      8.3200     0.43771E-011
      8.3300     0.40002E-011
      8.3400     0.36381E-011
      8.3500     0.32924E-011
      8.3600     0.29641E-011
      8.3700     0.26542E-011
      8.3800     0.23635E-011
      8.3900     0.20926E-011
      8.4000     0.18420E-011
      8.4100     0.16118E-011
      8.4200     0.14021E-011
      8.4300     0.12130E-011
      8.4400     0.10442E-011
      8.4500     0.89526E-012
      8.4600     0.76576E-012
      8.4700     0.65508E-012
      8.4800     0.56249E-012
      8.4900     0.48718E-012
      8.5000     0.42823E-012
      8.5100     0.38467E-012
      8.5200     0.35546E-012
      8.5300     0.33951E-012
      8.5400     0.33570E-012
      8.5500     0.34286E-012
      8.5600     0.35983E-012
      8.5700     0.38543E-012
      8.5800     0.41850E-012
      8.5900     0.45789E-012
      8.6000     0.50246E-012
      8.6100     0.55112E-012
      8.6200     0.60280E-012
      8.6300     0.65651E-012
      8.6400     0.71128E-012
      8.6500     0.76620E-012
      8.6600     0.82045E-012
      8.6700     0.87325E-012
      8.6800     0.92389E-012
      8.6900     0.97173E-012
      8.7000     0.10162E-011
      8.7100     0.10569E-011
      8.7200     0.10933E-011
      8.7300     0.11250E-011
      8.7400     0.11519E-011
      8.7500     0.11737E-011
      8.7600     0.11903E-011
      8.7700     0.12016E-011
      8.7800     0.12075E-011
      8.7900     0.12082E-011
      8.8000     0.12037E-011
      8.8100     0.11942E-011
      8.8200     0.11798E-011
      8.8300     0.11607E-011
      8.8400     0.11374E-011
      8.8500     0.11099E-011
      8.8600     0.10787E-011
      8.8700     0.10441E-011
      8.8800     0.10064E-011
      8.8900     0.96611E-012
      8.9000     0.92349E-012
      8.9100     0.87897E-012
      8.9200     0.83293E-012
      8.9300     0.78575E-012
      8.9400     0.73781E-012
      8.9500     0.68947E-012
      8.9600     0.64108E-012
      8.9700     0.59298E-012
      8.9800     0.54550E-012
      8.9900     0.49892E-012
      9.0000     0.45353E-012
      9.0100     0.40958E-012
      9.0200     0.36730E-012
      9.0300     0.32689E-012
      9.0400     0.28854E-012
      9.0500     0.25240E-012
      9.0600     0.21859E-012
      9.0700     0.18721E-012
      9.0800     0.15834E-012
      9.0900     0.13204E-012
      9.1000     0.10832E-012
      9.1100     0.87193E-013
      9.1200     0.68639E-013
      9.1300     0.52619E-013
      9.1400     0.39076E-013
      9.1500     0.27935E-013
      9.1600     0.19103E-013
      9.1700     0.12475E-013
      9.1800     0.79336E-014
      9.1900     0.53487E-014
      9.2000     0.45821E-014
      9.2100     0.54880E-014
      9.2200     0.79149E-014
      9.2300     0.11707E-013
      9.2400     0.16706E-013
      9.2500     0.22754E-013
      9.2600     0.29691E-013
      9.2700     0.37360E-013
      9.2800     0.45610E-013
      9.2900     0.54290E-013
      9.3000     0.63257E-013
      9.3100     0.72373E-013
      9.3200     0.81511E-013
      9.3300     0.90547E-013
      9.3400     0.99370E-013
      9.3500     0.10787E-012
      9.3600     0.11597E-012
      9.3700     0.12357E-012
      9.3800     0.13060E-012
      9.3900     0.13700E-012
      9.4000     0.14272E-012
      9.4100     0.14770E-012
      9.4200     0.15193E-012
      9.4300     0.15538E-012
      9.4400     0.15802E-012
      9.4500     0.15987E-012
      9.4600     0.16092E-012
      9.4700     0.16118E-012
      9.4800     0.16068E-012
      9.4900     0.15943E-012
      9.5000     0.15747E-012
      9.5100     0.15484E-012
      9.5200     0.15159E-012
      9.5300     0.14775E-012
      9.5400     0.14337E-012
      9.5500     0.13851E-012
      9.5600     0.13323E-012
      9.5700     0.12758E-012
      9.5800     0.12161E-012
      9.5900     0.11539E-012
      9.6000     0.10897E-012
      9.6100     0.10241E-012
      9.6200     0.95754E-013
      9.6300     0.89067E-013
      9.6400     0.82394E-013
      9.6500     0.75785E-013
      9.6600     0.69285E-013
      9.6700     0.62935E-013
      9.6800     0.56775E-013
      9.6900     0.50840E-013
      9.7000     0.45161E-013
      9.7100     0.39766E-013
      9.7200     0.34678E-013
      9.7300     0.29918E-013
      9.7400     0.25502E-013
      9.7500     0.21441E-013
      9.7600     0.17744E-013
      9.7700     0.14417E-013
      9.7800     0.11460E-013
      9.7900     0.88714E-014
      9.8000     0.66471E-014
      9.8100     0.47789E-014
      9.8200     0.32563E-014
      9.8300     0.20667E-014
      9.8400     0.11948E-014
      9.8500     0.62387E-015
      9.8600     0.33527E-015
      9.8700     0.30904E-015
      9.8800     0.52404E-015
      9.8900     0.95830E-015
      9.9000     0.15892E-014
      9.9100     0.23936E-014
      9.9200     0.33484E-014
      9.9300     0.44303E-014
      9.9400     0.56166E-014
      9.9500     0.68847E-014
      9.9600     0.82129E-014
      9.9700     0.95801E-014
      9.9800     0.10966E-013
      9.9900     0.12352E-013
     10.0000     0.13720E-013
     10.0100     0.15054E-013
     10.0200     0.16338E-013
     10.0300     0.17559E-013
     10.0400     0.18704E-013
     10.0500     0.19762E-013
     10.0600     0.20725E-013
     10.0700     0.21584E-013
     10.0800     0.22334E-013
     10.0900     0.22969E-013
     10.1000     0.23486E-013
     10.1100     0.23883E-013
     10.1200     0.24160E-013
     10.1300     0.24317E-013
     10.1400     0.24355E-013
     10.1500     0.24279E-013
     10.1600     0.24092E-013
     10.1700     0.23798E-013
     10.1800     0.23403E-013
     10.1900     0.22914E-013
     10.2000     0.22337E-013
     10.2100     0.21681E-013
     10.2200     0.20953E-013
     10.2300     0.20160E-013
     10.2400     0.19313E-013
     10.2500     0.18418E-013
     10.2600     0.17486E-013
     10.2700     0.16524E-013
     10.2800     0.15541E-013
     10.2900     0.14545E-013
     10.3000     0.13544E-013
     10.3100     0.12546E-013
     10.3200     0.11557E-013
     10.3300     0.10586E-013
     10.3400     0.96374E-014
     10.3500     0.87180E-014
     10.3600     0.78328E-014
     10.3700     0.69865E-014
     10.3800     0.61834E-014
     10.3900     0.54268E-014
     10.4000     0.47199E-014
     10.4100     0.40648E-014
     10.4200     0.34636E-014
     10.4300     0.29173E-014
     10.4400     0.24267E-014
     10.4500     0.19918E-014
     10.4600     0.16124E-014
     10.4700     0.12877E-014
     10.4800     0.10163E-014
     10.4900     0.79673E-015
     10.5000     0.62683E-015
     10.5100     0.50431E-015
     10.5200     0.42653E-015
     10.5300     0.39062E-015
     10.5400     0.39349E-015
     10.5500     0.43189E-015
     10.5600     0.50244E-015
     10.5700     0.60168E-015
     10.5800     0.72609E-015
     10.5900     0.87213E-015
     10.6000     0.10363E-014
     10.6100     0.12151E-014
     10.6200     0.14051E-014
     10.6300     0.16032E-014
     10.6400     0.18060E-014
     10.6500     0.20107E-014
     10.6600     0.22144E-014
     10.6700     0.24144E-014
     10.6800     0.26083E-014
     10.6900     0.27939E-014
     10.7000     0.29692E-014
     10.7100     0.31324E-014
     10.7200     0.32820E-014
     10.7300     0.34167E-014
     10.7400     0.35353E-014
     10.7500     0.36371E-014
     10.7600     0.37213E-014
     10.7700     0.37877E-014
     10.7800     0.38360E-014
     10.7900     0.38662E-014
     10.8000     0.38784E-014
     10.8100     0.38731E-014
     10.8200     0.38507E-014
     10.8300     0.38119E-014
     10.8400     0.37574E-014
     10.8500     0.36883E-014
     10.8600     0.36055E-014
     10.8700     0.35100E-014
     10.8800     0.34031E-014
     10.8900     0.32859E-014
     10.9000     0.31598E-014
     10.9100     0.30259E-014
     10.9200     0.28856E-014
     10.9300     0.27402E-014
     10.9400     0.25909E-014
     10.9500     0.24390E-014
     10.9600     0.22857E-014
     10.9700     0.21322E-014
     10.9800     0.19796E-014
     10.9900     0.18289E-014
     11.0000     0.16811E-014
     11.0100     0.15372E-014
     11.0200     0.13980E-014
     11.0300     0.12641E-014
     11.0400     0.11364E-014
     11.0500     0.10153E-014
     11.0600     0.90138E-015
     11.0700     0.79503E-015
     11.0800     0.69656E-015
     11.0900     0.60623E-015
     11.1000     0.52417E-015
     11.1100     0.45048E-015
     11.1200     0.38513E-015
     11.1300     0.32808E-015
     11.1400     0.27916E-015
     11.1500     0.23820E-015
     11.1600     0.20492E-015
     11.1700     0.17901E-015
     11.1800     0.16013E-015
     11.1900     0.14787E-015
     11.2000     0.14181E-015
     11.2100     0.14148E-015
     11.2200     0.14640E-015
     11.2300     0.15607E-015
     11.2400     0.16997E-015
     11.2500     0.18759E-015
     11.2600     0.20839E-015
     11.2700     0.23187E-015
     11.2800     0.25751E-015
     11.2900     0.28481E-015
     11.3000     0.31328E-015
     11.3100     0.34246E-015
     11.3200     0.37189E-015
     11.3300     0.40117E-015
     11.3400     0.42990E-015
     11.3500     0.45771E-015
     11.3600     0.48428E-015
     11.3700     0.50930E-015
     11.3800     0.53252E-015
     11.3900     0.55369E-015
     11.4000     0.57262E-015
     11.4100     0.58914E-015
     11.4200     0.60314E-015
     11.4300     0.61450E-015
     11.4400     0.62317E-015
     11.4500     0.62911E-015
     11.4600     0.63232E-015
     11.4700     0.63282E-015
     11.4800     0.63067E-015
     11.4900     0.62594E-015
     11.5000     0.61872E-015
     11.5100     0.60914E-015
     11.5200     0.59734E-015
     11.5300     0.58345E-015
     11.5400     0.56766E-015
     11.5500     0.55014E-015
     11.5600     0.53106E-015
     11.5700     0.51063E-015
     11.5800     0.48904E-015
     11.5900     0.46650E-015
     11.6000     0.44319E-015
     11.6100     0.41932E-015
     11.6200     0.39508E-015
     11.6300     0.37066E-015
     11.6400     0.34625E-015
     11.6500     0.32202E-015
     11.6600     0.29812E-015
     11.6700     0.27473E-015
     11.6800     0.25197E-015
     11.6900     0.22998E-015
     11.7000     0.20888E-015
     11.7100     0.18877E-015
     11.7200     0.16975E-015
     11.7300     0.15188E-015
     11.7400     0.13523E-015
     11.7500     0.11985E-015
     11.7600     0.10577E-015
     11.7700     0.93021E-016
     11.7800     0.81605E-016
     11.7900     0.71519E-016
     11.8000     0.62750E-016
     11.8100     0.55270E-016
     11.8200     0.49045E-016
     11.8300     0.44028E-016
     11.8400     0.40167E-016
     11.8500     0.37400E-016
     11.8600     0.35660E-016
     11.8700     0.34875E-016
     11.8800     0.34968E-016
     11.8900     0.35858E-016
     11.9000     0.37462E-016
     11.9100     0.39696E-016
     11.9200     0.42474E-016
     11.9300     0.45711E-016
     11.9400     0.49323E-016
     11.9500     0.53228E-016
     11.9600     0.57345E-016
     11.9700     0.61598E-016
     11.9800     0.65914E-016
     11.9900     0.70224E-016
     12.0000     0.74462E-016
     12.0100     0.78569E-016
     12.0200     0.82492E-016
     12.0300     0.86182E-016
     12.0400     0.89595E-016
     12.0500     0.92693E-016
     12.0600     0.95445E-016
     12.0700     0.97826E-016
     12.0800     0.99814E-016
     12.0900     0.10140E-015
     12.1000     0.10256E-015
     12.1100     0.10330E-015
     12.1200     0.10363E-015
     12.1300     0.10353E-015
     12.1400     0.10303E-015
     12.1500     0.10214E-015
     12.1600     0.10087E-015
     12.1700     0.99238E-016
     12.1800     0.97274E-016
     12.1900     0.94999E-016
     12.2000     0.92439E-016
     12.2100     0.89624E-016
     12.2200     0.86581E-016
     12.2300     0.83340E-016
     12.2400     0.79934E-016
     12.2500     0.76391E-016
     12.2600     0.72743E-016
     12.2700     0.69019E-016
     12.2800     0.65248E-016
     12.2900     0.61459E-016
     12.3000     0.57678E-016
     12.3100     0.53931E-016
     12.3200     0.50241E-016
     12.3300     0.46631E-016
     12.3400     0.43122E-016
     12.3500     0.39731E-016
     12.3600     0.36474E-016
     12.3700     0.33367E-016
     12.3800     0.30422E-016
     12.3900     0.27648E-016
     12.4000     0.25054E-016
     12.4100     0.22647E-016
     12.4200     0.20430E-016
     12.4300     0.18407E-016
     12.4400     0.16577E-016
     12.4500     0.14940E-016
     12.4600     0.13493E-016
     12.4700     0.12233E-016
     12.4800     0.11154E-016
     12.4900     0.10250E-016
     12.5000     0.95133E-017
     12.5100     0.89350E-017
     12.5200     0.85062E-017
     12.5300     0.82166E-017
     12.5400     0.80558E-017
     12.5500     0.80131E-017
     12.5600     0.80770E-017
     12.5700     0.82361E-017
     12.5800     0.84788E-017
     12.5900     0.87938E-017
     12.6000     0.91695E-017
     12.6100     0.95949E-017
     12.6200     0.10059E-016
     12.6300     0.10552E-016
     12.6400     0.11063E-016
     12.6500     0.11583E-016
     12.6600     0.12104E-016
     12.6700     0.12615E-016
     12.6800     0.13111E-016
     12.6900     0.13585E-016
     12.7000     0.14028E-016
     12.7100     0.14437E-016
     12.7200     0.14807E-016
     12.7300     0.15132E-016
     12.7400     0.15410E-016
     12.7500     0.15639E-016
     12.7600     0.15815E-016
     12.7700     0.15938E-016
     12.7800     0.16007E-016
     12.7900     0.16021E-016
     12.8000     0.15981E-016
     12.8100     0.15889E-016
     12.8200     0.15745E-016
     12.8300     0.15551E-016
     12.8400     0.15310E-016
     12.8500     0.15024E-016
     12.8600     0.14696E-016
     12.8700     0.14330E-016
     12.8800     0.13929E-016
     12.8900     0.13496E-016
     12.9000     0.13035E-016
     12.9100     0.12551E-016
     12.9200     0.12047E-016
     12.9300     0.11527E-016
     12.9400     0.10994E-016
     12.9500     0.10454E-016
     12.9600     0.99086E-017
     12.9700     0.93627E-017
     12.9800     0.88190E-017
     12.9900     0.82812E-017
     13.0000     0.77525E-017
     13.0100     0.72354E-017
     13.0200     0.67324E-017
     13.0300     0.62461E-017
     13.0400     0.57788E-017
     13.0500     0.53322E-017
     13.0600     0.49079E-017
     13.0700     0.45073E-017
     13.0800     0.41315E-017
     13.0900     0.37812E-017
     13.1000     0.34569E-017
     13.1100     0.31590E-017
     13.1200     0.28875E-017
     13.1300     0.26425E-017
     13.1400     0.24234E-017
     13.1500     0.22298E-017
     13.1600     0.20609E-017
     13.1700     0.19159E-017
     13.1800     0.17938E-017
     13.1900     0.16933E-017
     13.2000     0.16132E-017
     13.2100     0.15523E-017
     13.2200     0.15090E-017
     13.2300     0.14819E-017
     13.2400     0.14695E-017
     13.2500     0.14703E-017
     13.2600     0.14827E-017
     13.2700     0.15051E-017
     13.2800     0.15361E-017
     13.2900     0.15744E-017
     13.3000     0.16183E-017
     13.3100     0.16664E-017
     13.3200     0.17176E-017
     13.3300     0.17705E-017
     13.3400     0.18242E-017
     13.3500     0.18774E-017
     13.3600     0.19291E-017
     13.3700     0.19786E-017
     13.3800     0.20250E-017
     13.3900     0.20676E-017
     13.4000     0.21058E-017
     13.4100     0.21392E-017
     13.4200     0.21671E-017
     13.4300     0.21894E-017
     13.4400     0.22059E-017
     13.4500     0.22162E-017
     13.4600     0.22204E-017
     13.4700     0.22184E-017
     13.4800     0.22103E-017
     13.4900     0.21961E-017
     13.5000     0.21761E-017
     13.5100     0.21503E-017
     13.5200     0.21192E-017
     13.5300     0.20830E-017
     13.5400     0.20420E-017
     13.5500     0.19966E-017
     13.5600     0.19472E-017
     13.5700     0.18940E-017
     13.5800     0.18376E-017
     13.5900     0.17784E-017
     13.6000     0.17167E-017
     13.6100     0.16530E-017
     13.6200     0.15877E-017
     13.6300     0.15212E-017
     13.6400     0.14538E-017
     13.6500     0.13860E-017
     13.6600     0.13183E-017
     13.6700     0.12507E-017
     13.6800     0.11838E-017
     13.6900     0.11177E-017
     13.7000     0.10529E-017
     13.7100     0.98951E-018
     13.7200     0.92789E-018
     13.7300     0.86810E-018
     13.7400     0.81052E-018
     13.7500     0.75523E-018
     13.7600     0.70234E-018
     13.7700     0.65208E-018
     13.7800     0.60439E-018
     13.7900     0.55954E-018
     13.8000     0.51750E-018
     13.8100     0.47829E-018
     13.8200     0.44195E-018
     13.8300     0.40847E-018
     13.8400     0.37783E-018
     13.8500     0.34997E-018
     13.8600     0.32498E-018
     13.8700     0.30264E-018
     13.8800     0.28289E-018
     13.8900     0.26568E-018
     13.9000     0.25096E-018
     13.9100     0.23856E-018
     13.9200     0.22838E-018
     13.9300     0.22033E-018
     13.9400     0.21418E-018
     13.9500     0.20988E-018
     13.9600     0.20730E-018
     13.9700     0.20630E-018
     13.9800     0.20669E-018
     13.9900     0.20839E-018
     14.0000     0.21125E-018
     14.0100     0.21510E-018
     14.0200     0.21980E-018
     14.0300     0.22525E-018
     14.0400     0.23139E-018
     14.0500     0.23802E-018
     14.0600     0.24498E-018
     14.0700     0.25223E-018
     14.0800     0.25962E-018
     14.0900     0.26710E-018
     14.1000     0.27452E-018
     14.1100     0.28180E-018
     14.1200     0.28892E-018
     14.1300     0.29571E-018
     14.1400     0.30217E-018
     14.1500     0.30819E-018
     14.1600     0.31379E-018
     14.1700     0.31887E-018
     14.1800     0.32336E-018
     14.1900     0.32727E-018
     14.2000     0.33056E-018
     14.2100     0.33325E-018
     14.2200     0.33525E-018
     14.2300     0.33661E-018
     14.2400     0.33728E-018
     14.2500     0.33726E-018
     14.2600     0.33662E-018
     14.2700     0.33529E-018
     14.2800     0.33332E-018
     14.2900     0.33075E-018
     14.3000     0.32756E-018
     14.3100     0.32381E-018
     14.3200     0.31952E-018
     14.3300     0.31467E-018
     14.3400     0.30932E-018
     14.3500     0.30354E-018
     14.3600     0.29736E-018
     14.3700     0.29075E-018
     14.3800     0.28379E-018
     14.3900     0.27656E-018
     14.4000     0.26900E-018
     14.4100     0.26127E-018
     14.4200     0.25333E-018
     14.4300     0.24519E-018
     14.4400     0.23697E-018
     14.4500     0.22862E-018
     14.4600     0.22023E-018
     14.4700     0.21182E-018
     14.4800     0.20338E-018
     14.4900     0.19505E-018
     14.5000     0.18675E-018
     14.5100     0.17851E-018
     14.5200     0.17040E-018
     14.5300     0.16241E-018
     14.5400     0.15457E-018
     14.5500     0.14693E-018
     14.5600     0.13946E-018
     14.5700     0.13217E-018
     14.5800     0.12509E-018
     14.5900     0.11824E-018
     14.6000     0.11160E-018
     14.6100     0.10519E-018
     14.6200     0.98997E-019
     14.6300     0.93056E-019
     14.6400     0.87345E-019
     14.6500     0.81855E-019
     14.6600     0.76596E-019
     14.6700     0.71539E-019
     14.6800     0.66719E-019
     14.6900     0.62124E-019
     14.7000     0.57746E-019
     14.7100     0.53578E-019
     14.7200     0.49599E-019
     14.7300     0.45819E-019
     14.7400     0.42229E-019
     14.7500     0.38818E-019
     14.7600     0.35566E-019
     14.7700     0.32490E-019
     14.7800     0.29580E-019
     14.7900     0.26828E-019
     14.8000     0.24245E-019
     14.8100     0.21797E-019
     14.8200     0.19494E-019
     14.8300     0.17339E-019
     14.8400     0.15311E-019
     14.8500     0.13414E-019
     14.8600     0.11662E-019
     14.8700     0.10037E-019
     14.8800     0.85283E-020
     14.8900     0.71570E-020
     14.9000     0.59101E-020
     14.9100     0.47762E-020
     14.9200     0.37684E-020
     14.9300     0.28825E-020
     14.9400     0.21155E-020
     14.9500     0.14687E-020
     14.9600     0.93818E-021
     14.9700     0.52666E-021
     14.9800     0.23457E-021
     14.9900     0.58770E-022
     15.0000     0.00000E+000


==> BEC-GP-OMP/f_programs/output/real1d/real1d-dyna.txt <==
      0.0100      2.0502
      0.0200      2.0500
      0.0300      2.0498
      0.0400      2.0495
      0.0500      2.0490
      0.0600      2.0485
      0.0700      2.0479
      0.0800      2.0472
      0.0900      2.0463
      0.1000      2.0454
      0.1100      2.0444
      0.1200      2.0433
      0.1300      2.0420
      0.1400      2.0407
      0.1500      2.0393
      0.1600      2.0378
      0.1700      2.0362
      0.1800      2.0344
      0.1900      2.0326
      0.2000      2.0307
      0.2100      2.0287
      0.2200      2.0266
      0.2300      2.0244
      0.2400      2.0221
      0.2500      2.0197
      0.2600      2.0173
      0.2700      2.0147
      0.2800      2.0120
      0.2900      2.0093
      0.3000      2.0064
      0.3100      2.0035
      0.3200      2.0004
      0.3300      1.9973
      0.3400      1.9941
      0.3500      1.9908
      0.3600      1.9874
      0.3700      1.9839
      0.3800      1.9804
      0.3900      1.9767
      0.4000      1.9730
      0.4100      1.9692
      0.4200      1.9652
      0.4300      1.9613
      0.4400      1.9572
      0.4500      1.9530
      0.4600      1.9488
      0.4700      1.9445
      0.4800      1.9401
      0.4900      1.9357
      0.5000      1.9311
      0.5100      1.9265
      0.5200      1.9218
      0.5300      1.9171
      0.5400      1.9122
      0.5500      1.9073
      0.5600      1.9023
      0.5700      1.8973
      0.5800      1.8922
      0.5900      1.8870
      0.6000      1.8818
      0.6100      1.8765
      0.6200      1.8711
      0.6300      1.8657
      0.6400      1.8602
      0.6500      1.8546
      0.6600      1.8490
      0.6700      1.8434
      0.6800      1.8377
      0.6900      1.8319
      0.7000      1.8261
      0.7100      1.8202
      0.7200      1.8143
      0.7300      1.8083
      0.7400      1.8023
      0.7500      1.7962
      0.7600      1.7901
      0.7700      1.7840
      0.7800      1.7778
      0.7900      1.7716
      0.8000      1.7653
      0.8100      1.7590
      0.8200      1.7527
      0.8300      1.7464
      0.8400      1.7400
      0.8500      1.7336
      0.8600      1.7271
      0.8700      1.7207
      0.8800      1.7142
      0.8900      1.7077
      0.9000      1.7011
      0.9100      1.6946
      0.9200      1.6880
      0.9300      1.6814
      0.9400      1.6749
      0.9500      1.6683
      0.9600      1.6617
      0.9700      1.6550
      0.9800      1.6484
      0.9900      1.6418
      1.0000      1.6352
      1.0100      1.6286
      1.0200      1.6220
      1.0300      1.6154
      1.0400      1.6088
      1.0500      1.6022
      1.0600      1.5956
      1.0700      1.5890
      1.0800      1.5825
      1.0900      1.5760
      1.1000      1.5695
      1.1100      1.5630
      1.1200      1.5565
      1.1300      1.5501
      1.1400      1.5437
      1.1500      1.5373
      1.1600      1.5310
      1.1700      1.5247
      1.1800      1.5184
      1.1900      1.5122
      1.2000      1.5060
      1.2100      1.4999
      1.2200      1.4938
      1.2300      1.4878
      1.2400      1.4818
      1.2500      1.4759
      1.2600      1.4700
      1.2700      1.4642
      1.2800      1.4585
      1.2900      1.4528
      1.3000      1.4471
      1.3100      1.4416
      1.3200      1.4361
      1.3300      1.4307
      1.3400      1.4253
      1.3500      1.4201
      1.3600      1.4149
      1.3700      1.4098
      1.3800      1.4048
      1.3900      1.3999
      1.4000      1.3950
      1.4100      1.3903
      1.4200      1.3856
      1.4300      1.3810
      1.4400      1.3765
      1.4500      1.3722
      1.4600      1.3679
      1.4700      1.3637
      1.4800      1.3596
      1.4900      1.3557
      1.5000      1.3518
      1.5100      1.3481
      1.5200      1.3444
      1.5300      1.3409
      1.5400      1.3375
      1.5500      1.3342
      1.5600      1.3310
      1.5700      1.3280
      1.5800      1.3250
      1.5900      1.3222
      1.6000      1.3195
      1.6100      1.3170
      1.6200      1.3145
      1.6300      1.3122
      1.6400      1.3100
      1.6500      1.3080
      1.6600      1.3060
      1.6700      1.3042
      1.6800      1.3026
      1.6900      1.3011
      1.7000      1.2997
      1.7100      1.2984
      1.7200      1.2973
      1.7300      1.2963
      1.7400      1.2955
      1.7500      1.2948
      1.7600      1.2942
      1.7700      1.2938
      1.7800      1.2935
      1.7900      1.2933
      1.8000      1.2933
      1.8100      1.2934
      1.8200      1.2937
      1.8300      1.2941
      1.8400      1.2946
      1.8500      1.2953
      1.8600      1.2961
      1.8700      1.2970
      1.8800      1.2981
      1.8900      1.2993
      1.9000      1.3007
      1.9100      1.3022
      1.9200      1.3038
      1.9300      1.3056
      1.9400      1.3075
      1.9500      1.3095
      1.9600      1.3116
      1.9700      1.3139
      1.9800      1.3163
      1.9900      1.3188
      2.0000      1.3215
      2.0100      1.3243
      2.0200      1.3272
      2.0300      1.3302
      2.0400      1.3334
      2.0500      1.3366
      2.0600      1.3400
      2.0700      1.3435
      2.0800      1.3471
      2.0900      1.3508
      2.1000      1.3547
      2.1100      1.3586
      2.1200      1.3626
      2.1300      1.3668
      2.1400      1.3710
      2.1500      1.3754
      2.1600      1.3799
      2.1700      1.3844
      2.1800      1.3890
      2.1900      1.3938
      2.2000      1.3986
      2.2100      1.4035
      2.2200      1.4085
      2.2300      1.4136
      2.2400      1.4188
      2.2500      1.4240
      2.2600      1.4293
      2.2700      1.4347
      2.2800      1.4402
      2.2900      1.4457
      2.3000      1.4514
      2.3100      1.4570
      2.3200      1.4628
      2.3300      1.4686
      2.3400      1.4744
      2.3500      1.4804
      2.3600      1.4863
      2.3700      1.4924
      2.3800      1.4984
      2.3900      1.5046
      2.4000      1.5107
      2.4100      1.5169
      2.4200      1.5232
      2.4300      1.5295
      2.4400      1.5358
      2.4500      1.5422
      2.4600      1.5486
      2.4700      1.5550
      2.4800      1.5615
      2.4900      1.5680
      2.5000      1.5745
      2.5100      1.5810
      2.5200      1.5875
      2.5300      1.5941
      2.5400      1.6007
      2.5500      1.6073
      2.5600      1.6139
      2.5700      1.6205
      2.5800      1.6271
      2.5900      1.6337
      2.6000      1.6403
      2.6100      1.6470
      2.6200      1.6536
      2.6300      1.6602
      2.6400      1.6668
      2.6500      1.6734
      2.6600      1.6800
      2.6700      1.6866
      2.6800      1.6932
      2.6900      1.6997
      2.7000      1.7063
      2.7100      1.7128
      2.7200      1.7193
      2.7300      1.7258
      2.7400      1.7322
      2.7500      1.7387
      2.7600      1.7451
      2.7700      1.7514
      2.7800      1.7578
      2.7900      1.7641
      2.8000      1.7703
      2.8100      1.7766
      2.8200      1.7828
      2.8300      1.7889
      2.8400      1.7950
      2.8500      1.8011
      2.8600      1.8071
      2.8700      1.8131
      2.8800      1.8191
      2.8900      1.8249
      2.9000      1.8308
      2.9100      1.8366
      2.9200      1.8423
      2.9300      1.8480
      2.9400      1.8536
      2.9500      1.8591
      2.9600      1.8647
      2.9700      1.8701
      2.9800      1.8755
      2.9900      1.8808
      3.0000      1.8861
      3.0100      1.8912
      3.0200      1.8964
      3.0300      1.9014
      3.0400      1.9064
      3.0500      1.9113
      3.0600      1.9162
      3.0700      1.9210
      3.0800      1.9257
      3.0900      1.9303
      3.1000      1.9349
      3.1100      1.9393
      3.1200      1.9437
      3.1300      1.9481
      3.1400      1.9523
      3.1500      1.9565
      3.1600      1.9606
      3.1700      1.9646
      3.1800      1.9685
      3.1900      1.9723
      3.2000      1.9761
      3.2100      1.9797
      3.2200      1.9833
      3.2300      1.9868
      3.2400      1.9902
      3.2500      1.9936
      3.2600      1.9968
      3.2700      1.9999
      3.2800      2.0030
      3.2900      2.0059
      3.3000      2.0088
      3.3100      2.0116
      3.3200      2.0143
      3.3300      2.0169
      3.3400      2.0193
      3.3500      2.0218
      3.3600      2.0241
      3.3700      2.0263
      3.3800      2.0284
      3.3900      2.0304
      3.4000      2.0323
      3.4100      2.0342
      3.4200      2.0359
      3.4300      2.0375
      3.4400      2.0391
      3.4500      2.0405
      3.4600      2.0418
      3.4700      2.0431
      3.4800      2.0442
      3.4900      2.0453
      3.5000      2.0462
      3.5100      2.0470
      3.5200      2.0478
      3.5300      2.0484
      3.5400      2.0490
      3.5500      2.0494
      3.5600      2.0497
      3.5700      2.0500
      3.5800      2.0501
      3.5900      2.0502
      3.6000      2.0501
      3.6100      2.0499
      3.6200      2.0497
      3.6300      2.0493
      3.6400      2.0488
      3.6500      2.0483
      3.6600      2.0476
      3.6700      2.0468
      3.6800      2.0460
      3.6900      2.0450
      3.7000      2.0440
      3.7100      2.0428
      3.7200      2.0415
      3.7300      2.0402
      3.7400      2.0387
      3.7500      2.0372
      3.7600      2.0355
      3.7700      2.0338
      3.7800      2.0319
      3.7900      2.0300
      3.8000      2.0279
      3.8100      2.0258
      3.8200      2.0235
      3.8300      2.0212
      3.8400      2.0188
      3.8500      2.0163
      3.8600      2.0137
      3.8700      2.0110
      3.8800      2.0082
      3.8900      2.0053
      3.9000      2.0023
      3.9100      1.9992
      3.9200      1.9961
      3.9300      1.9928
      3.9400      1.9895
      3.9500      1.9861
      3.9600      1.9826
      3.9700      1.9790
      3.9800      1.9753
      3.9900      1.9715
      4.0000      1.9677
      4.0100      1.9637
      4.0200      1.9597
      4.0300      1.9556
      4.0400      1.9514
      4.0500      1.9472
      4.0600      1.9428
      4.0700      1.9384
      4.0800      1.9339
      4.0900      1.9294
      4.1000      1.9247
      4.1100      1.9200
      4.1200      1.9152
      4.1300      1.9104
      4.1400      1.9054
      4.1500      1.9004
      4.1600      1.8954
      4.1700      1.8902
      4.1800      1.8851
      4.1900      1.8798
      4.2000      1.8745
      4.2100      1.8691
      4.2200      1.8636
      4.2300      1.8581
      4.2400      1.8526
      4.2500      1.8469
      4.2600      1.8413
      4.2700      1.8355
      4.2800      1.8297
      4.2900      1.8239
      4.3000      1.8180
      4.3100      1.8121
      4.3200      1.8061
      4.3300      1.8001
      4.3400      1.7940
      4.3500      1.7879
      4.3600      1.7817
      4.3700      1.7756
      4.3800      1.7693
      4.3900      1.7631
      4.4000      1.7568
      4.4100      1.7504
      4.4200      1.7441
      4.4300      1.7377
      4.4400      1.7313
      4.4500      1.7248
      4.4600      1.7184
      4.4700      1.7119
      4.4800      1.7054
      4.4900      1.6988
      4.5000      1.6923
      4.5100      1.6857
      4.5200      1.6791
      4.5300      1.6726
      4.5400      1.6660
      4.5500      1.6594
      4.5600      1.6528
      4.5700      1.6462
      4.5800      1.6395
      4.5900      1.6329
      4.6000      1.6263
      4.6100      1.6197
      4.6200      1.6131
      4.6300      1.6065
      4.6400      1.6000
      4.6500      1.5934
      4.6600      1.5869
      4.6700      1.5803
      4.6800      1.5738
      4.6900      1.5673
      4.7000      1.5609
      4.7100      1.5544
      4.7200      1.5480
      4.7300      1.5417
      4.7400      1.5353
      4.7500      1.5290
      4.7600      1.5227
      4.7700      1.5165
      4.7800      1.5103
      4.7900      1.5041
      4.8000      1.4980
      4.8100      1.4920
      4.8200      1.4860
      4.8300      1.4800
      4.8400      1.4741
      4.8500      1.4683
      4.8600      1.4625
      4.8700      1.4568
      4.8800      1.4511
      4.8900      1.4455
      4.9000      1.4400
      4.9100      1.4346
      4.9200      1.4292
      4.9300      1.4239
      4.9400      1.4186
      4.9500      1.4135
      4.9600      1.4084
      4.9700      1.4035
      4.9800      1.3986
      4.9900      1.3937
      5.0000      1.3890
      5.0100      1.3844
      5.0200      1.3799
      5.0300      1.3754
      5.0400      1.3711
      5.0500      1.3669
      5.0600      1.3627
      5.0700      1.3587
      5.0800      1.3548
      5.0900      1.3509
      5.1000      1.3472
      5.1100      1.3436
      5.1200      1.3402
      5.1300      1.3368
      5.1400      1.3335
      5.1500      1.3304
      5.1600      1.3274
      5.1700      1.3245
      5.1800      1.3217
      5.1900      1.3191
      5.2000      1.3165
      5.2100      1.3141
      5.2200      1.3119
      5.2300      1.3097
      5.2400      1.3077
      5.2500      1.3058
      5.2600      1.3041
      5.2700      1.3025
      5.2800      1.3010
      5.2900      1.2996
      5.3000      1.2984
      5.3100      1.2974
      5.3200      1.2964
      5.3300      1.2956
      5.3400      1.2949
      5.3500      1.2944
      5.3600      1.2940
      5.3700      1.2938
      5.3800      1.2937
      5.3900      1.2937
      5.4000      1.2938
      5.4100      1.2941
      5.4200      1.2946
      5.4300      1.2952
      5.4400      1.2959
      5.4500      1.2967
      5.4600      1.2977
      5.4700      1.2988
      5.4800      1.3001
      5.4900      1.3015
      5.5000      1.3030
      5.5100      1.3047
      5.5200      1.3065
      5.5300      1.3084
      5.5400      1.3105
      5.5500      1.3126
      5.5600      1.3150
      5.5700      1.3174
      5.5800      1.3200
      5.5900      1.3227
      5.6000      1.3255
      5.6100      1.3284
      5.6200      1.3315
      5.6300      1.3347
      5.6400      1.3380
      5.6500      1.3414
      5.6600      1.3449
      5.6700      1.3486
      5.6800      1.3523
      5.6900      1.3562
      5.7000      1.3601
      5.7100      1.3642
      5.7200      1.3684
      5.7300      1.3727
      5.7400      1.3770
      5.7500      1.3815
      5.7600      1.3861
      5.7700      1.3908
      5.7800      1.3955
      5.7900      1.4004
      5.8000      1.4053
      5.8100      1.4103
      5.8200      1.4154
      5.8300      1.4206
      5.8400      1.4259
      5.8500      1.4312
      5.8600      1.4366
      5.8700      1.4421
      5.8800      1.4477
      5.8900      1.4533
      5.9000      1.4590
      5.9100      1.4648
      5.9200      1.4706
      5.9300      1.4764
      5.9400      1.4824
      5.9500      1.4884
      5.9600      1.4944
      5.9700      1.5005
      5.9800      1.5066
      5.9900      1.5128
      6.0000      1.5190
      6.0100      1.5253
      6.0200      1.5316
      6.0300      1.5379
      6.0400      1.5443
      6.0500      1.5507
      6.0600      1.5571
      6.0700      1.5636
      6.0800      1.5701
      6.0900      1.5766
      6.1000      1.5831
      6.1100      1.5897
      6.1200      1.5963
      6.1300      1.6028
      6.1400      1.6094
      6.1500      1.6160
      6.1600      1.6226
      6.1700      1.6293
      6.1800      1.6359
      6.1900      1.6425
      6.2000      1.6491
      6.2100      1.6557
      6.2200      1.6624
      6.2300      1.6690
      6.2400      1.6756
      6.2500      1.6822
      6.2600      1.6887
      6.2700      1.6953
      6.2800      1.7019
      6.2900      1.7084
      6.3000      1.7149
      6.3100      1.7214
      6.3200      1.7279
      6.3300      1.7343
      6.3400      1.7407
      6.3500      1.7471
      6.3600      1.7535
      6.3700      1.7598
      6.3800      1.7661
      6.3900      1.7724
      6.4000      1.7786
      6.4100      1.7848
      6.4200      1.7909
      6.4300      1.7970
      6.4400      1.8031
      6.4500      1.8091
      6.4600      1.8151
      6.4700      1.8210
      6.4800      1.8268
      6.4900      1.8327
      6.5000      1.8384
      6.5100      1.8441
      6.5200      1.8498
      6.5300      1.8554
      6.5400      1.8610
      6.5500      1.8664
      6.5600      1.8719
      6.5700      1.8772
      6.5800      1.8825
      6.5900      1.8878
      6.6000      1.8929
      6.6100      1.8980
      6.6200      1.9031
      6.6300      1.9080
      6.6400      1.9129
      6.6500      1.9178
      6.6600      1.9225
      6.6700      1.9272
      6.6800      1.9318
      6.6900      1.9364
      6.7000      1.9408
      6.7100      1.9452
      6.7200      1.9495
      6.7300      1.9537
      6.7400      1.9578
      6.7500      1.9619
      6.7600      1.9659
      6.7700      1.9698
      6.7800      1.9736
      6.7900      1.9773
      6.8000      1.9809
      6.8100      1.9845
      6.8200      1.9880
      6.8300      1.9913
      6.8400      1.9946
      6.8500      1.9978
      6.8600      2.0009
      6.8700      2.0040
      6.8800      2.0069
      6.8900      2.0097
      6.9000      2.0125
      6.9100      2.0151
      6.9200      2.0177
      6.9300      2.0202
      6.9400      2.0225
      6.9500      2.0248
      6.9600      2.0270
      6.9700      2.0291
      6.9800      2.0311
      6.9900      2.0330
      7.0000      2.0347
      7.0100      2.0364
      7.0200      2.0380
      7.0300      2.0395
      7.0400      2.0409
      7.0500      2.0422
      7.0600      2.0435
      7.0700      2.0446
      7.0800      2.0456
      7.0900      2.0465
      7.1000      2.0473
      7.1100      2.0480
      7.1200      2.0486
      7.1300      2.0491
      7.1400      2.0495
      7.1500      2.0498
      7.1600      2.0500
      7.1700      2.0501
      7.1800      2.0501
      7.1900      2.0500
      7.2000      2.0498
      7.2100      2.0495
      7.2200      2.0491
      7.2300      2.0486
      7.2400      2.0480
      7.2500      2.0473
      7.2600      2.0465
      7.2700      2.0456
      7.2800      2.0446
      7.2900      2.0435
      7.3000      2.0423
      7.3100      2.0410
      7.3200      2.0396
      7.3300      2.0381
      7.3400      2.0365
      7.3500      2.0348
      7.3600      2.0331
      7.3700      2.0312
      7.3800      2.0292
      7.3900      2.0271
      7.4000      2.0249
      7.4100      2.0227
      7.4200      2.0203
      7.4300      2.0178
      7.4400      2.0153
      7.4500      2.0126
      7.4600      2.0099
      7.4700      2.0071
      7.4800      2.0042
      7.4900      2.0011
      7.5000      1.9980
      7.5100      1.9948
      7.5200      1.9916
      7.5300      1.9882
      7.5400      1.9847
      7.5500      1.9812
      7.5600      1.9776
      7.5700      1.9738
      7.5800      1.9700
      7.5900      1.9662
      7.6000      1.9622
      7.6100      1.9581
      7.6200      1.9540
      7.6300      1.9498
      7.6400      1.9455
      7.6500      1.9411
      7.6600      1.9367
      7.6700      1.9322
      7.6800      1.9276
      7.6900      1.9229
      7.7000      1.9182
      7.7100      1.9133
      7.7200      1.9085
      7.7300      1.9035
      7.7400      1.8985
      7.7500      1.8934
      7.7600      1.8882
      7.7700      1.8830
      7.7800      1.8777
      7.7900      1.8724
      7.8000      1.8670
      7.8100      1.8615
      7.8200      1.8560
      7.8300      1.8504
      7.8400      1.8447
      7.8500      1.8390
      7.8600      1.8333
      7.8700      1.8275
      7.8800      1.8216
      7.8900      1.8157
      7.9000      1.8097
      7.9100      1.8038
      7.9200      1.7977
      7.9300      1.7916
      7.9400      1.7855
      7.9500      1.7793
      7.9600      1.7731
      7.9700      1.7669
      7.9800      1.7606
      7.9900      1.7543
      8.0000      1.7480
      8.0100      1.7416
      8.0200      1.7352


==> BEC-GP-OMP/f_programs/output/real1d/real1d-out.txt <==
 Real time propagation 1d,   OPTION =   2
 
  Number of Atoms N =      2000, Unit of length AHO =  0.00000100 m
  Scattering length a =     74.10*a0
  Nonlinearity G_3D =      98.5549032
  Nonlinearity G_1D =      62.7420000
  Parameter of trap: GAMMA =   1.00
 
 # Space Stp:  N =     3000
  Space Step: DX =   0.010000
 # Time Stp : NSTP =   1000000, NPAS =       100, NRUN =     40000
   Time Step:   DT =   0.000100
 
 * Change for dynamics: GPAR =       0.500 *
 
                   -----------------------------------------------------
                    Norm      Chem        Ener/N      <x>      |Psi(0)|^2
                   -----------------------------------------------------
Initial :             1.0000      0.5000      0.5000      0.707      0.564
After NSTP iter.:     1.0000     10.3680      6.2570      2.050      0.165
After NPAS iter.:     1.0000     10.3687      6.2570      2.050      0.165
After NRUN iter.:     1.0000      6.4248      3.9949      1.735      0.194
                   -----------------------------------------------------
 
 Clock Time:     194 seconds
   CPU Time:     194 seconds


==> BEC-GP-OMP/f_programs/output/real2d/real2d-den1d_x.txt <==
    -10.00     0.00000E+000
     -9.90     0.91259E-028
     -9.80     0.31954E-027
     -9.70     0.87538E-027
     -9.60     0.23297E-026
     -9.50     0.58963E-026
     -9.40     0.13976E-025
     -9.30     0.32810E-025
     -9.20     0.76832E-025
     -9.10     0.17767E-024
     -9.00     0.40817E-024
     -8.90     0.92904E-024
     -8.80     0.20911E-023
     -8.70     0.46536E-023
     -8.60     0.10180E-022
     -8.50     0.21822E-022
     -8.40     0.45749E-022
     -8.30     0.93477E-022
     -8.20     0.18573E-021
     -8.10     0.35813E-021
     -8.00     0.66880E-021
     -7.90     0.12084E-020
     -7.80     0.21146E-020
     -7.70     0.36060E-020
     -7.60     0.61065E-020
     -7.50     0.10702E-019
     -7.40     0.20712E-019
     -7.30     0.46612E-019
     -7.20     0.12031E-018
     -7.10     0.33413E-018
     -7.00     0.94254E-018
     -6.90     0.26189E-017
     -6.80     0.70932E-017
     -6.70     0.18727E-016
     -6.60     0.48446E-016
     -6.50     0.12370E-015
     -6.40     0.31437E-015
     -6.30     0.80155E-015
     -6.20     0.20645E-014
     -6.10     0.53968E-014
     -6.00     0.14350E-013
     -5.90     0.38787E-013
     -5.80     0.10626E-012
     -5.70     0.29378E-012
     -5.60     0.81535E-012
     -5.50     0.22598E-011
     -5.40     0.62252E-011
     -5.30     0.16976E-010
     -5.20     0.45680E-010
     -5.10     0.12098E-009
     -5.00     0.31481E-009
     -4.90     0.80370E-009
     -4.80     0.20113E-008
     -4.70     0.49308E-008
     -4.60     0.11837E-007
     -4.50     0.27818E-007
     -4.40     0.63991E-007
     -4.30     0.14406E-006
     -4.20     0.31740E-006
     -4.10     0.68434E-006
     -4.00     0.14439E-005
     -3.90     0.29809E-005
     -3.80     0.60217E-005
     -3.70     0.11902E-004
     -3.60     0.23015E-004
     -3.50     0.43539E-004
     -3.40     0.80567E-004
     -3.30     0.14582E-003
     -3.20     0.25810E-003
     -3.10     0.44671E-003
     -3.00     0.75590E-003
     -2.90     0.12504E-002
     -2.80     0.20216E-002
     -2.70     0.31941E-002
     -2.60     0.49310E-002
     -2.50     0.74375E-002
     -2.40     0.10959E-001
     -2.30     0.15775E-001
     -2.20     0.22183E-001
     -2.10     0.30481E-001
     -2.00     0.40932E-001
     -1.90     0.53742E-001
     -1.80     0.69026E-001
     -1.70     0.86784E-001
     -1.60     0.10689E+000
     -1.50     0.12910E+000
     -1.40     0.15303E+000
     -1.30     0.17825E+000
     -1.20     0.20423E+000
     -1.10     0.23041E+000
     -1.00     0.25626E+000
     -0.90     0.28124E+000
     -0.80     0.30486E+000
     -0.70     0.32667E+000
     -0.60     0.34631E+000
     -0.50     0.36344E+000
     -0.40     0.37780E+000
     -0.30     0.38917E+000
     -0.20     0.39741E+000
     -0.10     0.40240E+000
      0.00     0.40406E+000
      0.10     0.40240E+000
      0.20     0.39741E+000
      0.30     0.38917E+000
      0.40     0.37780E+000
      0.50     0.36344E+000
      0.60     0.34631E+000
      0.70     0.32667E+000
      0.80     0.30486E+000
      0.90     0.28124E+000
      1.00     0.25626E+000
      1.10     0.23041E+000
      1.20     0.20423E+000
      1.30     0.17825E+000
      1.40     0.15303E+000
      1.50     0.12910E+000
      1.60     0.10689E+000
      1.70     0.86784E-001
      1.80     0.69026E-001
      1.90     0.53742E-001
      2.00     0.40932E-001
      2.10     0.30481E-001
      2.20     0.22183E-001
      2.30     0.15775E-001
      2.40     0.10959E-001
      2.50     0.74375E-002
      2.60     0.49310E-002
      2.70     0.31941E-002
      2.80     0.20216E-002
      2.90     0.12504E-002
      3.00     0.75590E-003
      3.10     0.44671E-003
      3.20     0.25810E-003
      3.30     0.14582E-003
      3.40     0.80567E-004
      3.50     0.43539E-004
      3.60     0.23015E-004
      3.70     0.11902E-004
      3.80     0.60217E-005
      3.90     0.29809E-005
      4.00     0.14439E-005
      4.10     0.68434E-006
      4.20     0.31740E-006
      4.30     0.14406E-006
      4.40     0.63991E-007
      4.50     0.27818E-007
      4.60     0.11837E-007
      4.70     0.49308E-008
      4.80     0.20113E-008
      4.90     0.80370E-009
      5.00     0.31481E-009
      5.10     0.12098E-009
      5.20     0.45680E-010
      5.30     0.16976E-010
      5.40     0.62252E-011
      5.50     0.22598E-011
      5.60     0.81535E-012
      5.70     0.29378E-012
      5.80     0.10626E-012
      5.90     0.38787E-013
      6.00     0.14350E-013
      6.10     0.53968E-014
      6.20     0.20645E-014
      6.30     0.80155E-015
      6.40     0.31437E-015
      6.50     0.12370E-015
      6.60     0.48445E-016
      6.70     0.18727E-016
      6.80     0.70932E-017
      6.90     0.26189E-017
      7.00     0.94254E-018
      7.10     0.33413E-018
      7.20     0.12031E-018
      7.30     0.46612E-019
      7.40     0.20712E-019
      7.50     0.10702E-019
      7.60     0.61067E-020
      7.70     0.36061E-020
      7.80     0.21144E-020
      7.90     0.12083E-020
      8.00     0.66870E-021
      8.10     0.35805E-021
      8.20     0.18571E-021
      8.30     0.93458E-022
      8.40     0.45748E-022
      8.50     0.21830E-022
      8.60     0.10172E-022
      8.70     0.46451E-023
      8.80     0.20852E-023
      8.90     0.92273E-024
      9.00     0.40567E-024
      9.10     0.17784E-024
      9.20     0.77367E-025
      9.30     0.33131E-025
      9.40     0.14034E-025
      9.50     0.59923E-026
      9.60     0.24778E-026
      9.70     0.94055E-027
      9.80     0.37211E-027
      9.90     0.16598E-027
     10.00     0.00000E+000


==> BEC-GP-OMP/f_programs/output/real2d/real2d-den1d_y.txt <==
    -10.00     0.00000E+000
     -9.90     0.84606E-028
     -9.80     0.30430E-027
     -9.70     0.89899E-027
     -9.60     0.24262E-026
     -9.50     0.59836E-026
     -9.40     0.14089E-025
     -9.30     0.32967E-025
     -9.20     0.76890E-025
     -9.10     0.17752E-024
     -9.00     0.40725E-024
     -8.90     0.92886E-024
     -8.80     0.20923E-023
     -8.70     0.46490E-023
     -8.60     0.10171E-022
     -8.50     0.21813E-022
     -8.40     0.45731E-022
     -8.30     0.93472E-022
     -8.20     0.18573E-021
     -8.10     0.35810E-021
     -8.00     0.66875E-021
     -7.90     0.12083E-020
     -7.80     0.21144E-020
     -7.70     0.36060E-020
     -7.60     0.61064E-020
     -7.50     0.10702E-019
     -7.40     0.20713E-019
     -7.30     0.46612E-019
     -7.20     0.12031E-018
     -7.10     0.33414E-018
     -7.00     0.94254E-018
     -6.90     0.26189E-017
     -6.80     0.70932E-017
     -6.70     0.18727E-016
     -6.60     0.48446E-016
     -6.50     0.12370E-015
     -6.40     0.31437E-015
     -6.30     0.80155E-015
     -6.20     0.20645E-014
     -6.10     0.53968E-014
     -6.00     0.14350E-013
     -5.90     0.38787E-013
     -5.80     0.10626E-012
     -5.70     0.29378E-012
     -5.60     0.81535E-012
     -5.50     0.22598E-011
     -5.40     0.62252E-011
     -5.30     0.16976E-010
     -5.20     0.45680E-010
     -5.10     0.12098E-009
     -5.00     0.31481E-009
     -4.90     0.80370E-009
     -4.80     0.20113E-008
     -4.70     0.49308E-008
     -4.60     0.11837E-007
     -4.50     0.27818E-007
     -4.40     0.63991E-007
     -4.30     0.14406E-006
     -4.20     0.31740E-006
     -4.10     0.68434E-006
     -4.00     0.14439E-005
     -3.90     0.29809E-005
     -3.80     0.60217E-005
     -3.70     0.11902E-004
     -3.60     0.23015E-004
     -3.50     0.43539E-004
     -3.40     0.80567E-004
     -3.30     0.14582E-003
     -3.20     0.25810E-003
     -3.10     0.44671E-003
     -3.00     0.75590E-003
     -2.90     0.12504E-002
     -2.80     0.20216E-002
     -2.70     0.31941E-002
     -2.60     0.49310E-002
     -2.50     0.74375E-002
     -2.40     0.10959E-001
     -2.30     0.15775E-001
     -2.20     0.22183E-001
     -2.10     0.30481E-001
     -2.00     0.40932E-001
     -1.90     0.53742E-001
     -1.80     0.69026E-001
     -1.70     0.86784E-001
     -1.60     0.10689E+000
     -1.50     0.12910E+000
     -1.40     0.15303E+000
     -1.30     0.17825E+000
     -1.20     0.20423E+000
     -1.10     0.23041E+000
     -1.00     0.25626E+000
     -0.90     0.28124E+000
     -0.80     0.30486E+000
     -0.70     0.32667E+000
     -0.60     0.34631E+000
     -0.50     0.36344E+000
     -0.40     0.37780E+000
     -0.30     0.38917E+000
     -0.20     0.39741E+000
     -0.10     0.40240E+000
      0.00     0.40406E+000
      0.10     0.40240E+000
      0.20     0.39741E+000
      0.30     0.38917E+000
      0.40     0.37780E+000
      0.50     0.36344E+000
      0.60     0.34631E+000
      0.70     0.32667E+000
      0.80     0.30486E+000
      0.90     0.28124E+000
      1.00     0.25626E+000
      1.10     0.23041E+000
      1.20     0.20423E+000
      1.30     0.17825E+000
      1.40     0.15303E+000
      1.50     0.12910E+000
      1.60     0.10689E+000
      1.70     0.86784E-001
      1.80     0.69026E-001
      1.90     0.53742E-001
      2.00     0.40932E-001
      2.10     0.30481E-001
      2.20     0.22183E-001
      2.30     0.15775E-001
      2.40     0.10959E-001
      2.50     0.74375E-002
      2.60     0.49310E-002
      2.70     0.31941E-002
      2.80     0.20216E-002
      2.90     0.12504E-002
      3.00     0.75590E-003
      3.10     0.44671E-003
      3.20     0.25810E-003
      3.30     0.14582E-003
      3.40     0.80567E-004
      3.50     0.43539E-004
      3.60     0.23015E-004
      3.70     0.11902E-004
      3.80     0.60217E-005
      3.90     0.29809E-005
      4.00     0.14439E-005
      4.10     0.68434E-006
      4.20     0.31740E-006
      4.30     0.14406E-006
      4.40     0.63991E-007
      4.50     0.27818E-007
      4.60     0.11837E-007
      4.70     0.49308E-008
      4.80     0.20113E-008
      4.90     0.80370E-009
      5.00     0.31481E-009
      5.10     0.12098E-009
      5.20     0.45680E-010
      5.30     0.16976E-010
      5.40     0.62252E-011
      5.50     0.22598E-011
      5.60     0.81535E-012
      5.70     0.29378E-012
      5.80     0.10626E-012
      5.90     0.38787E-013
      6.00     0.14350E-013
      6.10     0.53968E-014
      6.20     0.20645E-014
      6.30     0.80155E-015
      6.40     0.31437E-015
      6.50     0.12370E-015
      6.60     0.48446E-016
      6.70     0.18727E-016
      6.80     0.70932E-017
      6.90     0.26189E-017
      7.00     0.94254E-018
      7.10     0.33413E-018
      7.20     0.12031E-018
      7.30     0.46612E-019
      7.40     0.20712E-019
      7.50     0.10702E-019
      7.60     0.61065E-020
      7.70     0.36062E-020
      7.80     0.21146E-020
      7.90     0.12084E-020
      8.00     0.66875E-021
      8.10     0.35807E-021
      8.20     0.18573E-021
      8.30     0.93480E-022
      8.40     0.45734E-022
      8.50     0.21813E-022
      8.60     0.10166E-022
      8.70     0.46419E-023
      8.80     0.20856E-023
      8.90     0.92527E-024
      9.00     0.40689E-024
      9.10     0.17840E-024
      9.20     0.77906E-025
      9.30     0.33502E-025
      9.40     0.14326E-025
      9.50     0.61562E-026
      9.60     0.25438E-026
      9.70     0.10099E-026
      9.80     0.38645E-027
      9.90     0.12980E-027
     10.00     0.00000E+000


==> BEC-GP-OMP/f_programs/output/real2d/real2d-dyna.txt <==
    0.0400    0.9242    0.9242    1.3071
    0.0800    0.9244    0.9244    1.3073
    0.1200    0.9245    0.9245    1.3074
    0.1600    0.9246    0.9246    1.3076
    0.2000    0.9247    0.9247    1.3078
    0.2400    0.9246    0.9246    1.3076
    0.2800    0.9240    0.9240    1.3067
    0.3200    0.9229    0.9229    1.3052
    0.3600    0.9214    0.9214    1.3030
    0.4000    0.9194    0.9194    1.3002
    0.4400    0.9169    0.9169    1.2967
    0.4800    0.9140    0.9140    1.2926
    0.5200    0.9107    0.9107    1.2879
    0.5600    0.9070    0.9070    1.2826
    0.6000    0.9028    0.9028    1.2768
    0.6400    0.8983    0.8983    1.2705
    0.6800    0.8935    0.8935    1.2636
    0.7200    0.8884    0.8884    1.2563
    0.7600    0.8829    0.8829    1.2486
    0.8000    0.8772    0.8772    1.2406
    0.8400    0.8713    0.8713    1.2322
    0.8800    0.8651    0.8651    1.2235
    0.9200    0.8589    0.8589    1.2146
    0.9600    0.8524    0.8524    1.2055
    1.0000    0.8459    0.8459    1.1963
    1.0400    0.8394    0.8394    1.1871
    1.0800    0.8328    0.8328    1.1778
    1.1200    0.8263    0.8263    1.1686
    1.1600    0.8199    0.8199    1.1595
    1.2000    0.8136    0.8136    1.1506
    1.2400    0.8074    0.8074    1.1419
    1.2800    0.8015    0.8015    1.1335
    1.3200    0.7958    0.7958    1.1255
    1.3600    0.7904    0.7904    1.1179
    1.4000    0.7854    0.7854    1.1107
    1.4400    0.7807    0.7807    1.1041
    1.4800    0.7765    0.7765    1.0981
    1.5200    0.7727    0.7727    1.0927
    1.5600    0.7693    0.7693    1.0880
    1.6000    0.7665    0.7665    1.0840
    1.6400    0.7642    0.7642    1.0808
    1.6800    0.7625    0.7625    1.0783
    1.7200    0.7613    0.7613    1.0766
    1.7600    0.7607    0.7607    1.0758
    1.8000    0.7607    0.7607    1.0757
    1.8400    0.7612    0.7612    1.0765
    1.8800    0.7623    0.7623    1.0781
    1.9200    0.7640    0.7640    1.0805
    1.9600    0.7663    0.7663    1.0837
    2.0000    0.7690    0.7690    1.0876
    2.0400    0.7723    0.7723    1.0922
    2.0800    0.7761    0.7761    1.0976
    2.1200    0.7803    0.7803    1.1035
    2.1600    0.7849    0.7849    1.1101
    2.2000    0.7899    0.7899    1.1172
    2.2400    0.7953    0.7953    1.1247
    2.2800    0.8009    0.8009    1.1327
    2.3200    0.8069    0.8069    1.1411
    2.3600    0.8130    0.8130    1.1497
    2.4000    0.8193    0.8193    1.1586
    2.4400    0.8257    0.8257    1.1677
    2.4800    0.8322    0.8322    1.1769
    2.5200    0.8388    0.8388    1.1862
    2.5600    0.8453    0.8453    1.1955
    2.6000    0.8518    0.8518    1.2047
    2.6400    0.8583    0.8583    1.2138
    2.6800    0.8646    0.8646    1.2227
    2.7200    0.8707    0.8707    1.2314
    2.7600    0.8767    0.8767    1.2398
    2.8000    0.8824    0.8824    1.2479
    2.8400    0.8879    0.8879    1.2556
    2.8800    0.8931    0.8931    1.2630
    2.9200    0.8979    0.8979    1.2699
    2.9600    0.9024    0.9024    1.2762
    3.0000    0.9066    0.9066    1.2821
    3.0400    0.9104    0.9104    1.2875
    3.0800    0.9137    0.9137    1.2922
    3.1200    0.9167    0.9167    1.2964
    3.1600    0.9192    0.9192    1.2999
    3.2000    0.9212    0.9212    1.3028
    3.2400    0.9228    0.9228    1.3051
    3.2800    0.9239    0.9239    1.3067
    3.3200    0.9246    0.9246    1.3076
    3.3600    0.9248    0.9248    1.3078
    3.4000    0.9245    0.9245    1.3074
    3.4400    0.9237    0.9237    1.3063
    3.4800    0.9224    0.9224    1.3045
    3.5200    0.9207    0.9207    1.3021
    3.5600    0.9186    0.9186    1.2990
    3.6000    0.9159    0.9159    1.2953
    3.6400    0.9129    0.9129    1.2910
    3.6800    0.9094    0.9094    1.2861
    3.7200    0.9055    0.9055    1.2806
    3.7600    0.9013    0.9013    1.2746
    3.8000    0.8967    0.8967    1.2681
    3.8400    0.8917    0.8917    1.2611
    3.8800    0.8865    0.8865    1.2536
    3.9200    0.8809    0.8809    1.2458
    3.9600    0.8751    0.8751    1.2376
    4.0000    0.8691    0.8691    1.2291
    4.0400    0.8629    0.8629    1.2204
    4.0800    0.8566    0.8566    1.2114
    4.1200    0.8501    0.8501    1.2023
    4.1600    0.8436    0.8436    1.1931
    4.2000    0.8371    0.8371    1.1838
    4.2400    0.8305    0.8305    1.1745
    4.2800    0.8240    0.8240    1.1653
    4.3200    0.8176    0.8176    1.1563
    4.3600    0.8114    0.8114    1.1475
    4.4000    0.8053    0.8053    1.1389
    4.4400    0.7995    0.7995    1.1306
    4.4800    0.7939    0.7939    1.1227
    4.5200    0.7886    0.7886    1.1153
    4.5600    0.7837    0.7837    1.1083
    4.6000    0.7792    0.7792    1.1019
    4.6400    0.7751    0.7751    1.0961
    4.6800    0.7714    0.7714    1.0910
    4.7200    0.7683    0.7683    1.0865
    4.7600    0.7656    0.7656    1.0828
    4.8000    0.7635    0.7635    1.0798
    4.8400    0.7620    0.7620    1.0776
    4.8800    0.7610    0.7610    1.0762
    4.9200    0.7606    0.7606    1.0756
    4.9600    0.7608    0.7608    1.0759
    5.0000    0.7615    0.7615    1.0769
    5.0400    0.7628    0.7628    1.0788
    5.0800    0.7647    0.7647    1.0815
    5.1200    0.7672    0.7672    1.0849
    5.1600    0.7701    0.7701    1.0891
    5.2000    0.7736    0.7736    1.0940
    5.2400    0.7775    0.7775    1.0996
    5.2800    0.7819    0.7819    1.1057
    5.3200    0.7866    0.7866    1.1125
    5.3600    0.7918    0.7918    1.1197
    5.4000    0.7972    0.7972    1.1275
    5.4400    0.8030    0.8030    1.1356
    5.4800    0.8090    0.8090    1.1441
    5.5200    0.8152    0.8152    1.1528
    5.5600    0.8215    0.8215    1.1618
    5.6000    0.8280    0.8280    1.1710
    5.6400    0.8345    0.8345    1.1802
    5.6800    0.8411    0.8411    1.1895
    5.7200    0.8476    0.8476    1.1987
    5.7600    0.8541    0.8541    1.2079
    5.8000    0.8605    0.8605    1.2169
    5.8400    0.8668    0.8668    1.2258
    5.8800    0.8729    0.8729    1.2344
    5.9200    0.8787    0.8787    1.2427
    5.9600    0.8844    0.8844    1.2507
    6.0000    0.8898    0.8898    1.2583
    6.0400    0.8948    0.8948    1.2655
    6.0800    0.8996    0.8996    1.2722
    6.1200    0.9040    0.9040    1.2784
    6.1600    0.9080    0.9080    1.2841
    6.2000    0.9116    0.9116    1.2892
    6.2400    0.9149    0.9149    1.2938
    6.2800    0.9176    0.9176    1.2977
    6.3200    0.9200    0.9200    1.3011
    6.3600    0.9219    0.9219    1.3037
    6.4000    0.9233    0.9233    1.3057
    6.4400    0.9243    0.9243    1.3071
    6.4800    0.9247    0.9247    1.3078
    6.5200    0.9247    0.9247    1.3078
    6.5600    0.9243    0.9243    1.3071
    6.6000    0.9233    0.9233    1.3058
    6.6400    0.9219    0.9219    1.3038
    6.6800    0.9200    0.9200    1.3011
    6.7200    0.9177    0.9177    1.2978
    6.7600    0.9149    0.9149    1.2939
    6.8000    0.9117    0.9117    1.2894
    6.8400    0.9081    0.9081    1.2843
    6.8800    0.9041    0.9041    1.2786
    6.9200    0.8997    0.8997    1.2724
    6.9600    0.8950    0.8950    1.2657
    7.0000    0.8899    0.8899    1.2585
    7.0400    0.8845    0.8845    1.2509
    7.0800    0.8789    0.8789    1.2430
    7.1200    0.8730    0.8730    1.2347
    7.1600    0.8670    0.8670    1.2261
    7.2000    0.8607    0.8607    1.2172
    7.2400    0.8543    0.8543    1.2082
    7.2800    0.8478    0.8478    1.1990
    7.3200    0.8413    0.8413    1.1898
    7.3600    0.8347    0.8347    1.1805
    7.4000    0.8282    0.8282    1.1713
    7.4400    0.8217    0.8217    1.1621
    7.4800    0.8154    0.8154    1.1531
    7.5200    0.8092    0.8092    1.1444
    7.5600    0.8032    0.8032    1.1359
    7.6000    0.7974    0.7974    1.1277
    7.6400    0.7920    0.7920    1.1200
    7.6800    0.7868    0.7868    1.1127
    7.7200    0.7820    0.7820    1.1060
    7.7600    0.7776    0.7776    1.0998
    7.8000    0.7737    0.7737    1.0942
    7.8400    0.7702    0.7702    1.0893
    7.8800    0.7672    0.7672    1.0851
    7.9200    0.7648    0.7648    1.0816
    7.9600    0.7629    0.7629    1.0789
    8.0000    0.7615    0.7615    1.0770
    8.0400    0.7608    0.7608    1.0759
    8.0800    0.7605    0.7605    1.0756
    8.1200    0.7609    0.7609    1.0761
    8.1600    0.7619    0.7619    1.0775
    8.2000    0.7634    0.7634    1.0796
    8.2400    0.7655    0.7655    1.0826
    8.2800    0.7681    0.7681    1.0863
    8.3200    0.7712    0.7712    1.0907
    8.3600    0.7749    0.7749    1.0958
    8.4000    0.7790    0.7790    1.1016
    8.4400    0.7835    0.7835    1.1080
    8.4800    0.7884    0.7884    1.1149
    8.5200    0.7936    0.7936    1.1224
    8.5600    0.7992    0.7992    1.1302
    8.6000    0.8050    0.8050    1.1385
    8.6400    0.8111    0.8111    1.1471
    8.6800    0.8174    0.8174    1.1559
    8.7200    0.8238    0.8238    1.1650
    8.7600    0.8303    0.8303    1.1742
    8.8000    0.8368    0.8368    1.1834
    8.8400    0.8434    0.8434    1.1927
    8.8800    0.8499    0.8499    1.2020
    8.9200    0.8564    0.8564    1.2111
    8.9600    0.8627    0.8627    1.2201
    9.0000    0.8689    0.8689    1.2289
    9.0400    0.8750    0.8750    1.2374
    9.0800    0.8808    0.8808    1.2456
    9.1200    0.8863    0.8863    1.2535
    9.1600    0.8916    0.8916    1.2609
    9.2000    0.8966    0.8966    1.2679
    9.2400    0.9012    0.9012    1.2745
    9.2800    0.9055    0.9055    1.2805
    9.3200    0.9094    0.9094    1.2860
    9.3600    0.9129    0.9129    1.2910
    9.4000    0.9159    0.9159    1.2953
    9.4400    0.9186    0.9186    1.2990
    9.4800    0.9207    0.9207    1.3021
    9.5200    0.9225    0.9225    1.3046
    9.5600    0.9237    0.9237    1.3064
    9.6000    0.9245    0.9245    1.3075
    9.6400    0.9248    0.9248    1.3079
    9.6800    0.9247    0.9247    1.3077
    9.7200    0.9240    0.9240    1.3068
    9.7600    0.9229    0.9229    1.3052
    9.8000    0.9214    0.9214    1.3030
    9.8400    0.9193    0.9193    1.3001
    9.8800    0.9168    0.9168    1.2966
    9.9200    0.9139    0.9139    1.2924
    9.9600    0.9105    0.9105    1.2877
   10.0000    0.9068    0.9068    1.2824
   10.0400    0.9026    0.9026    1.2765
   10.0800    0.8981    0.8981    1.2701
   10.1200    0.8933    0.8933    1.2632
   10.1600    0.8881    0.8881    1.2559
   10.2000    0.8826    0.8826    1.2482


==> BEC-GP-OMP/f_programs/output/real2d/real2d-out.txt <==
 Real time propagation 2d,   OPTION =   2
 
  Number of Atoms N =       500, Unit of length AHO =  0.00000100 m
  Scattering length a =     94.60*a0
  Nonlinearity G_3D =       31.454175
  Nonlinearity G_2D =       12.548400
  Parameters of trap: GAMMA =   1.00, NU =   1.00
  Axial Gaussian Width =   1.00
 
 # Space Stp: NX =      200, NY =      200
  Space Step: DX =   0.100000, DY =   0.100000
 # Time Stp : NSTP =    100000, NPAS =       100, NRUN =      5000
   Time Step:   DT =   0.001000
 
 * Change for dynamics: GPAR =       0.500 *
 
                   -----------------------------------------------------
                    Norm      Chem        Ener/N     <rho>     |Psi(0,0)|^2
                   -----------------------------------------------------
Initial    :       1.0000       1.000      1.0000      1.000      0.318
After NSTP iter.:  1.0000       2.256      1.7079      1.307      0.154
After NPAS iter.:  1.0000       2.255      1.7079      1.308      0.153
After NRUN iter.:  1.0000       1.715      1.4143      1.248      0.169
                   -----------------------------------------------------
 
 Clock Time:     269 seconds
   CPU Time:     269 seconds


==> BEC-GP-OMP/f_programs/output/real2d/real2d-rms.txt <==
 Real time propagation 2d,   OPTION =   2
 
                   -----------------------------------------------------
Values of rms size:        <x>             <y>             <rho>
                   -----------------------------------------------------
           Initial:       0.70711         0.70711         1.00000
  After NSTP iter.:       0.92411         0.92411         1.30689
  After NPAS iter.:       0.92475         0.92475         1.30779
  After NRUN iter.:       0.88261         0.88261         1.24820
                   -----------------------------------------------------


==> BEC-GP-OMP/f_programs/output/real3d/real3d-den1d_x.txt <==
    -10.00     0.00000E+000
     -9.90     0.22866E-024
     -9.80     0.12492E-023
     -9.70     0.44774E-023
     -9.60     0.14139E-022
     -9.50     0.42163E-022
     -9.40     0.12105E-021
     -9.30     0.33622E-021
     -9.20     0.90365E-021
     -9.10     0.23473E-020
     -9.00     0.58833E-020
     -8.90     0.14204E-019
     -8.80     0.32976E-019
     -8.70     0.73514E-019
     -8.60     0.15717E-018
     -8.50     0.32190E-018
     -8.40     0.63124E-018
     -8.30     0.11852E-017
     -8.20     0.21332E-017
     -8.10     0.36911E-017
     -8.00     0.61730E-017
     -7.90     0.10065E-016
     -7.80     0.16189E-016
     -7.70     0.26036E-016
     -7.60     0.42312E-016
     -7.50     0.69705E-016
     -7.40     0.11570E-015
     -7.30     0.19109E-015
     -7.20     0.30995E-015
     -7.10     0.48906E-015
     -7.00     0.74837E-015
     -6.90     0.11155E-014
     -6.80     0.16396E-014
     -6.70     0.24205E-014
     -6.60     0.36600E-014
     -6.50     0.57459E-014
     -6.40     0.94024E-014
     -6.30     0.16011E-013
     -6.20     0.28407E-013
     -6.10     0.52975E-013
     -6.00     0.10516E-012
     -5.90     0.22385E-012
     -5.80     0.50842E-012
     -5.70     0.12129E-011
     -5.60     0.29821E-011
     -5.50     0.74339E-011
     -5.40     0.18573E-010
     -5.30     0.46165E-010
     -5.20     0.11368E-009
     -5.10     0.27665E-009
     -5.00     0.66466E-009
     -4.90     0.15757E-008
     -4.80     0.36847E-008
     -4.70     0.84982E-008
     -4.60     0.19325E-007
     -4.50     0.43308E-007
     -4.40     0.95601E-007
     -4.30     0.20774E-006
     -4.20     0.44405E-006
     -4.10     0.93300E-006
     -4.00     0.19256E-005
     -3.90     0.39011E-005
     -3.80     0.77533E-005
     -3.70     0.15108E-004
     -3.60     0.28851E-004
     -3.50     0.53966E-004
     -3.40     0.98837E-004
     -3.30     0.17717E-003
     -3.20     0.31075E-003
     -3.10     0.53312E-003
     -3.00     0.89433E-003
     -2.90     0.14666E-002
     -2.80     0.23506E-002
     -2.70     0.36810E-002
     -2.60     0.56312E-002
     -2.50     0.84143E-002
     -2.40     0.12280E-001
     -2.30     0.17503E-001
     -2.20     0.24368E-001
     -2.10     0.33145E-001
     -2.00     0.44063E-001
     -1.90     0.57280E-001
     -1.80     0.72862E-001
     -1.70     0.90763E-001
     -1.60     0.11082E+000
     -1.50     0.13277E+000
     -1.40     0.15624E+000
     -1.30     0.18079E+000
     -1.20     0.20595E+000
     -1.10     0.23121E+000
     -1.00     0.25606E+000
     -0.90     0.28003E+000
     -0.80     0.30267E+000
     -0.70     0.32358E+000
     -0.60     0.34240E+000
     -0.50     0.35882E+000
     -0.40     0.37260E+000
     -0.30     0.38352E+000
     -0.20     0.39144E+000
     -0.10     0.39623E+000
      0.00     0.39783E+000
      0.10     0.39623E+000
      0.20     0.39144E+000
      0.30     0.38352E+000
      0.40     0.37260E+000
      0.50     0.35882E+000
      0.60     0.34240E+000
      0.70     0.32358E+000
      0.80     0.30267E+000
      0.90     0.28003E+000
      1.00     0.25606E+000
      1.10     0.23121E+000
      1.20     0.20595E+000
      1.30     0.18079E+000
      1.40     0.15624E+000
      1.50     0.13277E+000
      1.60     0.11082E+000
      1.70     0.90763E-001
      1.80     0.72862E-001
      1.90     0.57280E-001
      2.00     0.44063E-001
      2.10     0.33145E-001
      2.20     0.24368E-001
      2.30     0.17503E-001
      2.40     0.12280E-001
      2.50     0.84143E-002
      2.60     0.56312E-002
      2.70     0.36810E-002
      2.80     0.23506E-002
      2.90     0.14666E-002
      3.00     0.89433E-003
      3.10     0.53312E-003
      3.20     0.31075E-003
      3.30     0.17717E-003
      3.40     0.98837E-004
      3.50     0.53966E-004
      3.60     0.28851E-004
      3.70     0.15108E-004
      3.80     0.77533E-005
      3.90     0.39011E-005
      4.00     0.19256E-005
      4.10     0.93300E-006
      4.20     0.44405E-006
      4.30     0.20774E-006
      4.40     0.95601E-007
      4.50     0.43308E-007
      4.60     0.19325E-007
      4.70     0.84982E-008
      4.80     0.36847E-008
      4.90     0.15757E-008
      5.00     0.66466E-009
      5.10     0.27665E-009
      5.20     0.11368E-009
      5.30     0.46165E-010
      5.40     0.18573E-010
      5.50     0.74339E-011
      5.60     0.29821E-011
      5.70     0.12129E-011
      5.80     0.50842E-012
      5.90     0.22385E-012
      6.00     0.10516E-012
      6.10     0.52975E-013
      6.20     0.28407E-013
      6.30     0.16011E-013
      6.40     0.94024E-014
      6.50     0.57459E-014
      6.60     0.36600E-014
      6.70     0.24205E-014
      6.80     0.16396E-014
      6.90     0.11155E-014
      7.00     0.74837E-015
      7.10     0.48906E-015
      7.20     0.30995E-015
      7.30     0.19109E-015
      7.40     0.11570E-015
      7.50     0.69705E-016
      7.60     0.42312E-016
      7.70     0.26036E-016
      7.80     0.16189E-016
      7.90     0.10065E-016
      8.00     0.61731E-017
      8.10     0.36912E-017
      8.20     0.21333E-017
      8.30     0.11852E-017
      8.40     0.63122E-018
      8.50     0.32188E-018
      8.60     0.15715E-018
      8.70     0.73504E-019
      8.80     0.32970E-019
      8.90     0.14201E-019
      9.00     0.58829E-020
      9.10     0.23478E-020
      9.20     0.90444E-021
      9.30     0.33699E-021
      9.40     0.12170E-021
      9.50     0.42674E-022
      9.60     0.14546E-022
      9.70     0.48141E-023
      9.80     0.15343E-023
      9.90     0.45663E-024
     10.00     0.00000E+000


==> BEC-GP-OMP/f_programs/output/real3d/real3d-den1d_y.txt <==
     -8.00     0.00000E+000
     -7.90     0.29539E-026
     -7.80     0.14925E-025
     -7.70     0.47545E-025
     -7.60     0.12927E-024
     -7.50     0.32426E-024
     -7.40     0.77455E-024
     -7.30     0.18083E-023
     -7.20     0.42761E-023
     -7.10     0.10669E-022
     -7.00     0.28629E-022
     -6.90     0.80897E-022
     -6.80     0.23024E-021
     -6.70     0.63467E-021
     -6.60     0.16556E-020
     -6.50     0.40510E-020
     -6.40     0.93201E-020
     -6.30     0.20436E-019
     -6.20     0.43820E-019
     -6.10     0.95117E-019
     -6.00     0.21490E-018
     -5.90     0.50536E-018
     -5.80     0.11998E-017
     -5.70     0.27582E-017
     -5.60     0.59341E-017
     -5.50     0.11843E-016
     -5.40     0.23446E-016
     -5.30     0.58358E-016
     -5.20     0.22326E-015
     -5.10     0.10683E-014
     -5.00     0.50862E-014
     -4.90     0.22561E-013
     -4.80     0.93075E-013
     -4.70     0.36093E-012
     -4.60     0.13291E-011
     -4.50     0.46840E-011
     -4.40     0.15884E-010
     -4.30     0.52018E-010
     -4.20     0.16492E-009
     -4.10     0.50692E-009
     -4.00     0.15122E-008
     -3.90     0.43799E-008
     -3.80     0.12321E-007
     -3.70     0.33668E-007
     -3.60     0.89363E-007
     -3.50     0.23038E-006
     -3.40     0.57684E-006
     -3.30     0.14025E-005
     -3.20     0.33111E-005
     -3.10     0.75883E-005
     -3.00     0.16880E-004
     -2.90     0.36442E-004
     -2.80     0.76333E-004
     -2.70     0.15511E-003
     -2.60     0.30571E-003
     -2.50     0.58425E-003
     -2.40     0.10825E-002
     -2.30     0.19440E-002
     -2.20     0.33830E-002
     -2.10     0.57037E-002
     -2.00     0.93151E-002
     -1.90     0.14735E-001
     -1.80     0.22576E-001
     -1.70     0.33507E-001
     -1.60     0.48188E-001
     -1.50     0.67186E-001
     -1.40     0.90878E-001
     -1.30     0.11937E+000
     -1.20     0.15244E+000
     -1.10     0.18951E+000
     -1.00     0.22967E+000
     -0.90     0.27178E+000
     -0.80     0.31448E+000
     -0.70     0.35634E+000
     -0.60     0.39595E+000
     -0.50     0.43195E+000
     -0.40     0.46315E+000
     -0.30     0.48851E+000
     -0.20     0.50722E+000
     -0.10     0.51868E+000
      0.00     0.52254E+000
      0.10     0.51868E+000
      0.20     0.50722E+000
      0.30     0.48851E+000
      0.40     0.46315E+000
      0.50     0.43195E+000
      0.60     0.39595E+000
      0.70     0.35634E+000
      0.80     0.31448E+000
      0.90     0.27178E+000
      1.00     0.22967E+000
      1.10     0.18951E+000
      1.20     0.15244E+000
      1.30     0.11937E+000
      1.40     0.90878E-001
      1.50     0.67186E-001
      1.60     0.48188E-001
      1.70     0.33507E-001
      1.80     0.22576E-001
      1.90     0.14735E-001
      2.00     0.93151E-002
      2.10     0.57037E-002
      2.20     0.33830E-002
      2.30     0.19440E-002
      2.40     0.10825E-002
      2.50     0.58425E-003
      2.60     0.30571E-003
      2.70     0.15511E-003
      2.80     0.76333E-004
      2.90     0.36442E-004
      3.00     0.16880E-004
      3.10     0.75883E-005
      3.20     0.33111E-005
      3.30     0.14025E-005
      3.40     0.57684E-006
      3.50     0.23038E-006
      3.60     0.89363E-007
      3.70     0.33668E-007
      3.80     0.12321E-007
      3.90     0.43799E-008
      4.00     0.15122E-008
      4.10     0.50692E-009
      4.20     0.16492E-009
      4.30     0.52018E-010
      4.40     0.15884E-010
      4.50     0.46840E-011
      4.60     0.13291E-011
      4.70     0.36093E-012
      4.80     0.93075E-013
      4.90     0.22561E-013
      5.00     0.50862E-014
      5.10     0.10683E-014
      5.20     0.22326E-015
      5.30     0.58358E-016
      5.40     0.23446E-016
      5.50     0.11843E-016
      5.60     0.59341E-017
      5.70     0.27582E-017
      5.80     0.11999E-017
      5.90     0.50537E-018
      6.00     0.21490E-018
      6.10     0.95117E-019
      6.20     0.43819E-019
      6.30     0.20435E-019
      6.40     0.93192E-020
      6.50     0.40506E-020
      6.60     0.16556E-020
      6.70     0.63494E-021
      6.80     0.23055E-021
      6.90     0.81138E-022
      7.00     0.28781E-022
      7.10     0.10747E-022
      7.20     0.43116E-023
      7.30     0.18240E-023
      7.40     0.78326E-024
      7.50     0.33097E-024
      7.60     0.13542E-024
      7.70     0.53267E-025
      7.80     0.19881E-025
      7.90     0.66919E-026
      8.00     0.00000E+000


==> BEC-GP-OMP/f_programs/output/real3d/real3d-den1d_z.txt <==
     -6.00     0.00000E+000
     -5.90     0.94579E-023
     -5.80     0.48709E-022
     -5.70     0.15704E-021
     -5.60     0.42959E-021
     -5.50     0.10821E-020
     -5.40     0.25902E-020
     -5.30     0.59817E-020
     -5.20     0.13422E-019
     -5.10     0.29294E-019
     -5.00     0.61906E-019
     -4.90     0.12614E-018
     -4.80     0.25588E-018
     -4.70     0.62503E-018
     -4.60     0.25565E-017
     -4.50     0.15571E-016
     -4.40     0.10091E-015
     -4.30     0.61708E-015
     -4.20     0.35091E-014
     -4.10     0.18676E-013
     -4.00     0.93730E-013
     -3.90     0.44616E-012
     -3.80     0.20223E-011
     -3.70     0.87517E-011
     -3.60     0.36227E-010
     -3.50     0.14362E-009
     -3.40     0.54576E-009
     -3.30     0.19891E-008
     -3.20     0.69553E-008
     -3.10     0.23340E-007
     -3.00     0.75170E-007
     -2.90     0.23237E-006
     -2.80     0.68944E-006
     -2.70     0.19632E-005
     -2.60     0.53643E-005
     -2.50     0.14064E-004
     -2.40     0.35372E-004
     -2.30     0.85328E-004
     -2.20     0.19738E-003
     -2.10     0.43775E-003
     -2.00     0.93049E-003
     -1.90     0.18952E-002
     -1.80     0.36979E-002
     -1.70     0.69101E-002
     -1.60     0.12364E-001
     -1.50     0.21180E-001
     -1.40     0.34736E-001
     -1.30     0.54556E-001
     -1.20     0.82094E-001
     -1.10     0.11845E+000
     -1.00     0.16408E+000
     -0.90     0.21850E+000
     -0.80     0.28025E+000
     -0.70     0.34688E+000
     -0.60     0.41517E+000
     -0.50     0.48146E+000
     -0.40     0.54198E+000
     -0.30     0.59321E+000
     -0.20     0.63211E+000
     -0.10     0.65641E+000
      0.00     0.66467E+000
      0.10     0.65641E+000
      0.20     0.63211E+000
      0.30     0.59321E+000
      0.40     0.54198E+000
      0.50     0.48146E+000
      0.60     0.41517E+000
      0.70     0.34688E+000
      0.80     0.28025E+000
      0.90     0.21850E+000
      1.00     0.16408E+000
      1.10     0.11845E+000
      1.20     0.82094E-001
      1.30     0.54556E-001
      1.40     0.34736E-001
      1.50     0.21180E-001
      1.60     0.12364E-001
      1.70     0.69101E-002
      1.80     0.36979E-002
      1.90     0.18952E-002
      2.00     0.93049E-003
      2.10     0.43775E-003
      2.20     0.19738E-003
      2.30     0.85328E-004
      2.40     0.35372E-004
      2.50     0.14064E-004
      2.60     0.53643E-005
      2.70     0.19632E-005
      2.80     0.68944E-006
      2.90     0.23237E-006
      3.00     0.75170E-007
      3.10     0.23340E-007
      3.20     0.69553E-008
      3.30     0.19891E-008
      3.40     0.54576E-009
      3.50     0.14362E-009
      3.60     0.36227E-010
      3.70     0.87517E-011
      3.80     0.20223E-011
      3.90     0.44616E-012
      4.00     0.93730E-013
      4.10     0.18676E-013
      4.20     0.35091E-014
      4.30     0.61707E-015
      4.40     0.10090E-015
      4.50     0.15569E-016
      4.60     0.25559E-017
      4.70     0.62503E-018
      4.80     0.25598E-018
      4.90     0.12620E-018
      5.00     0.61937E-019
      5.10     0.29320E-019
      5.20     0.13454E-019
      5.30     0.60188E-020
      5.40     0.26272E-020
      5.50     0.11149E-020
      5.60     0.45661E-021
      5.70     0.17836E-021
      5.80     0.65053E-022
      5.90     0.21121E-022
      6.00     0.00000E+000


==> BEC-GP-OMP/f_programs/output/real3d/real3d-dyna.txt <==
    0.0080    0.9391    0.7287    0.5775
    0.0160    0.9391    0.7287    0.5775
    0.0240    0.9391    0.7287    0.5776
    0.0320    0.9391    0.7286    0.5776
    0.0400    0.9391    0.7286    0.5776
    0.0480    0.9391    0.7286    0.5777
    0.0560    0.9391    0.7286    0.5777
    0.0640    0.9391    0.7286    0.5778
    0.0720    0.9391    0.7285    0.5778
    0.0800    0.9392    0.7285    0.5779
    0.0880    0.9392    0.7285    0.5779
    0.0960    0.9392    0.7285    0.5779
    0.1040    0.9392    0.7285    0.5780
    0.1120    0.9392    0.7284    0.5780
    0.1200    0.9392    0.7284    0.5781
    0.1280    0.9392    0.7284    0.5781
    0.1360    0.9392    0.7284    0.5782
    0.1440    0.9392    0.7284    0.5782
    0.1520    0.9392    0.7283    0.5783
    0.1600    0.9392    0.7283    0.5783
    0.1680    0.9392    0.7283    0.5784
    0.1760    0.9392    0.7283    0.5784
    0.1840    0.9392    0.7283    0.5785
    0.1920    0.9392    0.7283    0.5785
    0.2000    0.9392    0.7282    0.5786
    0.2080    0.9392    0.7282    0.5786
    0.2160    0.9393    0.7282    0.5786
    0.2240    0.9393    0.7282    0.5787
    0.2320    0.9393    0.7282    0.5787
    0.2400    0.9393    0.7282    0.5788
    0.2480    0.9393    0.7282    0.5788
    0.2560    0.9393    0.7281    0.5789
    0.2640    0.9393    0.7281    0.5789
    0.2720    0.9393    0.7281    0.5790
    0.2800    0.9393    0.7281    0.5790
    0.2880    0.9393    0.7281    0.5790
    0.2960    0.9393    0.7281    0.5791
    0.3040    0.9393    0.7281    0.5791
    0.3120    0.9393    0.7280    0.5792
    0.3200    0.9392    0.7280    0.5792
    0.3280    0.9392    0.7280    0.5793
    0.3360    0.9392    0.7280    0.5793
    0.3440    0.9392    0.7280    0.5793
    0.3520    0.9392    0.7280    0.5794
    0.3600    0.9392    0.7280    0.5794
    0.3680    0.9392    0.7280    0.5794
    0.3760    0.9392    0.7280    0.5795
    0.3840    0.9392    0.7280    0.5795
    0.3920    0.9392    0.7279    0.5795
    0.4000    0.9392    0.7279    0.5796
    0.4080    0.9392    0.7279    0.5796
    0.4160    0.9391    0.7279    0.5796
    0.4240    0.9391    0.7278    0.5795
    0.4320    0.9390    0.7277    0.5794
    0.4400    0.9389    0.7276    0.5793
    0.4480    0.9388    0.7274    0.5791
    0.4560    0.9386    0.7272    0.5789
    0.4640    0.9384    0.7270    0.5787
    0.4720    0.9383    0.7268    0.5785
    0.4800    0.9381    0.7266    0.5782
    0.4880    0.9378    0.7263    0.5779
    0.4960    0.9376    0.7260    0.5775
    0.5040    0.9373    0.7257    0.5771
    0.5120    0.9371    0.7253    0.5767
    0.5200    0.9368    0.7249    0.5763
    0.5280    0.9364    0.7245    0.5758
    0.5360    0.9361    0.7241    0.5753
    0.5440    0.9357    0.7237    0.5748
    0.5520    0.9354    0.7232    0.5742
    0.5600    0.9350    0.7227    0.5736
    0.5680    0.9345    0.7222    0.5730
    0.5760    0.9341    0.7217    0.5724
    0.5840    0.9337    0.7211    0.5717
    0.5920    0.9332    0.7206    0.5710
    0.6000    0.9327    0.7200    0.5703
    0.6080    0.9322    0.7194    0.5696
    0.6160    0.9317    0.7187    0.5688
    0.6240    0.9311    0.7181    0.5680
    0.6320    0.9305    0.7174    0.5672
    0.6400    0.9300    0.7167    0.5664
    0.6480    0.9294    0.7160    0.5655
    0.6560    0.9288    0.7152    0.5646
    0.6640    0.9281    0.7145    0.5637
    0.6720    0.9275    0.7137    0.5628
    0.6800    0.9268    0.7129    0.5619
    0.6880    0.9261    0.7121    0.5609
    0.6960    0.9254    0.7113    0.5600
    0.7040    0.9247    0.7104    0.5590
    0.7120    0.9240    0.7095    0.5580
    0.7200    0.9232    0.7087    0.5570
    0.7280    0.9225    0.7078    0.5560
    0.7360    0.9217    0.7069    0.5549
    0.7440    0.9209    0.7059    0.5539
    0.7520    0.9201    0.7050    0.5529
    0.7600    0.9193    0.7040    0.5518
    0.7680    0.9184    0.7031    0.5507
    0.7760    0.9176    0.7021    0.5496
    0.7840    0.9167    0.7011    0.5486
    0.7920    0.9159    0.7001    0.5475
    0.8000    0.9150    0.6991    0.5464
    0.8080    0.9141    0.6981    0.5453
    0.8160    0.9131    0.6970    0.5442
    0.8240    0.9122    0.6960    0.5431
    0.8320    0.9113    0.6949    0.5421
    0.8400    0.9103    0.6939    0.5410
    0.8480    0.9094    0.6928    0.5399
    0.8560    0.9084    0.6917    0.5388
    0.8640    0.9074    0.6906    0.5377
    0.8720    0.9064    0.6895    0.5367
    0.8800    0.9054    0.6884    0.5356
    0.8880    0.9044    0.6873    0.5346
    0.8960    0.9033    0.6862    0.5336
    0.9040    0.9023    0.6851    0.5325
    0.9120    0.9013    0.6840    0.5315
    0.9200    0.9002    0.6829    0.5306
    0.9280    0.8991    0.6818    0.5296
    0.9360    0.8981    0.6806    0.5286
    0.9440    0.8970    0.6795    0.5277
    0.9520    0.8959    0.6784    0.5268
    0.9600    0.8948    0.6773    0.5259
    0.9680    0.8937    0.6761    0.5250
    0.9760    0.8926    0.6750    0.5241
    0.9840    0.8914    0.6739    0.5233
    0.9920    0.8903    0.6728    0.5225
    1.0000    0.8892    0.6717    0.5217
    1.0080    0.8880    0.6705    0.5210
    1.0160    0.8869    0.6694    0.5202
    1.0240    0.8857    0.6683    0.5195
    1.0320    0.8846    0.6672    0.5189
    1.0400    0.8834    0.6661    0.5182
    1.0480    0.8823    0.6651    0.5176
    1.0560    0.8811    0.6640    0.5170
    1.0640    0.8799    0.6629    0.5165
    1.0720    0.8787    0.6619    0.5160
    1.0800    0.8776    0.6608    0.5155
    1.0880    0.8764    0.6598    0.5151
    1.0960    0.8752    0.6587    0.5147
    1.1040    0.8740    0.6577    0.5143
    1.1120    0.8728    0.6567    0.5140
    1.1200    0.8716    0.6557    0.5137
    1.1280    0.8704    0.6547    0.5134
    1.1360    0.8692    0.6538    0.5132
    1.1440    0.8680    0.6528    0.5131
    1.1520    0.8668    0.6519    0.5129
    1.1600    0.8656    0.6510    0.5128
    1.1680    0.8644    0.6500    0.5128
    1.1760    0.8632    0.6491    0.5128
    1.1840    0.8620    0.6483    0.5128
    1.1920    0.8608    0.6474    0.5128
    1.2000    0.8596    0.6466    0.5129
    1.2080    0.8584    0.6457    0.5131
    1.2160    0.8573    0.6449    0.5133
    1.2240    0.8561    0.6442    0.5135
    1.2320    0.8549    0.6434    0.5138
    1.2400    0.8537    0.6426    0.5141
    1.2480    0.8525    0.6419    0.5144
    1.2560    0.8513    0.6412    0.5148
    1.2640    0.8502    0.6405    0.5152
    1.2720    0.8490    0.6399    0.5157
    1.2800    0.8478    0.6392    0.5162
    1.2880    0.8466    0.6386    0.5167
    1.2960    0.8455    0.6380    0.5173
    1.3040    0.8443    0.6374    0.5179
    1.3120    0.8432    0.6369    0.5186
    1.3200    0.8420    0.6364    0.5193
    1.3280    0.8409    0.6359    0.5200
    1.3360    0.8398    0.6354    0.5207
    1.3440    0.8386    0.6349    0.5215
    1.3520    0.8375    0.6345    0.5223
    1.3600    0.8364    0.6341    0.5232
    1.3680    0.8353    0.6337    0.5241
    1.3760    0.8342    0.6334    0.5250
    1.3840    0.8331    0.6331    0.5259
    1.3920    0.8320    0.6328    0.5269
    1.4000    0.8309    0.6325    0.5279
    1.4080    0.8298    0.6323    0.5289
    1.4160    0.8288    0.6320    0.5299
    1.4240    0.8277    0.6319    0.5310
    1.4320    0.8267    0.6317    0.5321
    1.4400    0.8256    0.6315    0.5332
    1.4480    0.8246    0.6314    0.5344
    1.4560    0.8236    0.6314    0.5355
    1.4640    0.8225    0.6313    0.5367
    1.4720    0.8215    0.6313    0.5379
    1.4800    0.8205    0.6313    0.5391
    1.4880    0.8196    0.6313    0.5403
    1.4960    0.8186    0.6313    0.5415
    1.5040    0.8176    0.6314    0.5428
    1.5120    0.8167    0.6315    0.5440
    1.5200    0.8157    0.6316    0.5453
    1.5280    0.8148    0.6318    0.5466
    1.5360    0.8139    0.6320    0.5479
    1.5440    0.8130    0.6322    0.5492
    1.5520    0.8121    0.6324    0.5504
    1.5600    0.8112    0.6327    0.5517
    1.5680    0.8103    0.6330    0.5530
    1.5760    0.8094    0.6333    0.5543
    1.5840    0.8086    0.6336    0.5556
    1.5920    0.8077    0.6340    0.5570
    1.6000    0.8069    0.6344    0.5582
    1.6080    0.8061    0.6348    0.5595
    1.6160    0.8053    0.6352    0.5608
    1.6240    0.8045    0.6357    0.5621
    1.6320    0.8037    0.6362    0.5634
    1.6400    0.8029    0.6367    0.5647
    1.6480    0.8022    0.6372    0.5659
    1.6560    0.8014    0.6377    0.5672
    1.6640    0.8007    0.6383    0.5684
    1.6720    0.8000    0.6389    0.5697
    1.6800    0.7993    0.6395    0.5709
    1.6880    0.7986    0.6402    0.5721
    1.6960    0.7979    0.6408    0.5732
    1.7040    0.7973    0.6415    0.5744
    1.7120    0.7966    0.6422    0.5756
    1.7200    0.7960    0.6429    0.5767
    1.7280    0.7954    0.6436    0.5778
    1.7360    0.7948    0.6444    0.5789
    1.7440    0.7942    0.6451    0.5800
    1.7520    0.7936    0.6459    0.5810
    1.7600    0.7930    0.6467    0.5820
    1.7680    0.7925    0.6476    0.5831
    1.7760    0.7920    0.6484    0.5840
    1.7840    0.7914    0.6492    0.5850
    1.7920    0.7909    0.6501    0.5859
    1.8000    0.7904    0.6510    0.5868
    1.8080    0.7900    0.6519    0.5877
    1.8160    0.7895    0.6528    0.5885
    1.8240    0.7890    0.6537    0.5893
    1.8320    0.7886    0.6546    0.5901
    1.8400    0.7882    0.6556    0.5909
    1.8480    0.7878    0.6565    0.5916
    1.8560    0.7874    0.6575    0.5923
    1.8640    0.7870    0.6585    0.5929
    1.8720    0.7866    0.6594    0.5936
    1.8800    0.7863    0.6604    0.5942
    1.8880    0.7860    0.6614    0.5947
    1.8960    0.7856    0.6625    0.5952
    1.9040    0.7853    0.6635    0.5957
    1.9120    0.7851    0.6645    0.5962
    1.9200    0.7848    0.6655    0.5966
    1.9280    0.7845    0.6666    0.5970
    1.9360    0.7843    0.6676    0.5973
    1.9440    0.7840    0.6686    0.5977
    1.9520    0.7838    0.6697    0.5979
    1.9600    0.7836    0.6708    0.5982
    1.9680    0.7834    0.6718    0.5984
    1.9760    0.7833    0.6729    0.5985
    1.9840    0.7831    0.6739    0.5987
    1.9920    0.7830    0.6750    0.5988
    2.0000    0.7828    0.6761    0.5988
    2.0080    0.7827    0.6771    0.5988
    2.0160    0.7826    0.6782    0.5988
    2.0240    0.7825    0.6793    0.5987
    2.0320    0.7825    0.6803    0.5987
    2.0400    0.7824    0.6814    0.5985
    2.0480    0.7824    0.6825    0.5983
    2.0560    0.7824    0.6835    0.5981
    2.0640    0.7823    0.6846    0.5979
    2.0720    0.7823    0.6856    0.5976
    2.0800    0.7824    0.6867    0.5973
    2.0880    0.7824    0.6877    0.5969
    2.0960    0.7824    0.6888    0.5965
    2.1040    0.7825    0.6898    0.5961
    2.1120    0.7826    0.6908    0.5956
    2.1200    0.7827    0.6919    0.5951
    2.1280    0.7828    0.6929    0.5946
    2.1360    0.7829    0.6939    0.5940
    2.1440    0.7830    0.6949    0.5934
    2.1520    0.7831    0.6959    0.5927
    2.1600    0.7833    0.6969    0.5921
    2.1680    0.7835    0.6979    0.5914
    2.1760    0.7837    0.6989    0.5906
    2.1840    0.7839    0.6999    0.5898
    2.1920    0.7841    0.7008    0.5890
    2.2000    0.7843    0.7018    0.5882
    2.2080    0.7845    0.7027    0.5873
    2.2160    0.7848    0.7036    0.5864
    2.2240    0.7850    0.7046    0.5855
    2.2320    0.7853    0.7055    0.5845
    2.2400    0.7856    0.7064    0.5835
    2.2480    0.7859    0.7073    0.5825
    2.2560    0.7862    0.7081    0.5815
    2.2640    0.7866    0.7090    0.5804
    2.2720    0.7869    0.7098    0.5793
    2.2800    0.7873    0.7107    0.5782
    2.2880    0.7876    0.7115    0.5770
    2.2960    0.7880    0.7123    0.5759
    2.3040    0.7884    0.7131    0.5747
    2.3120    0.7888    0.7139    0.5735
    2.3200    0.7892    0.7147    0.5723
    2.3280    0.7897    0.7154    0.5710
    2.3360    0.7901    0.7162    0.5697
    2.3440    0.7906    0.7169    0.5685
    2.3520    0.7910    0.7176    0.5672
    2.3600    0.7915    0.7183    0.5659
    2.3680    0.7920    0.7190    0.5645
    2.3760    0.7925    0.7197    0.5632
    2.3840    0.7930    0.7203    0.5618
    2.3920    0.7936    0.7210    0.5605
    2.4000    0.7941    0.7216    0.5591
    2.4080    0.7947    0.7222    0.5577
    2.4160    0.7952    0.7228    0.5563
    2.4240    0.7958    0.7234    0.5549
    2.4320    0.7964    0.7239    0.5535
    2.4400    0.7970    0.7245    0.5521
    2.4480    0.7976    0.7250    0.5507
    2.4560    0.7982    0.7255    0.5493
    2.4640    0.7988    0.7260    0.5479
    2.4720    0.7995    0.7265    0.5465
    2.4800    0.8001    0.7269    0.5451
    2.4880    0.8008    0.7274    0.5437
    2.4960    0.8014    0.7278    0.5423
    2.5040    0.8021    0.7282    0.5409
    2.5120    0.8028    0.7286    0.5395
    2.5200    0.8035    0.7289    0.5382
    2.5280    0.8042    0.7293    0.5368
    2.5360    0.8049    0.7296    0.5355
    2.5440    0.8057    0.7299    0.5341
    2.5520    0.8064    0.7302    0.5328
    2.5600    0.8071    0.7305    0.5315
    2.5680    0.8079    0.7308    0.5302
    2.5760    0.8087    0.7310    0.5289
    2.5840    0.8094    0.7312    0.5277
    2.5920    0.8102    0.7314    0.5264
    2.6000    0.8110    0.7316    0.5252
    2.6080    0.8118    0.7318    0.5240
    2.6160    0.8126    0.7319    0.5229
    2.6240    0.8134    0.7321    0.5217
    2.6320    0.8143    0.7322    0.5206
    2.6400    0.8151    0.7323    0.5195
    2.6480    0.8159    0.7323    0.5185
    2.6560    0.8168    0.7324    0.5174
    2.6640    0.8176    0.7324    0.5164
    2.6720    0.8185    0.7325    0.5155
    2.6800    0.8194    0.7325    0.5145
    2.6880    0.8202    0.7324    0.5136
    2.6960    0.8211    0.7324    0.5128
    2.7040    0.8220    0.7324    0.5120
    2.7120    0.8229    0.7323    0.5112
    2.7200    0.8238    0.7322    0.5104
    2.7280    0.8247    0.7321    0.5097
    2.7360    0.8256    0.7320    0.5090
    2.7440    0.8265    0.7318    0.5084
    2.7520    0.8274    0.7317    0.5078
    2.7600    0.8284    0.7315    0.5072
    2.7680    0.8293    0.7313    0.5067
    2.7760    0.8302    0.7311    0.5063
    2.7840    0.8312    0.7308    0.5058
    2.7920    0.8321    0.7306    0.5055
    2.8000    0.8331    0.7303    0.5051
    2.8080    0.8340    0.7300    0.5048
    2.8160    0.8350    0.7297    0.5046
    2.8240    0.8360    0.7294    0.5044
    2.8320    0.8369    0.7290    0.5042
    2.8400    0.8379    0.7287    0.5041
    2.8480    0.8389    0.7283    0.5040
    2.8560    0.8398    0.7279    0.5040
    2.8640    0.8408    0.7275    0.5040
    2.8720    0.8418    0.7271    0.5041
    2.8800    0.8428    0.7266    0.5042
    2.8880    0.8438    0.7262    0.5044
    2.8960    0.8448    0.7257    0.5046
    2.9040    0.8457    0.7252    0.5048
    2.9120    0.8467    0.7247    0.5051
    2.9200    0.8477    0.7242    0.5055
    2.9280    0.8487    0.7236    0.5058
    2.9360    0.8497    0.7231    0.5063
    2.9440    0.8507    0.7225    0.5067
    2.9520    0.8517    0.7219    0.5072
    2.9600    0.8527    0.7213    0.5078
    2.9680    0.8537    0.7207    0.5084
    2.9760    0.8547    0.7201    0.5090
    2.9840    0.8557    0.7194    0.5097
    2.9920    0.8567    0.7188    0.5104
    3.0000    0.8577    0.7181    0.5111
    3.0080    0.8587    0.7174    0.5119
    3.0160    0.8597    0.7167    0.5127
    3.0240    0.8606    0.7160    0.5136
    3.0320    0.8616    0.7152    0.5145
    3.0400    0.8626    0.7145    0.5154
    3.0480    0.8636    0.7137    0.5163
    3.0560    0.8646    0.7130    0.5173
    3.0640    0.8656    0.7122    0.5183
    3.0720    0.8665    0.7114    0.5193
    3.0800    0.8675    0.7106    0.5204
    3.0880    0.8685    0.7098    0.5215
    3.0960    0.8695    0.7089    0.5226
    3.1040    0.8704    0.7081    0.5238
    3.1120    0.8714    0.7072    0.5249
    3.1200    0.8723    0.7064    0.5261
    3.1280    0.8733    0.7055    0.5273
    3.1360    0.8742    0.7046    0.5285
    3.1440    0.8752    0.7037    0.5298
    3.1520    0.8761    0.7028    0.5310
    3.1600    0.8770    0.7019    0.5323
    3.1680    0.8780    0.7009    0.5336
    3.1760    0.8789    0.7000    0.5349
    3.1840    0.8798    0.6991    0.5362
    3.1920    0.8807    0.6981    0.5375
    3.2000    0.8816    0.6971    0.5388
    3.2080    0.8825    0.6962    0.5401
    3.2160    0.8834    0.6952    0.5415
    3.2240    0.8843    0.6942    0.5428
    3.2320    0.8852    0.6932    0.5441
    3.2400    0.8860    0.6922    0.5455
    3.2480    0.8869    0.6912    0.5468
    3.2560    0.8878    0.6902    0.5482
    3.2640    0.8886    0.6892    0.5495
    3.2720    0.8895    0.6881    0.5509
    3.2800    0.8903    0.6871    0.5522
    3.2880    0.8911    0.6861    0.5535
    3.2960    0.8919    0.6850    0.5548
    3.3040    0.8927    0.6840    0.5562
    3.3120    0.8935    0.6829    0.5575
    3.3200    0.8943    0.6819    0.5588
    3.3280    0.8951    0.6808    0.5601
    3.3360    0.8959    0.6797    0.5613
    3.3440    0.8966    0.6787    0.5626
    3.3520    0.8974    0.6776    0.5638
    3.3600    0.8981    0.6766    0.5651
    3.3680    0.8989    0.6755    0.5663
    3.3760    0.8996    0.6744    0.5675
    3.3840    0.9003    0.6733    0.5687
    3.3920    0.9010    0.6723    0.5698
    3.4000    0.9017    0.6712    0.5710
    3.4080    0.9024    0.6701    0.5721
    3.4160    0.9031    0.6691    0.5732
    3.4240    0.9037    0.6680    0.5742
    3.4320    0.9044    0.6669    0.5753
    3.4400    0.9050    0.6658    0.5763
    3.4480    0.9056    0.6648    0.5773
    3.4560    0.9062    0.6637    0.5783
    3.4640    0.9068    0.6627    0.5792
    3.4720    0.9074    0.6616    0.5801
    3.4800    0.9080    0.6606    0.5810
    3.4880    0.9086    0.6595    0.5819
    3.4960    0.9091    0.6585    0.5827
    3.5040    0.9097    0.6574    0.5835
    3.5120    0.9102    0.6564    0.5843
    3.5200    0.9107    0.6554    0.5850
    3.5280    0.9112    0.6543    0.5858
    3.5360    0.9117    0.6533    0.5864
    3.5440    0.9122    0.6523    0.5871
    3.5520    0.9127    0.6513    0.5877
    3.5600    0.9131    0.6503    0.5883
    3.5680    0.9135    0.6494    0.5888
    3.5760    0.9140    0.6484    0.5893
    3.5840    0.9144    0.6474    0.5898
    3.5920    0.9148    0.6465    0.5902
    3.6000    0.9152    0.6455    0.5906
    3.6080    0.9155    0.6446    0.5910
    3.6160    0.9159    0.6437    0.5913
    3.6240    0.9163    0.6428    0.5916
    3.6320    0.9166    0.6419    0.5919
    3.6400    0.9169    0.6410    0.5921
    3.6480    0.9172    0.6401    0.5923
    3.6560    0.9175    0.6392    0.5924
    3.6640    0.9178    0.6384    0.5925
    3.6720    0.9181    0.6376    0.5926
    3.6800    0.9183    0.6367    0.5927
    3.6880    0.9185    0.6359    0.5927
    3.6960    0.9188    0.6351    0.5926
    3.7040    0.9190    0.6344    0.5926
    3.7120    0.9192    0.6336    0.5924
    3.7200    0.9194    0.6329    0.5923
    3.7280    0.9195    0.6322    0.5921
    3.7360    0.9197    0.6315    0.5919
    3.7440    0.9198    0.6308    0.5916
    3.7520    0.9200    0.6301    0.5914
    3.7600    0.9201    0.6294    0.5910
    3.7680    0.9202    0.6288    0.5907
    3.7760    0.9203    0.6282    0.5903
    3.7840    0.9203    0.6276    0.5898
    3.7920    0.9204    0.6270    0.5894
    3.8000    0.9204    0.6265    0.5889
    3.8080    0.9205    0.6260    0.5884
    3.8160    0.9205    0.6254    0.5878
    3.8240    0.9205    0.6250    0.5872
    3.8320    0.9205    0.6245    0.5866
    3.8400    0.9205    0.6241    0.5859
    3.8480    0.9204    0.6236    0.5852
    3.8560    0.9204    0.6232    0.5845
    3.8640    0.9203    0.6229    0.5837
    3.8720    0.9202    0.6225    0.5830
    3.8800    0.9202    0.6222    0.5822
    3.8880    0.9201    0.6219    0.5813
    3.8960    0.9199    0.6216    0.5805
    3.9040    0.9198    0.6213    0.5796
    3.9120    0.9197    0.6211    0.5787
    3.9200    0.9195    0.6209    0.5777
    3.9280    0.9194    0.6207    0.5767
    3.9360    0.9192    0.6206    0.5758
    3.9440    0.9190    0.6204    0.5747
    3.9520    0.9188    0.6203    0.5737
    3.9600    0.9186    0.6202    0.5727
    3.9680    0.9183    0.6202    0.5716
    3.9760    0.9181    0.6202    0.5705
    3.9840    0.9179    0.6201    0.5694
    3.9920    0.9176    0.6202    0.5682
    4.0000    0.9173    0.6202    0.5671
    4.0080    0.9170    0.6203    0.5659
    4.0160    0.9167    0.6204    0.5648
    4.0240    0.9164    0.6205    0.5636
    4.0320    0.9161    0.6207    0.5624
    4.0400    0.9158    0.6209    0.5612
    4.0480    0.9154    0.6211    0.5599
    4.0560    0.9151    0.6213    0.5587
    4.0640    0.9147    0.6216    0.5575
    4.0720    0.9143    0.6219    0.5562
    4.0800    0.9139    0.6222    0.5550
    4.0880    0.9135    0.6225    0.5537
    4.0960    0.9131    0.6229    0.5524
    4.1040    0.9127    0.6233    0.5512
    4.1120    0.9123    0.6237    0.5499
    4.1200    0.9119    0.6242    0.5487
    4.1280    0.9114    0.6246    0.5474
    4.1360    0.9109    0.6251    0.5461
    4.1440    0.9105    0.6256    0.5449
    4.1520    0.9100    0.6262    0.5436
    4.1600    0.9095    0.6268    0.5424
    4.1680    0.9090    0.6274    0.5411
    4.1760    0.9085    0.6280    0.5399
    4.1840    0.9080    0.6286    0.5387
    4.1920    0.9075    0.6293    0.5375
    4.2000    0.9069    0.6300    0.5363
    4.2080    0.9064    0.6307    0.5351
    4.2160    0.9059    0.6315    0.5339
    4.2240    0.9053    0.6322    0.5328
    4.2320    0.9047    0.6330    0.5316
    4.2400    0.9042    0.6338    0.5305
    4.2480    0.9036    0.6347    0.5294
    4.2560    0.9030    0.6355    0.5283
    4.2640    0.9024    0.6364    0.5273
    4.2720    0.9018    0.6373    0.5262
    4.2800    0.9012    0.6382    0.5252
    4.2880    0.9005    0.6392    0.5242
    4.2960    0.8999    0.6401    0.5233
    4.3040    0.8993    0.6411    0.5223
    4.3120    0.8986    0.6421    0.5214
    4.3200    0.8980    0.6431    0.5205
    4.3280    0.8973    0.6441    0.5197
    4.3360    0.8967    0.6452    0.5188
    4.3440    0.8960    0.6463    0.5181
    4.3520    0.8953    0.6473    0.5173
    4.3600    0.8946    0.6484    0.5166
    4.3680    0.8939    0.6496    0.5159
    4.3760    0.8932    0.6507    0.5152
    4.3840    0.8925    0.6518    0.5146
    4.3920    0.8918    0.6530    0.5140
    4.4000    0.8911    0.6542    0.5135
    4.4080    0.8904    0.6554    0.5129
    4.4160    0.8897    0.6566    0.5125
    4.4240    0.8889    0.6578    0.5120
    4.4320    0.8882    0.6590    0.5116
    4.4400    0.8875    0.6602    0.5113
    4.4480    0.8867    0.6615    0.5109
    4.4560    0.8860    0.6627    0.5107
    4.4640    0.8852    0.6640    0.5104
    4.4720    0.8845    0.6652    0.5102
    4.4800    0.8837    0.6665    0.5101
    4.4880    0.8829    0.6678    0.5099
    4.4960    0.8821    0.6691    0.5099
    4.5040    0.8814    0.6704    0.5098
    4.5120    0.8806    0.6717    0.5098
    4.5200    0.8798    0.6730    0.5099
    4.5280    0.8790    0.6743    0.5099
    4.5360    0.8782    0.6756    0.5101
    4.5440    0.8774    0.6769    0.5102
    4.5520    0.8766    0.6782    0.5104
    4.5600    0.8758    0.6796    0.5107
    4.5680    0.8750    0.6809    0.5110
    4.5760    0.8742    0.6822    0.5113
    4.5840    0.8734    0.6835    0.5116
    4.5920    0.8726    0.6849    0.5120
    4.6000    0.8718    0.6862    0.5125
    4.6080    0.8709    0.6875    0.5129
    4.6160    0.8701    0.6888    0.5134
    4.6240    0.8693    0.6902    0.5140
    4.6320    0.8684    0.6915    0.5146
    4.6400    0.8676    0.6928    0.5152
    4.6480    0.8668    0.6941    0.5158
    4.6560    0.8659    0.6954    0.5165
    4.6640    0.8651    0.6967    0.5172
    4.6720    0.8643    0.6980    0.5179
    4.6800    0.8634    0.6992    0.5187
    4.6880    0.8626    0.7005    0.5195
    4.6960    0.8617    0.7018    0.5203
    4.7040    0.8609    0.7030    0.5212
    4.7120    0.8600    0.7043    0.5221
    4.7200    0.8592    0.7055    0.5230
    4.7280    0.8583    0.7068    0.5239
    4.7360    0.8575    0.7080    0.5248
    4.7440    0.8566    0.7092    0.5258
    4.7520    0.8558    0.7104    0.5268
    4.7600    0.8549    0.7116    0.5278
    4.7680    0.8540    0.7127    0.5289
    4.7760    0.8532    0.7139    0.5299
    4.7840    0.8523    0.7151    0.5310
    4.7920    0.8515    0.7162    0.5321
    4.8000    0.8506    0.7173    0.5332
    4.8080    0.8497    0.7184    0.5343
    4.8160    0.8489    0.7195    0.5354
    4.8240    0.8480    0.7206    0.5365
    4.8320    0.8472    0.7216    0.5377
    4.8400    0.8463    0.7227    0.5388
    4.8480    0.8454    0.7237    0.5400
    4.8560    0.8446    0.7247    0.5411
    4.8640    0.8437    0.7257    0.5423
    4.8720    0.8429    0.7266    0.5435
    4.8800    0.8420    0.7276    0.5446
    4.8880    0.8412    0.7285    0.5458
    4.8960    0.8403    0.7294    0.5470
    4.9040    0.8394    0.7303    0.5482
    4.9120    0.8386    0.7312    0.5493
    4.9200    0.8377    0.7320    0.5505
    4.9280    0.8369    0.7329    0.5517
    4.9360    0.8360    0.7337    0.5528
    4.9440    0.8352    0.7344    0.5540
    4.9520    0.8343    0.7352    0.5551
    4.9600    0.8335    0.7359    0.5562
    4.9680    0.8326    0.7367    0.5574
    4.9760    0.8318    0.7373    0.5585
    4.9840    0.8310    0.7380    0.5596
    4.9920    0.8301    0.7387    0.5607
    5.0000    0.8293    0.7393    0.5618
    5.0080    0.8284    0.7399    0.5628
    5.0160    0.8276    0.7405    0.5639
    5.0240    0.8268    0.7410    0.5649
    5.0320    0.8260    0.7415    0.5659
    5.0400    0.8251    0.7420    0.5669
    5.0480    0.8243    0.7425    0.5679
    5.0560    0.8235    0.7429    0.5689
    5.0640    0.8227    0.7434    0.5698
    5.0720    0.8219    0.7438    0.5707
    5.0800    0.8210    0.7441    0.5716
    5.0880    0.8202    0.7445    0.5725
    5.0960    0.8194    0.7448    0.5734
    5.1040    0.8186    0.7451    0.5742
    5.1120    0.8178    0.7453    0.5750
    5.1200    0.8170    0.7456    0.5758
    5.1280    0.8163    0.7458    0.5765
    5.1360    0.8155    0.7460    0.5772
    5.1440    0.8147    0.7461    0.5780
    5.1520    0.8139    0.7462    0.5786
    5.1600    0.8131    0.7463    0.5793
    5.1680    0.8124    0.7464    0.5799
    5.1760    0.8116    0.7465    0.5805
    5.1840    0.8109    0.7465    0.5810
    5.1920    0.8101    0.7465    0.5816
    5.2000    0.8094    0.7464    0.5821
    5.2080    0.8086    0.7464    0.5825
    5.2160    0.8079    0.7463    0.5830
    5.2240    0.8072    0.7462    0.5834
    5.2320    0.8064    0.7460    0.5838
    5.2400    0.8057    0.7458    0.5841
    5.2480    0.8050    0.7456    0.5844
    5.2560    0.8043    0.7454    0.5847
    5.2640    0.8036    0.7452    0.5850
    5.2720    0.8029    0.7449    0.5852
    5.2800    0.8022    0.7446    0.5854
    5.2880    0.8015    0.7442    0.5855
    5.2960    0.8009    0.7439    0.5857
    5.3040    0.8002    0.7435    0.5857
    5.3120    0.7995    0.7431    0.5858
    5.3200    0.7989    0.7426    0.5858
    5.3280    0.7983    0.7422    0.5858
    5.3360    0.7976    0.7417    0.5858
    5.3440    0.7970    0.7411    0.5857
    5.3520    0.7964    0.7406    0.5856
    5.3600    0.7958    0.7400    0.5855
    5.3680    0.7952    0.7394    0.5853
    5.3760    0.7946    0.7388    0.5851
    5.3840    0.7940    0.7382    0.5849
    5.3920    0.7934    0.7375    0.5846
    5.4000    0.7929    0.7368    0.5844
    5.4080    0.7923    0.7361    0.5840
    5.4160    0.7918    0.7354    0.5837
    5.4240    0.7912    0.7346    0.5833
    5.4320    0.7907    0.7338    0.5829
    5.4400    0.7902    0.7330    0.5825
    5.4480    0.7897    0.7322    0.5820
    5.4560    0.7892    0.7314    0.5815
    5.4640    0.7887    0.7305    0.5810
    5.4720    0.7882    0.7296    0.5805
    5.4800    0.7878    0.7287    0.5799
    5.4880    0.7873    0.7278    0.5793
    5.4960    0.7869    0.7268    0.5787
    5.5040    0.7865    0.7259    0.5780
    5.5120    0.7861    0.7249    0.5773
    5.5200    0.7857    0.7239    0.5766
    5.5280    0.7853    0.7228    0.5759
    5.5360    0.7849    0.7218    0.5752
    5.5440    0.7845    0.7207    0.5744
    5.5520    0.7842    0.7197    0.5736
    5.5600    0.7839    0.7186    0.5728
    5.5680    0.7835    0.7175    0.5720
    5.5760    0.7832    0.7164    0.5711
    5.5840    0.7829    0.7152    0.5703
    5.5920    0.7827    0.7141    0.5694
    5.6000    0.7824    0.7129    0.5685
    5.6080    0.7821    0.7118    0.5676
    5.6160    0.7819    0.7106    0.5667
    5.6240    0.7817    0.7094    0.5657
    5.6320    0.7815    0.7082    0.5648
    5.6400    0.7813    0.7070    0.5638
    5.6480    0.7811    0.7057    0.5629
    5.6560    0.7810    0.7045    0.5619
    5.6640    0.7808    0.7033    0.5609
    5.6720    0.7807    0.7020    0.5599
    5.6800    0.7806    0.7007    0.5589
    5.6880    0.7805    0.6995    0.5579
    5.6960    0.7804    0.6982    0.5568
    5.7040    0.7804    0.6969    0.5558
    5.7120    0.7803    0.6957    0.5548
    5.7200    0.7803    0.6944    0.5538
    5.7280    0.7803    0.6931    0.5527
    5.7360    0.7803    0.6918    0.5517
    5.7440    0.7803    0.6905    0.5507
    5.7520    0.7803    0.6892    0.5497
    5.7600    0.7804    0.6879    0.5486
    5.7680    0.7805    0.6866    0.5476
    5.7760    0.7806    0.6853    0.5466
    5.7840    0.7807    0.6840    0.5456
    5.7920    0.7808    0.6827    0.5446
    5.8000    0.7810    0.6814    0.5436
    5.8080    0.7811    0.6801    0.5426
    5.8160    0.7813    0.6788    0.5417
    5.8240    0.7815    0.6775    0.5407
    5.8320    0.7817    0.6763    0.5398
    5.8400    0.7820    0.6750    0.5388
    5.8480    0.7822    0.6737    0.5379
    5.8560    0.7825    0.6725    0.5370
    5.8640    0.7828    0.6712    0.5361
    5.8720    0.7831    0.6700    0.5352
    5.8800    0.7835    0.6687    0.5344
    5.8880    0.7838    0.6675    0.5336
    5.8960    0.7842    0.6663    0.5328
    5.9040    0.7846    0.6651    0.5320
    5.9120    0.7850    0.6639    0.5312
    5.9200    0.7854    0.6627    0.5305
    5.9280    0.7858    0.6615    0.5297
    5.9360    0.7863    0.6604    0.5290
    5.9440    0.7868    0.6592    0.5284
    5.9520    0.7873    0.6581    0.5277
    5.9600    0.7878    0.6570    0.5271
    5.9680    0.7883    0.6559    0.5265
    5.9760    0.7889    0.6548    0.5260
    5.9840    0.7895    0.6537    0.5254
    5.9920    0.7901    0.6527    0.5249
    6.0000    0.7907    0.6516    0.5244
    6.0080    0.7913    0.6506    0.5240
    6.0160    0.7919    0.6496    0.5236
    6.0240    0.7926    0.6487    0.5232
    6.0320    0.7933    0.6477    0.5229
    6.0400    0.7940    0.6468    0.5226
    6.0480    0.7947    0.6458    0.5223
    6.0560    0.7954    0.6450    0.5220
    6.0640    0.7962    0.6441    0.5218
    6.0720    0.7969    0.6432    0.5216
    6.0800    0.7977    0.6424    0.5215
    6.0880    0.7985    0.6416    0.5214
    6.0960    0.7993    0.6408    0.5213
    6.1040    0.8002    0.6401    0.5213
    6.1120    0.8010    0.6393    0.5212
    6.1200    0.8019    0.6386    0.5213
    6.1280    0.8028    0.6379    0.5213
    6.1360    0.8036    0.6373    0.5214
    6.1440    0.8046    0.6366    0.5216
    6.1520    0.8055    0.6360    0.5217
    6.1600    0.8064    0.6355    0.5219
    6.1680    0.8074    0.6349    0.5221
    6.1760    0.8083    0.6344    0.5224
    6.1840    0.8093    0.6339    0.5227
    6.1920    0.8103    0.6334    0.5230
    6.2000    0.8113    0.6330    0.5234
    6.2080    0.8123    0.6325    0.5238
    6.2160    0.8134    0.6321    0.5242
    6.2240    0.8144    0.6318    0.5247
    6.2320    0.8155    0.6314    0.5252
    6.2400    0.8165    0.6311    0.5257
    6.2480    0.8176    0.6309    0.5262
    6.2560    0.8187    0.6306    0.5268
    6.2640    0.8198    0.6304    0.5274
    6.2720    0.8209    0.6302    0.5280
    6.2800    0.8220    0.6300    0.5287
    6.2880    0.8232    0.6299    0.5293
    6.2960    0.8243    0.6298    0.5301
    6.3040    0.8255    0.6297    0.5308
    6.3120    0.8266    0.6297    0.5315
    6.3200    0.8278    0.6296    0.5323
    6.3280    0.8290    0.6296    0.5331
    6.3360    0.8302    0.6297    0.5339
    6.3440    0.8314    0.6297    0.5347
    6.3520    0.8326    0.6298    0.5356
    6.3600    0.8338    0.6299    0.5365
    6.3680    0.8350    0.6301    0.5373
    6.3760    0.8362    0.6302    0.5382
    6.3840    0.8375    0.6304    0.5392
    6.3920    0.8387    0.6307    0.5401
    6.4000    0.8400    0.6309    0.5410
    6.4080    0.8412    0.6312    0.5420
    6.4160    0.8425    0.6315    0.5429
    6.4240    0.8437    0.6318    0.5439
    6.4320    0.8450    0.6322    0.5449
    6.4400    0.8462    0.6325    0.5459
    6.4480    0.8475    0.6329    0.5469
    6.4560    0.8488    0.6334    0.5479
    6.4640    0.8501    0.6338    0.5489
    6.4720    0.8513    0.6343    0.5499
    6.4800    0.8526    0.6348    0.5509
    6.4880    0.8539    0.6353    0.5519
    6.4960    0.8552    0.6358    0.5529
    6.5040    0.8565    0.6364    0.5539
    6.5120    0.8577    0.6370    0.5549
    6.5200    0.8590    0.6376    0.5559
    6.5280    0.8603    0.6382    0.5569
    6.5360    0.8616    0.6389    0.5579
    6.5440    0.8629    0.6395    0.5589
    6.5520    0.8642    0.6402    0.5599
    6.5600    0.8654    0.6409    0.5608
    6.5680    0.8667    0.6416    0.5618
    6.5760    0.8680    0.6424    0.5628
    6.5840    0.8693    0.6431    0.5637
    6.5920    0.8706    0.6439    0.5646
    6.6000    0.8718    0.6447    0.5655
    6.6080    0.8731    0.6455    0.5664
    6.6160    0.8744    0.6463    0.5673
    6.6240    0.8756    0.6471    0.5682
    6.6320    0.8769    0.6480    0.5691
    6.6400    0.8781    0.6488    0.5699
    6.6480    0.8794    0.6497    0.5707
    6.6560    0.8806    0.6506    0.5715
    6.6640    0.8818    0.6515    0.5723
    6.6720    0.8831    0.6524    0.5731
    6.6800    0.8843    0.6533    0.5738
    6.6880    0.8855    0.6542    0.5745
    6.6960    0.8867    0.6552    0.5752
    6.7040    0.8879    0.6561    0.5759
    6.7120    0.8891    0.6571    0.5766
    6.7200    0.8903    0.6580    0.5772
    6.7280    0.8914    0.6590    0.5778
    6.7360    0.8926    0.6600    0.5784
    6.7440    0.8938    0.6609    0.5789
    6.7520    0.8949    0.6619    0.5794
    6.7600    0.8961    0.6629    0.5799
    6.7680    0.8972    0.6639    0.5804
    6.7760    0.8983    0.6649    0.5808
    6.7840    0.8994    0.6659    0.5813
    6.7920    0.9005    0.6669    0.5816
    6.8000    0.9016    0.6679    0.5820
    6.8080    0.9027    0.6689    0.5823
    6.8160    0.9038    0.6699    0.5826
    6.8240    0.9048    0.6709    0.5829
    6.8320    0.9059    0.6719    0.5831
    6.8400    0.9069    0.6729    0.5833
    6.8480    0.9079    0.6739    0.5835
    6.8560    0.9089    0.6749    0.5837
    6.8640    0.9099    0.6759    0.5838
    6.8720    0.9109    0.6768    0.5839
    6.8800    0.9119    0.6778    0.5839
    6.8880    0.9128    0.6788    0.5839
    6.8960    0.9138    0.6798    0.5839
    6.9040    0.9147    0.6808    0.5839
    6.9120    0.9156    0.6817    0.5838
    6.9200    0.9165    0.6827    0.5837
    6.9280    0.9174    0.6837    0.5835
    6.9360    0.9183    0.6846    0.5834
    6.9440    0.9191    0.6855    0.5832
    6.9520    0.9200    0.6865    0.5829
    6.9600    0.9208    0.6874    0.5827
    6.9680    0.9216    0.6883    0.5824
    6.9760    0.9224    0.6892    0.5820
    6.9840    0.9232    0.6901    0.5817
    6.9920    0.9239    0.6910    0.5813
    7.0000    0.9247    0.6919    0.5808
    7.0080    0.9254    0.6928    0.5804
    7.0160    0.9261    0.6936    0.5799
    7.0240    0.9268    0.6945    0.5794
    7.0320    0.9275    0.6953    0.5789
    7.0400    0.9282    0.6961    0.5783
    7.0480    0.9288    0.6969    0.5777
    7.0560    0.9294    0.6977    0.5770
    7.0640    0.9301    0.6985    0.5764
    7.0720    0.9307    0.6993    0.5757
    7.0800    0.9312    0.7001    0.5750
    7.0880    0.9318    0.7008    0.5743
    7.0960    0.9323    0.7015    0.5735
    7.1040    0.9329    0.7023    0.5727
    7.1120    0.9334    0.7030    0.5719
    7.1200    0.9339    0.7037    0.5710
    7.1280    0.9343    0.7043    0.5702
    7.1360    0.9348    0.7050    0.5693
    7.1440    0.9352    0.7056    0.5684
    7.1520    0.9357    0.7063    0.5674
    7.1600    0.9361    0.7069    0.5665
    7.1680    0.9364    0.7075    0.5655
    7.1760    0.9368    0.7081    0.5645
    7.1840    0.9372    0.7086    0.5635
    7.1920    0.9375    0.7092    0.5625
    7.2000    0.9378    0.7097    0.5614
    7.2080    0.9381    0.7102    0.5604
    7.2160    0.9384    0.7107    0.5593
    7.2240    0.9386    0.7112    0.5582
    7.2320    0.9388    0.7117    0.5571
    7.2400    0.9391    0.7121    0.5560
    7.2480    0.9393    0.7125    0.5549
    7.2560    0.9394    0.7129    0.5537
    7.2640    0.9396    0.7133    0.5526
    7.2720    0.9398    0.7137    0.5514
    7.2800    0.9399    0.7141    0.5502
    7.2880    0.9400    0.7144    0.5491
    7.2960    0.9401    0.7147    0.5479
    7.3040    0.9401    0.7150    0.5467
    7.3120    0.9402    0.7153    0.5455
    7.3200    0.9402    0.7156    0.5443
    7.3280    0.9402    0.7158    0.5431
    7.3360    0.9402    0.7161    0.5419
    7.3440    0.9402    0.7163    0.5407
    7.3520    0.9402    0.7165    0.5395
    7.3600    0.9401    0.7167    0.5383
    7.3680    0.9400    0.7168    0.5371
    7.3760    0.9399    0.7170    0.5359
    7.3840    0.9398    0.7171    0.5348
    7.3920    0.9397    0.7172    0.5336
    7.4000    0.9395    0.7173    0.5324
    7.4080    0.9394    0.7174    0.5313
    7.4160    0.9392    0.7174    0.5301
    7.4240    0.9390    0.7174    0.5290
    7.4320    0.9388    0.7175    0.5279
    7.4400    0.9385    0.7175    0.5268
    7.4480    0.9383    0.7174    0.5257
    7.4560    0.9380    0.7174    0.5246
    7.4640    0.9377    0.7174    0.5236
    7.4720    0.9374    0.7173    0.5225
    7.4800    0.9371    0.7172    0.5215
    7.4880    0.9367    0.7171    0.5205
    7.4960    0.9364    0.7170    0.5195
    7.5040    0.9360    0.7168    0.5186
    7.5120    0.9356    0.7167    0.5176
    7.5200    0.9352    0.7165    0.5167
    7.5280    0.9348    0.7163    0.5158
    7.5360    0.9343    0.7161    0.5150
    7.5440    0.9339    0.7159    0.5142
    7.5520    0.9334    0.7157    0.5134
    7.5600    0.9329    0.7154    0.5126
    7.5680    0.9324    0.7152    0.5119
    7.5760    0.9319    0.7149    0.5112
    7.5840    0.9313    0.7146    0.5105
    7.5920    0.9308    0.7143    0.5099
    7.6000    0.9302    0.7139    0.5093
    7.6080    0.9296    0.7136    0.5087
    7.6160    0.9290    0.7132    0.5082
    7.6240    0.9284    0.7129    0.5077
    7.6320    0.9278    0.7125    0.5072
    7.6400    0.9272    0.7121    0.5068
    7.6480    0.9265    0.7117    0.5064
    7.6560    0.9258    0.7112    0.5060
    7.6640    0.9251    0.7108    0.5057
    7.6720    0.9244    0.7103    0.5055
    7.6800    0.9237    0.7099    0.5052
    7.6880    0.9230    0.7094    0.5050
    7.6960    0.9223    0.7089    0.5049
    7.7040    0.9215    0.7084    0.5048
    7.7120    0.9207    0.7079    0.5047
    7.7200    0.9200    0.7074    0.5047
    7.7280    0.9192    0.7068    0.5047
    7.7360    0.9184    0.7063    0.5048
    7.7440    0.9175    0.7057    0.5049
    7.7520    0.9167    0.7051    0.5050
    7.7600    0.9159    0.7045    0.5052
    7.7680    0.9150    0.7039    0.5054
    7.7760    0.9141    0.7033    0.5057
    7.7840    0.9133    0.7027    0.5060
    7.7920    0.9124    0.7021    0.5063
    7.8000    0.9115    0.7015    0.5067
    7.8080    0.9106    0.7008    0.5071
    7.8160    0.9096    0.7002    0.5076
    7.8240    0.9087    0.6995    0.5081
    7.8320    0.9078    0.6988    0.5086
    7.8400    0.9068    0.6982    0.5092
    7.8480    0.9058    0.6975    0.5098
    7.8560    0.9049    0.6968    0.5105
    7.8640    0.9039    0.6961    0.5111
    7.8720    0.9029    0.6954    0.5119
    7.8800    0.9019    0.6947    0.5126
    7.8880    0.9009    0.6940    0.5134
    7.8960    0.8999    0.6932    0.5143
    7.9040    0.8988    0.6925    0.5151
    7.9120    0.8978    0.6918    0.5160
    7.9200    0.8967    0.6910    0.5169
    7.9280    0.8957    0.6903    0.5179
    7.9360    0.8946    0.6895    0.5189
    7.9440    0.8935    0.6888    0.5199
    7.9520    0.8925    0.6880    0.5209
    7.9600    0.8914    0.6872    0.5220
    7.9680    0.8903    0.6865    0.5230
    7.9760    0.8892    0.6857    0.5242
    7.9840    0.8881    0.6849    0.5253
    7.9920    0.8870    0.6842    0.5264
    8.0000    0.8859    0.6834    0.5276
    8.0080    0.8847    0.6826    0.5288
    8.0160    0.8836    0.6818    0.5300
    8.0240    0.8825    0.6811    0.5313
    8.0320    0.8813    0.6803    0.5325
    8.0400    0.8802    0.6795    0.5338
    8.0480    0.8790    0.6787    0.5350
    8.0560    0.8779    0.6779    0.5363
    8.0640    0.8767    0.6772    0.5376
    8.0720    0.8755    0.6764    0.5389
    8.0800    0.8744    0.6756    0.5402
    8.0880    0.8732    0.6748    0.5416
    8.0960    0.8720    0.6741    0.5429
    8.1040    0.8708    0.6733    0.5442
    8.1120    0.8696    0.6725    0.5456
    8.1200    0.8684    0.6718    0.5469
    8.1280    0.8673    0.6710    0.5483
    8.1360    0.8661    0.6702    0.5496
    8.1440    0.8649    0.6695    0.5510
    8.1520    0.8637    0.6687    0.5523
    8.1600    0.8625    0.6680    0.5537
    8.1680    0.8613    0.6672    0.5550
    8.1760    0.8601    0.6665    0.5563
    8.1840    0.8589    0.6658    0.5577
    8.1920    0.8577    0.6650    0.5590
    8.2000    0.8564    0.6643    0.5603
    8.2080    0.8552    0.6636    0.5616
    8.2160    0.8540    0.6629    0.5629
    8.2240    0.8528    0.6622    0.5642
    8.2320    0.8516    0.6615    0.5654
    8.2400    0.8504    0.6608    0.5667
    8.2480    0.8492    0.6601    0.5679
    8.2560    0.8480    0.6594    0.5692
    8.2640    0.8468    0.6588    0.5704
    8.2720    0.8456    0.6581    0.5716
    8.2800    0.8444    0.6575    0.5727
    8.2880    0.8432    0.6568    0.5739
    8.2960    0.8420    0.6562    0.5750
    8.3040    0.8408    0.6556    0.5761
    8.3120    0.8396    0.6550    0.5772
    8.3200    0.8384    0.6544    0.5783
    8.3280    0.8372    0.6538    0.5794
    8.3360    0.8360    0.6532    0.5804
    8.3440    0.8348    0.6526    0.5814
    8.3520    0.8336    0.6521    0.5824
    8.3600    0.8325    0.6515    0.5833
    8.3680    0.8313    0.6510    0.5842
    8.3760    0.8301    0.6505    0.5851
    8.3840    0.8290    0.6500    0.5860
    8.3920    0.8278    0.6495    0.5868
    8.4000    0.8266    0.6490    0.5876
    8.4080    0.8255    0.6485    0.5884
    8.4160    0.8243    0.6481    0.5892
    8.4240    0.8232    0.6476    0.5899
    8.4320    0.8221    0.6472    0.5906
    8.4400    0.8209    0.6468    0.5912
    8.4480    0.8198    0.6464    0.5919
    8.4560    0.8187    0.6460    0.5925
    8.4640    0.8176    0.6456    0.5930
    8.4720    0.8165    0.6453    0.5935
    8.4800    0.8154    0.6449    0.5940
    8.4880    0.8143    0.6446    0.5945
    8.4960    0.8132    0.6443    0.5949
    8.5040    0.8122    0.6440    0.5953
    8.5120    0.8111    0.6437    0.5957
    8.5200    0.8101    0.6435    0.5960
    8.5280    0.8090    0.6432    0.5963
    8.5360    0.8080    0.6430    0.5965
    8.5440    0.8069    0.6428    0.5968
    8.5520    0.8059    0.6426    0.5969
    8.5600    0.8049    0.6424    0.5971
    8.5680    0.8039    0.6422    0.5972
    8.5760    0.8029    0.6421    0.5973
    8.5840    0.8020    0.6419    0.5973
    8.5920    0.8010    0.6418    0.5973
    8.6000    0.8000    0.6417    0.5973
    8.6080    0.7991    0.6416    0.5972
    8.6160    0.7982    0.6416    0.5971
    8.6240    0.7972    0.6415    0.5970
    8.6320    0.7963    0.6415    0.5968
    8.6400    0.7954    0.6415    0.5966
    8.6480    0.7946    0.6415    0.5964
    8.6560    0.7937    0.6415    0.5961
    8.6640    0.7928    0.6416    0.5958
    8.6720    0.7920    0.6416    0.5955
    8.6800    0.7912    0.6417    0.5951
    8.6880    0.7903    0.6418    0.5947
    8.6960    0.7895    0.6419    0.5942
    8.7040    0.7888    0.6421    0.5938
    8.7120    0.7880    0.6422    0.5933
    8.7200    0.7872    0.6424    0.5927
    8.7280    0.7865    0.6426    0.5922
    8.7360    0.7858    0.6428    0.5916
    8.7440    0.7850    0.6430    0.5909
    8.7520    0.7844    0.6433    0.5903
    8.7600    0.7837    0.6435    0.5896
    8.7680    0.7830    0.6438    0.5889
    8.7760    0.7824    0.6441    0.5881
    8.7840    0.7817    0.6444    0.5873
    8.7920    0.7811    0.6447    0.5865
    8.8000    0.7805    0.6451    0.5857
    8.8080    0.7799    0.6455    0.5849
    8.8160    0.7794    0.6458    0.5840
    8.8240    0.7788    0.6463    0.5831
    8.8320    0.7783    0.6467    0.5822
    8.8400    0.7778    0.6471    0.5812
    8.8480    0.7773    0.6476    0.5803
    8.8560    0.7768    0.6480    0.5793
    8.8640    0.7764    0.6485    0.5783
    8.8720    0.7759    0.6490    0.5772
    8.8800    0.7755    0.6496    0.5762
    8.8880    0.7751    0.6501    0.5751
    8.8960    0.7748    0.6507    0.5740
    8.9040    0.7744    0.6512    0.5729
    8.9120    0.7741    0.6518    0.5718
    8.9200    0.7737    0.6524    0.5707
    8.9280    0.7735    0.6530    0.5695
    8.9360    0.7732    0.6537    0.5684
    8.9440    0.7729    0.6543    0.5672
    8.9520    0.7727    0.6550    0.5660
    8.9600    0.7725    0.6557    0.5648
    8.9680    0.7723    0.6564    0.5637
    8.9760    0.7721    0.6571    0.5624
    8.9840    0.7719    0.6578    0.5612
    8.9920    0.7718    0.6585    0.5600
    9.0000    0.7717    0.6593    0.5588
    9.0080    0.7716    0.6600    0.5576
    9.0160    0.7715    0.6608    0.5564
    9.0240    0.7715    0.6616    0.5551
    9.0320    0.7715    0.6624    0.5539
    9.0400    0.7714    0.6632    0.5527
    9.0480    0.7715    0.6640    0.5515
    9.0560    0.7715    0.6648    0.5502
    9.0640    0.7716    0.6657    0.5490
    9.0720    0.7716    0.6665    0.5478
    9.0800    0.7717    0.6674    0.5466
    9.0880    0.7719    0.6683    0.5454
    9.0960    0.7720    0.6692    0.5442
    9.1040    0.7722    0.6701    0.5430
    9.1120    0.7723    0.6710    0.5419
    9.1200    0.7725    0.6719    0.5407
    9.1280    0.7728    0.6728    0.5396
    9.1360    0.7730    0.6737    0.5385
    9.1440    0.7733    0.6747    0.5373
    9.1520    0.7736    0.6756    0.5362
    9.1600    0.7739    0.6765    0.5352
    9.1680    0.7742    0.6775    0.5341
    9.1760    0.7746    0.6784    0.5331
    9.1840    0.7750    0.6794    0.5320
    9.1920    0.7753    0.6804    0.5310
    9.2000    0.7758    0.6814    0.5301
    9.2080    0.7762    0.6823    0.5291
    9.2160    0.7766    0.6833    0.5282
    9.2240    0.7771    0.6843    0.5273
    9.2320    0.7776    0.6853    0.5264
    9.2400    0.7781    0.6863    0.5255
    9.2480    0.7787    0.6873    0.5247
    9.2560    0.7792    0.6882    0.5239
    9.2640    0.7798    0.6892    0.5231
    9.2720    0.7804    0.6902    0.5224
    9.2800    0.7810    0.6912    0.5217
    9.2880    0.7816    0.6922    0.5210
    9.2960    0.7823    0.6932    0.5204
    9.3040    0.7829    0.6942    0.5198
    9.3120    0.7836    0.6952    0.5192
    9.3200    0.7843    0.6962    0.5186
    9.3280    0.7850    0.6972    0.5181
    9.3360    0.7858    0.6981    0.5176
    9.3440    0.7865    0.6991    0.5172
    9.3520    0.7873    0.7001    0.5168
    9.3600    0.7881    0.7011    0.5164
    9.3680    0.7889    0.7020    0.5161
    9.3760    0.7897    0.7030    0.5158
    9.3840    0.7905    0.7039    0.5155
    9.3920    0.7914    0.7049    0.5153
    9.4000    0.7923    0.7058    0.5151
    9.4080    0.7931    0.7068    0.5150
    9.4160    0.7940    0.7077    0.5149
    9.4240    0.7949    0.7086    0.5148
    9.4320    0.7959    0.7095    0.5148
    9.4400    0.7968    0.7104    0.5148
    9.4480    0.7978    0.7113    0.5148
    9.4560    0.7987    0.7122    0.5149
    9.4640    0.7997    0.7131    0.5150
    9.4720    0.8007    0.7139    0.5151
    9.4800    0.8017    0.7148    0.5153
    9.4880    0.8027    0.7156    0.5155
    9.4960    0.8037    0.7164    0.5158
    9.5040    0.8048    0.7173    0.5161
    9.5120    0.8058    0.7181    0.5164
    9.5200    0.8069    0.7189    0.5167
    9.5280    0.8079    0.7196    0.5171
    9.5360    0.8090    0.7204    0.5176
    9.5440    0.8101    0.7212    0.5180
    9.5520    0.8112    0.7219    0.5185
    9.5600    0.8123    0.7226    0.5190
    9.5680    0.8134    0.7233    0.5196
    9.5760    0.8146    0.7240    0.5201
    9.5840    0.8157    0.7247    0.5207
    9.5920    0.8168    0.7254    0.5214
    9.6000    0.8180    0.7260    0.5220
    9.6080    0.8191    0.7266    0.5227
    9.6160    0.8203    0.7273    0.5234
    9.6240    0.8215    0.7279    0.5242
    9.6320    0.8226    0.7284    0.5249
    9.6400    0.8238    0.7290    0.5257
    9.6480    0.8250    0.7295    0.5265
    9.6560    0.8262    0.7301    0.5274
    9.6640    0.8274    0.7306    0.5282
    9.6720    0.8286    0.7310    0.5291
    9.6800    0.8298    0.7315    0.5300
    9.6880    0.8310    0.7320    0.5309
    9.6960    0.8322    0.7324    0.5318
    9.7040    0.8335    0.7328    0.5327
    9.7120    0.8347    0.7332    0.5336
    9.7200    0.8359    0.7335    0.5346
    9.7280    0.8371    0.7339    0.5356
    9.7360    0.8383    0.7342    0.5366
    9.7440    0.8396    0.7345    0.5375
    9.7520    0.8408    0.7348    0.5385
    9.7600    0.8420    0.7351    0.5395
    9.7680    0.8433    0.7353    0.5406
    9.7760    0.8445    0.7355    0.5416
    9.7840    0.8457    0.7357    0.5426
    9.7920    0.8469    0.7359    0.5436
    9.8000    0.8482    0.7360    0.5446
    9.8080    0.8494    0.7362    0.5457
    9.8160    0.8506    0.7363    0.5467
    9.8240    0.8518    0.7364    0.5477
    9.8320    0.8531    0.7364    0.5487
    9.8400    0.8543    0.7364    0.5497
    9.8480    0.8555    0.7365    0.5508
    9.8560    0.8567    0.7364    0.5518
    9.8640    0.8579    0.7364    0.5528
    9.8720    0.8591    0.7364    0.5538
    9.8800    0.8603    0.7363    0.5548
    9.8880    0.8615    0.7362    0.5557
    9.8960    0.8627    0.7360    0.5567
    9.9040    0.8639    0.7359    0.5577
    9.9120    0.8651    0.7357    0.5586
    9.9200    0.8663    0.7355    0.5595
    9.9280    0.8675    0.7353    0.5605
    9.9360    0.8686    0.7350    0.5614
    9.9440    0.8698    0.7348    0.5623
    9.9520    0.8710    0.7345    0.5631
    9.9600    0.8721    0.7341    0.5640
    9.9680    0.8732    0.7338    0.5648
    9.9760    0.8744    0.7334    0.5657
    9.9840    0.8755    0.7330    0.5665
    9.9920    0.8766    0.7326    0.5672
   10.0000    0.8777    0.7322    0.5680
   10.0080    0.8788    0.7317    0.5688
   10.0160    0.8799    0.7312    0.5695
   10.0240    0.8810    0.7307    0.5702
   10.0320    0.8821    0.7302    0.5708
   10.0400    0.8832    0.7296    0.5715
   10.0480    0.8842    0.7291    0.5721
   10.0560    0.8853    0.7285    0.5727
   10.0640    0.8863    0.7278    0.5733
   10.0720    0.8874    0.7272    0.5739
   10.0800    0.8884    0.7265    0.5744
   10.0880    0.8894    0.7258    0.5749
   10.0960    0.8904    0.7251    0.5754
   10.1040    0.8914    0.7244    0.5758
   10.1120    0.8924    0.7236    0.5762
   10.1200    0.8933    0.7229    0.5766
   10.1280    0.8943    0.7221    0.5770
   10.1360    0.8952    0.7212    0.5773
   10.1440    0.8962    0.7204    0.5776
   10.1520    0.8971    0.7195    0.5779
   10.1600    0.8980    0.7187    0.5782
   10.1680    0.8989    0.7178    0.5784
   10.1760    0.8998    0.7168    0.5786
   10.1840    0.9006    0.7159    0.5788
   10.1920    0.9015    0.7149    0.5789
   10.2000    0.9023    0.7140    0.5790
   10.2080    0.9032    0.7130    0.5791
   10.2160    0.9040    0.7119    0.5791
   10.2240    0.9048    0.7109    0.5791
   10.2320    0.9056    0.7099    0.5791
   10.2400    0.9064    0.7088    0.5791
   10.2480    0.9071    0.7077    0.5790
   10.2560    0.9079    0.7066    0.5789
   10.2640    0.9086    0.7055    0.5787
   10.2720    0.9094    0.7044    0.5786
   10.2800    0.9101    0.7032    0.5784
   10.2880    0.9108    0.7021    0.5782
   10.2960    0.9115    0.7009    0.5779
   10.3040    0.9121    0.6997    0.5776
   10.3120    0.9128    0.6985    0.5773
   10.3200    0.9134    0.6973    0.5770
   10.3280    0.9140    0.6961    0.5766
   10.3360    0.9147    0.6948    0.5762
   10.3440    0.9153    0.6936    0.5758
   10.3520    0.9158    0.6923    0.5754
   10.3600    0.9164    0.6911    0.5749
   10.3680    0.9170    0.6898    0.5744
   10.3760    0.9175    0.6885    0.5739
   10.3840    0.9180    0.6872    0.5733
   10.3920    0.9185    0.6859    0.5728
   10.4000    0.9190    0.6846    0.5722
   10.4080    0.9195    0.6833    0.5716
   10.4160    0.9200    0.6820    0.5709
   10.4240    0.9204    0.6807    0.5703
   10.4320    0.9209    0.6793    0.5696
   10.4400    0.9213    0.6780    0.5689
   10.4480    0.9217    0.6767    0.5681
   10.4560    0.9221    0.6753    0.5674
   10.4640    0.9225    0.6740    0.5666
   10.4720    0.9228    0.6726    0.5658
   10.4800    0.9232    0.6713    0.5650
   10.4880    0.9235    0.6699    0.5642
   10.4960    0.9238    0.6686    0.5634
   10.5040    0.9241    0.6673    0.5625
   10.5120    0.9244    0.6659    0.5617
   10.5200    0.9247    0.6646    0.5608
   10.5280    0.9250    0.6632    0.5599
   10.5360    0.9252    0.6619    0.5590
   10.5440    0.9254    0.6606    0.5581
   10.5520    0.9257    0.6593    0.5572
   10.5600    0.9259    0.6579    0.5562
   10.5680    0.9260    0.6566    0.5553
   10.5760    0.9262    0.6553    0.5543
   10.5840    0.9264    0.6540    0.5534
   10.5920    0.9265    0.6527    0.5524
   10.6000    0.9267    0.6515    0.5515
   10.6080    0.9268    0.6502    0.5505
   10.6160    0.9269    0.6489    0.5495
   10.6240    0.9270    0.6477    0.5485
   10.6320    0.9271    0.6465    0.5475
   10.6400    0.9271    0.6452    0.5466
   10.6480    0.9272    0.6440    0.5456
   10.6560    0.9272    0.6428    0.5446
   10.6640    0.9272    0.6417    0.5436
   10.6720    0.9272    0.6405    0.5427
   10.6800    0.9272    0.6394    0.5417
   10.6880    0.9272    0.6382    0.5407
   10.6960    0.9272    0.6371    0.5398
   10.7040    0.9272    0.6360    0.5389
   10.7120    0.9271    0.6350    0.5379
   10.7200    0.9270    0.6339    0.5370
   10.7280    0.9270    0.6329    0.5361
   10.7360    0.9269    0.6319    0.5352
   10.7440    0.9268    0.6309    0.5343
   10.7520    0.9266    0.6299    0.5334
   10.7600    0.9265    0.6290    0.5325
   10.7680    0.9264    0.6280    0.5317
   10.7760    0.9262    0.6271    0.5309
   10.7840    0.9261    0.6263    0.5301
   10.7920    0.9259    0.6254    0.5293
   10.8000    0.9257    0.6246    0.5285
   10.8080    0.9255    0.6238    0.5277
   10.8160    0.9253    0.6230    0.5270
   10.8240    0.9251    0.6223    0.5263
   10.8320    0.9248    0.6216    0.5256
   10.8400    0.9246    0.6209    0.5249
   10.8480    0.9243    0.6202    0.5243
   10.8560    0.9241    0.6196    0.5237
   10.8640    0.9238    0.6190    0.5231
   10.8720    0.9235    0.6185    0.5225
   10.8800    0.9232    0.6179    0.5220
   10.8880    0.9229    0.6174    0.5215
   10.8960    0.9226    0.6169    0.5210
   10.9040    0.9222    0.6165    0.5206
   10.9120    0.9219    0.6161    0.5202
   10.9200    0.9215    0.6157    0.5198
   10.9280    0.9212    0.6154    0.5194
   10.9360    0.9208    0.6151    0.5191
   10.9440    0.9204    0.6148    0.5188
   10.9520    0.9200    0.6145    0.5185
   10.9600    0.9196    0.6143    0.5183
   10.9680    0.9192    0.6141    0.5181
   10.9760    0.9188    0.6140    0.5179
   10.9840    0.9184    0.6139    0.5178
   10.9920    0.9179    0.6138    0.5177
   11.0000    0.9175    0.6138    0.5176
   11.0080    0.9170    0.6137    0.5176
   11.0160    0.9165    0.6138    0.5176
   11.0240    0.9160    0.6138    0.5176
   11.0320    0.9156    0.6139    0.5177
   11.0400    0.9151    0.6140    0.5178
   11.0480    0.9146    0.6142    0.5179
   11.0560    0.9140    0.6144    0.5181
   11.0640    0.9135    0.6146    0.5183
   11.0720    0.9130    0.6149    0.5186
   11.0800    0.9124    0.6152    0.5188
   11.0880    0.9119    0.6155    0.5191
   11.0960    0.9113    0.6159    0.5195
   11.1040    0.9108    0.6163    0.5198
   11.1120    0.9102    0.6167    0.5202
   11.1200    0.9096    0.6171    0.5207
   11.1280    0.9090    0.6176    0.5211
   11.1360    0.9084    0.6182    0.5216
   11.1440    0.9078    0.6187    0.5221
   11.1520    0.9072    0.6193    0.5227
   11.1600    0.9066    0.6199    0.5233
   11.1680    0.9059    0.6206    0.5239
   11.1760    0.9053    0.6212    0.5245
   11.1840    0.9047    0.6220    0.5251
   11.1920    0.9040    0.6227    0.5258
   11.2000    0.9033    0.6235    0.5265
   11.2080    0.9027    0.6242    0.5273
   11.2160    0.9020    0.6251    0.5280
   11.2240    0.9013    0.6259    0.5288
   11.2320    0.9006    0.6268    0.5296
   11.2400    0.8999    0.6277    0.5304
   11.2480    0.8992    0.6286    0.5313
   11.2560    0.8985    0.6296    0.5321
   11.2640    0.8978    0.6305    0.5330
   11.2720    0.8971    0.6315    0.5339
   11.2800    0.8963    0.6326    0.5348
   11.2880    0.8956    0.6336    0.5357
   11.2960    0.8948    0.6347    0.5367
   11.3040    0.8941    0.6358    0.5376
   11.3120    0.8933    0.6369    0.5386
   11.3200    0.8926    0.6380    0.5396
   11.3280    0.8918    0.6392    0.5406
   11.3360    0.8910    0.6404    0.5416
   11.3440    0.8902    0.6415    0.5426
   11.3520    0.8894    0.6427    0.5436
   11.3600    0.8886    0.6440    0.5446
   11.3680    0.8878    0.6452    0.5456
   11.3760    0.8870    0.6465    0.5466
   11.3840    0.8862    0.6477    0.5477
   11.3920    0.8854    0.6490    0.5487
   11.4000    0.8845    0.6503    0.5497
   11.4080    0.8837    0.6516    0.5508
   11.4160    0.8829    0.6530    0.5518
   11.4240    0.8820    0.6543    0.5528
   11.4320    0.8812    0.6556    0.5538
   11.4400    0.8803    0.6570    0.5549
   11.4480    0.8794    0.6584    0.5559
   11.4560    0.8786    0.6597    0.5569
   11.4640    0.8777    0.6611    0.5579
   11.4720    0.8768    0.6625    0.5589
   11.4800    0.8760    0.6639    0.5599
   11.4880    0.8751    0.6653    0.5609
   11.4960    0.8742    0.6667    0.5618
   11.5040    0.8733    0.6681    0.5628
   11.5120    0.8724    0.6695    0.5637
   11.5200    0.8715    0.6709    0.5646
   11.5280    0.8706    0.6723    0.5656
   11.5360    0.8697    0.6738    0.5665
   11.5440    0.8687    0.6752    0.5673
   11.5520    0.8678    0.6766    0.5682
   11.5600    0.8669    0.6780    0.5691
   11.5680    0.8660    0.6794    0.5699
   11.5760    0.8650    0.6808    0.5707
   11.5840    0.8641    0.6823    0.5715
   11.5920    0.8631    0.6837    0.5723
   11.6000    0.8622    0.6851    0.5730
   11.6080    0.8613    0.6865    0.5738
   11.6160    0.8603    0.6879    0.5745
   11.6240    0.8593    0.6892    0.5751
   11.6320    0.8584    0.6906    0.5758
   11.6400    0.8574    0.6920    0.5764
   11.6480    0.8565    0.6934    0.5771
   11.6560    0.8555    0.6947    0.5776
   11.6640    0.8545    0.6961    0.5782
   11.6720    0.8536    0.6974    0.5787
   11.6800    0.8526    0.6987    0.5793
   11.6880    0.8516    0.7001    0.5797
   11.6960    0.8506    0.7014    0.5802
   11.7040    0.8497    0.7027    0.5806
   11.7120    0.8487    0.7039    0.5810
   11.7200    0.8477    0.7052    0.5814
   11.7280    0.8467    0.7065    0.5817
   11.7360    0.8457    0.7077    0.5820
   11.7440    0.8448    0.7089    0.5823
   11.7520    0.8438    0.7101    0.5826
   11.7600    0.8428    0.7113    0.5828
   11.7680    0.8418    0.7125    0.5830
   11.7760    0.8408    0.7137    0.5831
   11.7840    0.8398    0.7148    0.5833
   11.7920    0.8388    0.7160    0.5834
   11.8000    0.8379    0.7171    0.5834
   11.8080    0.8369    0.7182    0.5835
   11.8160    0.8359    0.7193    0.5835
   11.8240    0.8349    0.7203    0.5835
   11.8320    0.8339    0.7214    0.5834
   11.8400    0.8329    0.7224    0.5833
   11.8480    0.8319    0.7234    0.5832
   11.8560    0.8310    0.7244    0.5831
   11.8640    0.8300    0.7253    0.5829
   11.8720    0.8290    0.7263    0.5827
   11.8800    0.8280    0.7272    0.5825
   11.8880    0.8271    0.7281    0.5822
   11.8960    0.8261    0.7289    0.5819
   11.9040    0.8251    0.7298    0.5816
   11.9120    0.8241    0.7306    0.5812
   11.9200    0.8232    0.7314    0.5808
   11.9280    0.8222    0.7322    0.5804
   11.9360    0.8213    0.7330    0.5800
   11.9440    0.8203    0.7337    0.5795
   11.9520    0.8194    0.7344    0.5790
   11.9600    0.8184    0.7351    0.5785
   11.9680    0.8175    0.7358    0.5779
   11.9760    0.8165    0.7364    0.5773
   11.9840    0.8156    0.7370    0.5767
   11.9920    0.8147    0.7376    0.5761
   12.0000    0.8137    0.7382    0.5754
   12.0080    0.8128    0.7388    0.5748
   12.0160    0.8119    0.7393    0.5741
   12.0240    0.8110    0.7398    0.5733
   12.0320    0.8101    0.7403    0.5726
   12.0400    0.8092    0.7407    0.5718
   12.0480    0.8083    0.7411    0.5710
   12.0560    0.8074    0.7415    0.5702
   12.0640    0.8066    0.7419    0.5693
   12.0720    0.8057    0.7422    0.5685
   12.0800    0.8048    0.7426    0.5676
   12.0880    0.8040    0.7429    0.5667
   12.0960    0.8031    0.7431    0.5658
   12.1040    0.8023    0.7434    0.5649
   12.1120    0.8015    0.7436    0.5639
   12.1200    0.8006    0.7438    0.5630
   12.1280    0.7998    0.7440    0.5620
   12.1360    0.7990    0.7441    0.5610
   12.1440    0.7982    0.7442    0.5600
   12.1520    0.7974    0.7443    0.5590
   12.1600    0.7967    0.7444    0.5580
   12.1680    0.7959    0.7444    0.5570
   12.1760    0.7952    0.7445    0.5559
   12.1840    0.7944    0.7445    0.5549
   12.1920    0.7937    0.7444    0.5538
   12.2000    0.7930    0.7444    0.5528
   12.2080    0.7923    0.7443    0.5517
   12.2160    0.7916    0.7442    0.5506
   12.2240    0.7909    0.7441    0.5496
   12.2320    0.7902    0.7439    0.5485
   12.2400    0.7895    0.7438    0.5474
   12.2480    0.7889    0.7436    0.5464
   12.2560    0.7882    0.7434    0.5453
   12.2640    0.7876    0.7431    0.5442
   12.2720    0.7870    0.7429    0.5432
   12.2800    0.7864    0.7426    0.5421
   12.2880    0.7858    0.7423    0.5410
   12.2960    0.7853    0.7419    0.5400
   12.3040    0.7847    0.7416    0.5390
   12.3120    0.7842    0.7412    0.5379
   12.3200    0.7836    0.7408    0.5369
   12.3280    0.7831    0.7404    0.5359
   12.3360    0.7826    0.7399    0.5349
   12.3440    0.7821    0.7395    0.5339
   12.3520    0.7817    0.7390    0.5329
   12.3600    0.7812    0.7385    0.5320
   12.3680    0.7808    0.7380    0.5310
   12.3760    0.7804    0.7374    0.5301
   12.3840    0.7800    0.7369    0.5292
   12.3920    0.7796    0.7363    0.5283
   12.4000    0.7792    0.7357    0.5275
   12.4080    0.7788    0.7351    0.5266
   12.4160    0.7785    0.7345    0.5258
   12.4240    0.7782    0.7338    0.5250
   12.4320    0.7779    0.7331    0.5243
   12.4400    0.7776    0.7325    0.5235
   12.4480    0.7773    0.7318    0.5228
   12.4560    0.7771    0.7310    0.5221
   12.4640    0.7768    0.7303    0.5214
   12.4720    0.7766    0.7295    0.5208
   12.4800    0.7764    0.7288    0.5202
   12.4880    0.7762    0.7280    0.5196
   12.4960    0.7761    0.7272    0.5191
   12.5040    0.7759    0.7264    0.5186
   12.5120    0.7758    0.7256    0.5181
   12.5200    0.7757    0.7247    0.5176
   12.5280    0.7756    0.7239    0.5172
   12.5360    0.7755    0.7230    0.5168
   12.5440    0.7755    0.7221    0.5165
   12.5520    0.7755    0.7212    0.5162
   12.5600    0.7754    0.7203    0.5159
   12.5680    0.7754    0.7194    0.5157
   12.5760    0.7755    0.7185    0.5155
   12.5840    0.7755    0.7175    0.5153
   12.5920    0.7756    0.7166    0.5152
   12.6000    0.7757    0.7156    0.5151
   12.6080    0.7758    0.7146    0.5150
   12.6160    0.7759    0.7136    0.5150
   12.6240    0.7760    0.7127    0.5151
   12.6320    0.7762    0.7117    0.5151
   12.6400    0.7764    0.7106    0.5152
   12.6480    0.7766    0.7096    0.5154
   12.6560    0.7768    0.7086    0.5155
   12.6640    0.7770    0.7076    0.5157
   12.6720    0.7773    0.7065    0.5160
   12.6800    0.7775    0.7055    0.5163
   12.6880    0.7778    0.7044    0.5166
   12.6960    0.7781    0.7034    0.5170
   12.7040    0.7785    0.7023    0.5174
   12.7120    0.7788    0.7012    0.5178
   12.7200    0.7792    0.7002    0.5183
   12.7280    0.7796    0.6991    0.5188
   12.7360    0.7800    0.6980    0.5193
   12.7440    0.7804    0.6969    0.5199
   12.7520    0.7809    0.6958    0.5205
   12.7600    0.7813    0.6948    0.5211
   12.7680    0.7818    0.6937    0.5218
   12.7760    0.7823    0.6926    0.5225
   12.7840    0.7828    0.6915    0.5233
   12.7920    0.7834    0.6904    0.5240
   12.8000    0.7839    0.6893    0.5248
   12.8080    0.7845    0.6882    0.5257
   12.8160    0.7851    0.6871    0.5265
   12.8240    0.7857    0.6860    0.5274
   12.8320    0.7863    0.6849    0.5283
   12.8400    0.7870    0.6838    0.5292
   12.8480    0.7876    0.6827    0.5302
   12.8560    0.7883    0.6816    0.5312
   12.8640    0.7890    0.6806    0.5322
   12.8720    0.7897    0.6795    0.5332
   12.8800    0.7904    0.6784    0.5342
   12.8880    0.7912    0.6773    0.5353
   12.8960    0.7919    0.6762    0.5364
   12.9040    0.7927    0.6752    0.5375
   12.9120    0.7935    0.6741    0.5386
   12.9200    0.7943    0.6731    0.5397
   12.9280    0.7951    0.6720    0.5408
   12.9360    0.7959    0.6710    0.5420
   12.9440    0.7968    0.6699    0.5431
   12.9520    0.7976    0.6689    0.5443
   12.9600    0.7985    0.6679    0.5455
   12.9680    0.7994    0.6669    0.5467
   12.9760    0.8003    0.6658    0.5479
   12.9840    0.8012    0.6648    0.5491
   12.9920    0.8022    0.6639    0.5503
   13.0000    0.8031    0.6629    0.5515
   13.0080    0.8041    0.6619    0.5527
   13.0160    0.8050    0.6609    0.5539
   13.0240    0.8060    0.6600    0.5551
   13.0320    0.8070    0.6590    0.5563
   13.0400    0.8080    0.6581    0.5575
   13.0480    0.8090    0.6572    0.5587
   13.0560    0.8101    0.6563    0.5599
   13.0640    0.8111    0.6554    0.5611
   13.0720    0.8122    0.6545    0.5623
   13.0800    0.8132    0.6536    0.5634
   13.0880    0.8143    0.6528    0.5646
   13.0960    0.8154    0.6519    0.5658
   13.1040    0.8164    0.6511    0.5669
   13.1120    0.8175    0.6503    0.5680
   13.1200    0.8187    0.6495    0.5692
   13.1280    0.8198    0.6487    0.5703
   13.1360    0.8209    0.6479    0.5713
   13.1440    0.8220    0.6472    0.5724
   13.1520    0.8232    0.6464    0.5735
   13.1600    0.8243    0.6457    0.5745
   13.1680    0.8255    0.6450    0.5755
   13.1760    0.8266    0.6443    0.5765
   13.1840    0.8278    0.6436    0.5775
   13.1920    0.8289    0.6429    0.5784
   13.2000    0.8301    0.6423    0.5794
   13.2080    0.8313    0.6416    0.5803
   13.2160    0.8325    0.6410    0.5812
   13.2240    0.8337    0.6404    0.5820
   13.2320    0.8349    0.6399    0.5828
   13.2400    0.8361    0.6393    0.5836
   13.2480    0.8373    0.6388    0.5844
   13.2560    0.8385    0.6382    0.5852
   13.2640    0.8397    0.6377    0.5859
   13.2720    0.8409    0.6372    0.5866
   13.2800    0.8421    0.6368    0.5873
   13.2880    0.8433    0.6363    0.5879
   13.2960    0.8446    0.6359    0.5885
   13.3040    0.8458    0.6355    0.5891
   13.3120    0.8470    0.6351    0.5896
   13.3200    0.8482    0.6347    0.5901
   13.3280    0.8495    0.6344    0.5906
   13.3360    0.8507    0.6340    0.5910
   13.3440    0.8519    0.6337    0.5914
   13.3520    0.8531    0.6334    0.5918
   13.3600    0.8544    0.6331    0.5922
   13.3680    0.8556    0.6329    0.5925
   13.3760    0.8568    0.6327    0.5927
   13.3840    0.8580    0.6324    0.5930
   13.3920    0.8592    0.6322    0.5932
   13.4000    0.8605    0.6321    0.5934
   13.4080    0.8617    0.6319    0.5935
   13.4160    0.8629    0.6318    0.5936
   13.4240    0.8641    0.6317    0.5937
   13.4320    0.8653    0.6316    0.5937
   13.4400    0.8665    0.6315    0.5937
   13.4480    0.8677    0.6314    0.5936
   13.4560    0.8689    0.6314    0.5936
   13.4640    0.8701    0.6314    0.5934
   13.4720    0.8713    0.6314    0.5933
   13.4800    0.8725    0.6314    0.5931
   13.4880    0.8737    0.6315    0.5929
   13.4960    0.8748    0.6315    0.5926
   13.5040    0.8760    0.6316    0.5923
   13.5120    0.8772    0.6317    0.5920
   13.5200    0.8783    0.6319    0.5916
   13.5280    0.8795    0.6320    0.5912
   13.5360    0.8806    0.6322    0.5908
   13.5440    0.8818    0.6324    0.5903
   13.5520    0.8829    0.6326    0.5898
   13.5600    0.8840    0.6328    0.5893
   13.5680    0.8852    0.6330    0.5887
   13.5760    0.8863    0.6333    0.5881
   13.5840    0.8874    0.6336    0.5875
   13.5920    0.8885    0.6339    0.5869
   13.6000    0.8896    0.6342    0.5862
   13.6080    0.8907    0.6345    0.5854
   13.6160    0.8917    0.6349    0.5847
   13.6240    0.8928    0.6352    0.5839
   13.6320    0.8939    0.6356    0.5831
   13.6400    0.8949    0.6360    0.5822
   13.6480    0.8959    0.6365    0.5814
   13.6560    0.8970    0.6369    0.5805
   13.6640    0.8980    0.6374    0.5795
   13.6720    0.8990    0.6378    0.5786
   13.6800    0.9000    0.6383    0.5776
   13.6880    0.9010    0.6388    0.5766
   13.6960    0.9020    0.6393    0.5756
   13.7040    0.9030    0.6399    0.5745
   13.7120    0.9039    0.6404    0.5735
   13.7200    0.9049    0.6410    0.5724
   13.7280    0.9058    0.6416    0.5713
   13.7360    0.9068    0.6422    0.5701
   13.7440    0.9077    0.6428    0.5690
   13.7520    0.9086    0.6434    0.5678
   13.7600    0.9095    0.6441    0.5666
   13.7680    0.9104    0.6447    0.5654
   13.7760    0.9113    0.6454    0.5642
   13.7840    0.9121    0.6460    0.5630
   13.7920    0.9130    0.6467    0.5617
   13.8000    0.9138    0.6474    0.5605
   13.8080    0.9147    0.6482    0.5592
   13.8160    0.9155    0.6489    0.5579
   13.8240    0.9163    0.6496    0.5566
   13.8320    0.9171    0.6504    0.5554
   13.8400    0.9179    0.6511    0.5541
   13.8480    0.9186    0.6519    0.5527
   13.8560    0.9194    0.6527    0.5514
   13.8640    0.9201    0.6535    0.5501
   13.8720    0.9209    0.6543    0.5488
   13.8800    0.9216    0.6551    0.5475
   13.8880    0.9223    0.6559    0.5462
   13.8960    0.9230    0.6567    0.5448
   13.9040    0.9237    0.6576    0.5435
   13.9120    0.9243    0.6584    0.5422
   13.9200    0.9250    0.6593    0.5409
   13.9280    0.9256    0.6601    0.5396
   13.9360    0.9263    0.6610    0.5383
   13.9440    0.9269    0.6618    0.5370
   13.9520    0.9275    0.6627    0.5357
   13.9600    0.9281    0.6636    0.5345
   13.9680    0.9287    0.6645    0.5332
   13.9760    0.9292    0.6654    0.5320
   13.9840    0.9298    0.6663    0.5307
   13.9920    0.9303    0.6672    0.5295
   14.0000    0.9308    0.6681    0.5283
   14.0080    0.9313    0.6690    0.5272
   14.0160    0.9318    0.6699    0.5260
   14.0240    0.9323    0.6708    0.5249
   14.0320    0.9328    0.6717    0.5237
   14.0400    0.9332    0.6726    0.5226
   14.0480    0.9336    0.6735    0.5216
   14.0560    0.9341    0.6745    0.5205
   14.0640    0.9345    0.6754    0.5195
   14.0720    0.9349    0.6763    0.5185
   14.0800    0.9352    0.6772    0.5175
   14.0880    0.9356    0.6781    0.5166
   14.0960    0.9359    0.6791    0.5157
   14.1040    0.9363    0.6800    0.5148
   14.1120    0.9366    0.6809    0.5139
   14.1200    0.9369    0.6818    0.5131
   14.1280    0.9372    0.6827    0.5123
   14.1360    0.9374    0.6836    0.5116
   14.1440    0.9377    0.6845    0.5108
   14.1520    0.9379    0.6855    0.5102
   14.1600    0.9382    0.6864    0.5095
   14.1680    0.9384    0.6872    0.5089
   14.1760    0.9386    0.6881    0.5083
   14.1840    0.9387    0.6890    0.5078
   14.1920    0.9389    0.6899    0.5073
   14.2000    0.9390    0.6908    0.5069
   14.2080    0.9392    0.6917    0.5064
   14.2160    0.9393    0.6925    0.5061
   14.2240    0.9394    0.6934    0.5057
   14.2320    0.9395    0.6942    0.5054
   14.2400    0.9395    0.6951    0.5052
   14.2480    0.9396    0.6959    0.5050
   14.2560    0.9396    0.6967    0.5048
   14.2640    0.9396    0.6976    0.5047
   14.2720    0.9396    0.6984    0.5046
   14.2800    0.9396    0.6992    0.5045
   14.2880    0.9396    0.7000    0.5045
   14.2960    0.9395    0.7008    0.5045
   14.3040    0.9395    0.7015    0.5046
   14.3120    0.9394    0.7023    0.5047
   14.3200    0.9393    0.7030    0.5049
   14.3280    0.9392    0.7038    0.5051
   14.3360    0.9391    0.7045    0.5053
   14.3440    0.9389    0.7052    0.5056
   14.3520    0.9387    0.7059    0.5059
   14.3600    0.9386    0.7066    0.5063
   14.3680    0.9384    0.7073    0.5067
   14.3760    0.9382    0.7080    0.5072
   14.3840    0.9379    0.7086    0.5076
   14.3920    0.9377    0.7093    0.5081
   14.4000    0.9374    0.7099    0.5087
   14.4080    0.9371    0.7105    0.5093
   14.4160    0.9368    0.7111    0.5099
   14.4240    0.9365    0.7117    0.5106
   14.4320    0.9362    0.7123    0.5113
   14.4400    0.9359    0.7129    0.5120
   14.4480    0.9355    0.7134    0.5127
   14.4560    0.9351    0.7139    0.5135
   14.4640    0.9347    0.7144    0.5144
   14.4720    0.9343    0.7149    0.5152
   14.4800    0.9339    0.7154    0.5161
   14.4880    0.9335    0.7159    0.5170
   14.4960    0.9330    0.7163    0.5179
   14.5040    0.9325    0.7168    0.5189
   14.5120    0.9320    0.7172    0.5198
   14.5200    0.9315    0.7176    0.5209
   14.5280    0.9310    0.7180    0.5219
   14.5360    0.9305    0.7183    0.5229
   14.5440    0.9299    0.7187    0.5240
   14.5520    0.9293    0.7190    0.5251
   14.5600    0.9287    0.7193    0.5262
   14.5680    0.9281    0.7196    0.5273
   14.5760    0.9275    0.7199    0.5284
   14.5840    0.9269    0.7201    0.5296
   14.5920    0.9262    0.7204    0.5307
   14.6000    0.9256    0.7206    0.5319
   14.6080    0.9249    0.7208    0.5331
   14.6160    0.9242    0.7210    0.5343
   14.6240    0.9235    0.7211    0.5355
   14.6320    0.9227    0.7213    0.5367
   14.6400    0.9220    0.7214    0.5379
   14.6480    0.9212    0.7215    0.5391
   14.6560    0.9205    0.7216    0.5403
   14.6640    0.9197    0.7216    0.5416
   14.6720    0.9189    0.7217    0.5428
   14.6800    0.9181    0.7217    0.5440
   14.6880    0.9172    0.7217    0.5452
   14.6960    0.9164    0.7217    0.5465
   14.7040    0.9155    0.7217    0.5477
   14.7120    0.9146    0.7216    0.5489
   14.7200    0.9138    0.7215    0.5501
   14.7280    0.9128    0.7214    0.5513
   14.7360    0.9119    0.7213    0.5525
   14.7440    0.9110    0.7212    0.5537
   14.7520    0.9101    0.7211    0.5548
   14.7600    0.9091    0.7209    0.5560
   14.7680    0.9081    0.7207    0.5572
   14.7760    0.9071    0.7205    0.5583
   14.7840    0.9062    0.7203    0.5594
   14.7920    0.9051    0.7200    0.5605
   14.8000    0.9041    0.7197    0.5616
   14.8080    0.9031    0.7194    0.5627
   14.8160    0.9020    0.7191    0.5638
   14.8240    0.9010    0.7188    0.5648
   14.8320    0.8999    0.7185    0.5658
   14.8400    0.8988    0.7181    0.5668
   14.8480    0.8977    0.7177    0.5678
   14.8560    0.8966    0.7173    0.5688
   14.8640    0.8955    0.7169    0.5697
   14.8720    0.8944    0.7165    0.5706
   14.8800    0.8933    0.7160    0.5715
   14.8880    0.8921    0.7155    0.5724
   14.8960    0.8910    0.7150    0.5732
   14.9040    0.8898    0.7145    0.5740
   14.9120    0.8886    0.7140    0.5748
   14.9200    0.8874    0.7134    0.5756
   14.9280    0.8862    0.7129    0.5763
   14.9360    0.8850    0.7123    0.5770
   14.9440    0.8838    0.7117    0.5777
   14.9520    0.8826    0.7111    0.5784
   14.9600    0.8813    0.7104    0.5790
   14.9680    0.8801    0.7098    0.5796
   14.9760    0.8788    0.7091    0.5802
   14.9840    0.8776    0.7084    0.5807
   14.9920    0.8763    0.7077    0.5812
   15.0000    0.8751    0.7070    0.5817
   15.0080    0.8738    0.7063    0.5821
   15.0160    0.8725    0.7056    0.5825
   15.0240    0.8712    0.7048    0.5829
   15.0320    0.8699    0.7040    0.5833
   15.0400    0.8686    0.7032    0.5836
   15.0480    0.8673    0.7024    0.5839
   15.0560    0.8660    0.7016    0.5841
   15.0640    0.8646    0.7008    0.5844
   15.0720    0.8633    0.7000    0.5845
   15.0800    0.8620    0.6991    0.5847
   15.0880    0.8606    0.6983    0.5848
   15.0960    0.8593    0.6974    0.5849
   15.1040    0.8580    0.6965    0.5850
   15.1120    0.8566    0.6956    0.5850
   15.1200    0.8553    0.6947    0.5850
   15.1280    0.8539    0.6938    0.5850
   15.1360    0.8526    0.6929    0.5849
   15.1440    0.8512    0.6919    0.5848
   15.1520    0.8498    0.6910    0.5847
   15.1600    0.8485    0.6901    0.5845
   15.1680    0.8471    0.6891    0.5844
   15.1760    0.8458    0.6881    0.5841
   15.1840    0.8444    0.6872    0.5839
   15.1920    0.8430    0.6862    0.5836
   15.2000    0.8417    0.6852    0.5833
   15.2080    0.8403    0.6842    0.5830
   15.2160    0.8389    0.6832    0.5826
   15.2240    0.8376    0.6823    0.5822
   15.2320    0.8362    0.6813    0.5818
   15.2400    0.8349    0.6803    0.5813
   15.2480    0.8335    0.6793    0.5809
   15.2560    0.8322    0.6782    0.5804
   15.2640    0.8308    0.6772    0.5798
   15.2720    0.8295    0.6762    0.5793
   15.2800    0.8281    0.6752    0.5787
   15.2880    0.8268    0.6742    0.5781
   15.2960    0.8254    0.6732    0.5775
   15.3040    0.8241    0.6722    0.5768
   15.3120    0.8228    0.6712    0.5762
   15.3200    0.8215    0.6702    0.5755
   15.3280    0.8202    0.6692    0.5747
   15.3360    0.8189    0.6682    0.5740
   15.3440    0.8176    0.6672    0.5733
   15.3520    0.8163    0.6662    0.5725
   15.3600    0.8150    0.6653    0.5717
   15.3680    0.8137    0.6643    0.5709
   15.3760    0.8125    0.6633    0.5701
   15.3840    0.8112    0.6624    0.5692
   15.3920    0.8100    0.6614    0.5684
   15.4000    0.8087    0.6605    0.5675
   15.4080    0.8075    0.6595    0.5666
   15.4160    0.8063    0.6586    0.5657
   15.4240    0.8051    0.6577    0.5648
   15.4320    0.8039    0.6568    0.5639
   15.4400    0.8027    0.6559    0.5630
   15.4480    0.8015    0.6550    0.5621
   15.4560    0.8004    0.6542    0.5611
   15.4640    0.7992    0.6533    0.5602
   15.4720    0.7981    0.6525    0.5593
   15.4800    0.7970    0.6517    0.5583
   15.4880    0.7959    0.6509    0.5573
   15.4960    0.7948    0.6501    0.5564
   15.5040    0.7937    0.6493    0.5554
   15.5120    0.7926    0.6485    0.5545
   15.5200    0.7916    0.6478    0.5535
   15.5280    0.7906    0.6471    0.5525
   15.5360    0.7896    0.6464    0.5516
   15.5440    0.7886    0.6457    0.5506
   15.5520    0.7876    0.6450    0.5497
   15.5600    0.7866    0.6444    0.5487
   15.5680    0.7857    0.6438    0.5478
   15.5760    0.7848    0.6432    0.5469
   15.5840    0.7838    0.6426    0.5460
   15.5920    0.7830    0.6420    0.5451
   15.6000    0.7821    0.6415    0.5442
   15.6080    0.7812    0.6410    0.5433
   15.6160    0.7804    0.6405    0.5424
   15.6240    0.7796    0.6400    0.5415
   15.6320    0.7788    0.6396    0.5407
   15.6400    0.7781    0.6392    0.5399
   15.6480    0.7773    0.6388    0.5390
   15.6560    0.7766    0.6384    0.5382
   15.6640    0.7759    0.6381    0.5375
   15.6720    0.7752    0.6378    0.5367
   15.6800    0.7745    0.6375    0.5360
   15.6880    0.7739    0.6372    0.5352
   15.6960    0.7733    0.6370    0.5345
   15.7040    0.7727    0.6368    0.5339
   15.7120    0.7721    0.6366    0.5332
   15.7200    0.7716    0.6364    0.5326
   15.7280    0.7711    0.6363    0.5320
   15.7360    0.7706    0.6362    0.5314
   15.7440    0.7701    0.6361    0.5309
   15.7520    0.7697    0.6361    0.5303
   15.7600    0.7692    0.6361    0.5298
   15.7680    0.7688    0.6361    0.5294
   15.7760    0.7684    0.6361    0.5289
   15.7840    0.7681    0.6362    0.5285
   15.7920    0.7678    0.6363    0.5281
   15.8000    0.7675    0.6364    0.5278
   15.8080    0.7672    0.6366    0.5274
   15.8160    0.7669    0.6368    0.5271
   15.8240    0.7667    0.6370    0.5269
   15.8320    0.7665    0.6372    0.5266
   15.8400    0.7663    0.6375    0.5264
   15.8480    0.7662    0.6378    0.5263
   15.8560    0.7661    0.6381    0.5261
   15.8640    0.7660    0.6384    0.5260
   15.8720    0.7659    0.6388    0.5260
   15.8800    0.7658    0.6392    0.5259
   15.8880    0.7658    0.6396    0.5259
   15.8960    0.7658    0.6401    0.5259
   15.9040    0.7658    0.6406    0.5260
   15.9120    0.7659    0.6411    0.5261
   15.9200    0.7660    0.6416    0.5262
   15.9280    0.7661    0.6422    0.5263
   15.9360    0.7662    0.6427    0.5265
   15.9440    0.7663    0.6434    0.5267
   15.9520    0.7665    0.6440    0.5270
   15.9600    0.7667    0.6446    0.5272
   15.9680    0.7670    0.6453    0.5275
   15.9760    0.7672    0.6460    0.5279
   15.9840    0.7675    0.6467    0.5282
   15.9920    0.7678    0.6475    0.5286
   16.0000    0.7681    0.6482    0.5291
   16.0080    0.7685    0.6490    0.5295
   16.0160    0.7688    0.6498    0.5300
   16.0240    0.7692    0.6507    0.5305
   16.0320    0.7696    0.6515    0.5310
   16.0400    0.7701    0.6524    0.5316
   16.0480    0.7706    0.6533    0.5321
   16.0560    0.7710    0.6542    0.5327
   16.0640    0.7716    0.6551    0.5334
   16.0720    0.7721    0.6560    0.5340
   16.0800    0.7727    0.6570    0.5347
   16.0880    0.7732    0.6579    0.5354
   16.0960    0.7738    0.6589    0.5361
   16.1040    0.7745    0.6599    0.5368
   16.1120    0.7751    0.6609    0.5376
   16.1200    0.7758    0.6619    0.5383
   16.1280    0.7764    0.6630    0.5391
   16.1360    0.7771    0.6640    0.5399
   16.1440    0.7779    0.6651    0.5407
   16.1520    0.7786    0.6661    0.5415
   16.1600    0.7794    0.6672    0.5424
   16.1680    0.7802    0.6683    0.5432
   16.1760    0.7810    0.6694    0.5441
   16.1840    0.7818    0.6705    0.5449
   16.1920    0.7826    0.6716    0.5458
   16.2000    0.7835    0.6727    0.5467
   16.2080    0.7844    0.6739    0.5476
   16.2160    0.7853    0.6750    0.5485
   16.2240    0.7862    0.6761    0.5494
   16.2320    0.7871    0.6773    0.5503
   16.2400    0.7880    0.6784    0.5512
   16.2480    0.7890    0.6795    0.5521
   16.2560    0.7900    0.6807    0.5530
   16.2640    0.7910    0.6818    0.5539
   16.2720    0.7920    0.6830    0.5548
   16.2800    0.7930    0.6841    0.5557
   16.2880    0.7940    0.6853    0.5567
   16.2960    0.7951    0.6864    0.5575
   16.3040    0.7961    0.6876    0.5584
   16.3120    0.7972    0.6887    0.5593
   16.3200    0.7983    0.6899    0.5602
   16.3280    0.7994    0.6910    0.5611
   16.3360    0.8005    0.6921    0.5619
   16.3440    0.8016    0.6933    0.5628
   16.3520    0.8027    0.6944    0.5636
   16.3600    0.8039    0.6955    0.5645
   16.3680    0.8050    0.6966    0.5653
   16.3760    0.8062    0.6977    0.5661
   16.3840    0.8073    0.6988    0.5669
   16.3920    0.8085    0.6999    0.5676
   16.4000    0.8097    0.7010    0.5684


==> BEC-GP-OMP/f_programs/output/real3d/real3d-out.txt <==
 Real time propagation 3D,   OPTION =  2
 
  Number of Atoms N =       500, Unit of length AHO =  0.00000100 m
  Scattering length a =     67.53*a0 
  Nonlinearity G_3D =       22.454000
  Parameters of trap: NU = 1.000000, ANU = 1.414214, LAMBDA = 2.000000
 
 # Space Stp: NX =      200, NY =      160, NZ =      120
  Space Step: DX =   0.100000, DY =   0.100000, DZ =   0.100000
 # Time Stp : NSTP =     40000, NPAS =       100, NRUN =      4000
   Time Step:   DT =   0.002000
 
 * Change for dynamics: GPAR =       0.500 *
 
                   -----------------------------------------------------
                    Norm      Chem        Ener/N     <r>     |Psi(0,0,0)|^2
                   -----------------------------------------------------
Initial :          1.0000       2.207       2.207      1.051      0.302
After NSTP iter.:  1.0000       3.572       2.992      1.321      0.120
After NPAS iter.:  1.0000       3.571       2.992      1.322      0.120
After NRUN iter.:  1.0000       3.043       2.677      1.212      0.162
                   -----------------------------------------------------
 
 Clock Time:   15479 seconds
   CPU Time:   15474 seconds


==> BEC-GP-OMP/f_programs/output/real3d/real3d-rms.txt <==
 Real time propagation 3D,   OPTION =  2
 
                   -----------------------------------------------------
Values of rms size:     <r>          <x>          <y>          <z>
                   -----------------------------------------------------
           Initial:     1.05050      0.70711      0.59460      0.50000
  After NSTP iter.:     1.32147      0.93904      0.72872      0.57745
  After NPAS iter.:     1.32208      0.93919      0.72794      0.57957
  After NRUN iter.:     1.21248      0.80972      0.70100      0.56839
                   -----------------------------------------------------


==> BEC-GP-OMP/f_programs/output/realaxi/realaxi-den1d_rho.txt <==
     0.000  0.14856975E+00
     0.100  0.14856975E+00
     0.200  0.14726648E+00
     0.300  0.14488443E+00
     0.400  0.14151404E+00
     0.500  0.13724260E+00
     0.600  0.13206185E+00
     0.700  0.12600827E+00
     0.800  0.11915302E+00
     0.900  0.11155194E+00
     1.000  0.10332885E+00
     1.100  0.94596649E-01
     1.200  0.85504970E-01
     1.300  0.76226031E-01
     1.400  0.66929838E-01
     1.500  0.57799315E-01
     1.600  0.49012800E-01
     1.700  0.40777624E-01
     1.800  0.33254666E-01
     1.900  0.26544103E-01
     2.000  0.20711978E-01
     2.100  0.15793081E-01
     2.200  0.11761327E-01
     2.300  0.85482014E-02
     2.400  0.60651432E-02
     2.500  0.41989967E-02
     2.600  0.28357576E-02
     2.700  0.18693944E-02
     2.800  0.12030425E-02
     2.900  0.75567057E-03
     3.000  0.46341295E-03
     3.100  0.27736448E-03
     3.200  0.16216954E-03
     3.300  0.92786704E-04
     3.400  0.51741464E-04
     3.500  0.28152623E-04
     3.600  0.15031669E-04
     3.700  0.78519498E-05
     3.800  0.39802045E-05
     3.900  0.19404910E-05
     4.000  0.91735426E-06
     4.100  0.42248496E-06
     4.200  0.18926840E-06
     4.300  0.83684683E-07
     4.400  0.41171791E-07
     4.500  0.23068202E-07
     4.600  0.11961462E-07
     4.700  0.83417142E-08
     4.800  0.76248499E-08
     4.900  0.60799531E-08
     5.000  0.45496218E-08
     5.100  0.38902270E-08
     5.200  0.30687636E-08
     5.300  0.30197847E-08
     5.400  0.31641966E-08
     5.500  0.17590336E-08
     5.600  0.97249700E-09
     5.700  0.11986687E-08
     5.800  0.99411252E-09
     5.900  0.95552083E-09
     6.000  0.81804211E-09
     6.100  0.25223039E-09
     6.200  0.87795598E-10
     6.300  0.89939763E-10
     6.400  0.18714940E-09
     6.500  0.15955879E-09
     6.600  0.24754601E-10
     6.700  0.13514555E-09
     6.800  0.23629022E-09
     6.900  0.42465785E-09
     7.000  0.31520736E-09
     7.100  0.12773902E-09
     7.200  0.12110800E-09
     7.300  0.18533797E-09
     7.400  0.14592995E-09
     7.500  0.71399287E-10
     7.600  0.77860231E-10
     7.700  0.32292136E-10
     7.800  0.10640190E-09
     7.900  0.13470043E-09
     8.000  0.10852278E-09
     8.100  0.32674766E-09
     8.200  0.39408827E-09
     8.300  0.15544419E-09
     8.400  0.31551496E-10
     8.500  0.27413489E-10
     8.600  0.22028882E-10
     8.700  0.19179573E-10
     8.800  0.84778341E-10
     8.900  0.11950029E-09
     9.000  0.82875176E-10
     9.100  0.55877405E-10
     9.200  0.17952861E-10
     9.300  0.21193208E-10
     9.400  0.44874625E-10
     9.500  0.15601730E-10
     9.600  0.97796437E-10
     9.700  0.87735858E-10
     9.800  0.25381823E-10
     9.900  0.25910012E-10
    10.000  0.73432314E-10
    10.100  0.11519148E-09
    10.200  0.10090815E-09
    10.300  0.47444402E-10
    10.400  0.31296871E-10
    10.500  0.15928444E-10
    10.600  0.61004900E-10
    10.700  0.56721531E-10
    10.800  0.21605262E-10
    10.900  0.15333498E-10
    11.000  0.39433563E-10
    11.100  0.66722269E-10
    11.200  0.55684703E-10
    11.300  0.41603784E-10
    11.400  0.32096526E-10
    11.500  0.53729560E-11
    11.600  0.32478492E-10
    11.700  0.92950852E-10
    11.800  0.65064713E-10
    11.900  0.98517383E-11
    12.000  0.24457561E-11
    12.100  0.88988672E-11
    12.200  0.39843737E-10
    12.300  0.77063520E-10
    12.400  0.43567238E-10
    12.500  0.44253951E-11
    12.600  0.22676430E-11
    12.700  0.25594922E-11
    12.800  0.32618596E-11
    12.900  0.26472482E-11
    13.000  0.00000000E+00


==> BEC-GP-OMP/f_programs/output/realaxi/realaxi-den1d_z.txt <==
    -6.500  0.45385118E-73
    -6.400  0.39948688E-41
    -6.300  0.79558578E-40
    -6.200  0.13057874E-38
    -6.100  0.19294126E-37
    -6.000  0.25682569E-36
    -5.900  0.30657171E-35
    -5.800  0.32644169E-34
    -5.700  0.30827205E-33
    -5.600  0.25653681E-32
    -5.500  0.18682006E-31
    -5.400  0.11816035E-30
    -5.300  0.64389929E-30
    -5.200  0.29990296E-29
    -5.100  0.11855595E-28
    -5.000  0.39627833E-28
    -4.900  0.11238195E-27
    -4.800  0.27489559E-27
    -4.700  0.60109520E-27
    -4.600  0.12568922E-26
    -4.500  0.29244485E-26
    -4.400  0.96708436E-26
    -4.300  0.45926118E-25
    -4.200  0.24970138E-24
    -4.100  0.13958235E-23
    -4.000  0.79821003E-23
    -3.900  0.47050028E-22
    -3.800  0.28467123E-21
    -3.700  0.17466901E-20
    -3.600  0.10730204E-19
    -3.500  0.65761172E-19
    -3.400  0.41001577E-18
    -3.300  0.27281127E-17
    -3.200  0.20312638E-16
    -3.100  0.16864363E-15
    -3.000  0.14784427E-14
    -2.900  0.12923738E-13
    -2.800  0.10880135E-12
    -2.700  0.86803632E-12
    -2.600  0.65175089E-11
    -2.500  0.45889011E-10
    -2.400  0.30217626E-09
    -2.300  0.18564058E-08
    -2.200  0.10616034E-07
    -2.100  0.56398530E-07
    -2.000  0.27789104E-06
    -1.900  0.12682480E-05
    -1.800  0.53553315E-05
    -1.700  0.20903854E-04
    -1.600  0.75366269E-04
    -1.500  0.25079458E-03
    -1.400  0.76973847E-03
    -1.300  0.21774695E-02
    -1.200  0.56734973E-02
    -1.100  0.13606985E-01
    -1.000  0.30022781E-01
    -0.900  0.60922556E-01
    -0.800  0.11370408E+00
    -0.700  0.19531832E+00
    -0.600  0.30926002E+00
    -0.500  0.45241556E+00
    -0.400  0.61336796E+00
    -0.300  0.77336496E+00
    -0.200  0.90993158E+00
    -0.100  0.10019211E+01
     0.000  0.10343787E+01
     0.100  0.10019211E+01
     0.200  0.90993158E+00
     0.300  0.77336496E+00
     0.400  0.61336796E+00
     0.500  0.45241556E+00
     0.600  0.30926002E+00
     0.700  0.19531832E+00
     0.800  0.11370408E+00
     0.900  0.60922556E-01
     1.000  0.30022781E-01
     1.100  0.13606985E-01
     1.200  0.56734973E-02
     1.300  0.21774695E-02
     1.400  0.76973847E-03
     1.500  0.25079458E-03
     1.600  0.75366269E-04
     1.700  0.20903854E-04
     1.800  0.53553315E-05
     1.900  0.12682480E-05
     2.000  0.27789104E-06
     2.100  0.56398530E-07
     2.200  0.10616034E-07
     2.300  0.18564058E-08
     2.400  0.30217626E-09
     2.500  0.45889011E-10
     2.600  0.65175089E-11
     2.700  0.86803632E-12
     2.800  0.10880136E-12
     2.900  0.12923739E-13
     3.000  0.14784425E-14
     3.100  0.16864362E-15
     3.200  0.20312661E-16
     3.300  0.27281181E-17
     3.400  0.41001696E-18
     3.500  0.65761545E-19
     3.600  0.10730307E-19
     3.700  0.17467357E-20
     3.800  0.28467406E-21
     3.900  0.47040222E-22
     4.000  0.79773221E-23
     4.100  0.13951787E-23
     4.200  0.25016203E-24
     4.300  0.46130701E-25
     4.400  0.96738349E-26
     4.500  0.30582062E-26
     4.600  0.14954906E-26
     4.700  0.79808707E-27
     4.800  0.38362155E-27
     4.900  0.15856345E-27
     5.000  0.55794376E-28
     5.100  0.16665559E-28
     5.200  0.42278946E-29
     5.300  0.91409613E-30
     5.400  0.16935722E-30
     5.500  0.27065794E-31
     5.600  0.37572366E-32
     5.700  0.45618485E-33
     5.800  0.48763571E-34
     5.900  0.46175147E-35
     6.000  0.38954714E-36
     6.100  0.29432903E-37
     6.200  0.20007818E-38
     6.300  0.12227855E-39
     6.400  0.61500629E-41
     6.500  0.45385118E-73


==> BEC-GP-OMP/f_programs/output/realaxi/realaxi-dyna.txt <==
    0.200000      1.32307217      0.37952200
    0.400000      1.32344970      0.37890603
    0.600000      1.32417328      0.38021046
    0.800000      1.32503114      0.38085251
    1.000000      1.32584006      0.37952319
    1.200000      1.32657367      0.37872330
    1.400000      1.32717928      0.37994119
    1.600000      1.32747087      0.38077290
    1.800000      1.32733635      0.37960642
    2.000000      1.32688881      0.37870846
    2.200000      1.31764041      0.36728002
    2.400000      1.29286279      0.35544472
    2.600000      1.25618340      0.36846417
    2.800000      1.21186173      0.38225107
    3.000000      1.16565249      0.37269350
    3.200000      1.12581126      0.36055744
    3.400000      1.10015142      0.37235058
    3.600000      1.09299061      0.38568906
    3.800000      1.10494569      0.37516049
    4.000000      1.13432007      0.36019348
    4.200000      1.17622519      0.36921659
    4.400000      1.22285739      0.38180374
    4.600000      1.26606079      0.37125986
    4.800000      1.30010621      0.35566656
    5.000000      1.32123187      0.36439008
    5.200000      1.32655003      0.37840169
    5.400000      1.31470479      0.37008261
    5.600000      1.28750829      0.35594416
    5.800000      1.24910543      0.36567079
    6.000000      1.20426798      0.38180827
    6.200000      1.15868984      0.37577732
    6.400000      1.12044106      0.36169776
    6.600000      1.09744195      0.36967758
    6.800000      1.09365824      0.38483978
    7.000000      1.10885410      0.37774985
    7.200000      1.14056722      0.36082859
    7.400000      1.18365751      0.36598027
    7.600000      1.23032299      0.38064130
    7.800000      1.27256487      0.37389238
    8.000000      1.30469292      0.35671398
    8.200000      1.32322693      0.36169861
    8.400000      1.32577534      0.37750955
    8.600000      1.31137264      0.37271169
    8.800000      1.28189299      0.35712385
    9.000000      1.24186233      0.36311166
    9.200000      1.19661158      0.38075242
    9.400000      1.15193834      0.37841384
    9.600000      1.11550519      0.36345004
    9.800000      1.09522816      0.36742881
   10.000000      1.09482873      0.38337083
   10.200000      1.11323622      0.37982924
   10.400000      1.14712047      0.36217476
   10.600000      1.19121061      0.36319102
   10.800000      1.23774176      0.37876974
   11.000000      1.27884193      0.37603517
   11.200000      1.30894373      0.35842889
   11.400000      1.32487198      0.35937990
   11.600000      1.32462498      0.37604637
   11.800000      1.30766642      0.37502939
   12.000000      1.27603040      0.35891597
   12.200000      1.23451740      0.36092072
   12.400000      1.18894097      0.37919625
   12.600000      1.14537256      0.38055649
   12.800000      1.11102029      0.36556520
   13.000000      1.09353803      0.36568340
   13.200000      1.09646504      0.38153584
   13.400000      1.11803348      0.38133319
   13.600000      1.15395013      0.36390528
   13.800000      1.19881319      0.36104120
   14.000000      1.24504671      0.37645448
   14.200000      1.28487671      0.37752334
   14.400000      1.31284045      0.36055785
   14.600000      1.32613155      0.35764449
   14.800000      1.32312135      0.37412216
   15.000000      1.30362405      0.37687715
   15.200000      1.26993099      0.36121115
   15.400000      1.22711352      0.35925321
   15.600000      1.18134662      0.37722337
   15.800000      1.13900652      0.38219131
   16.000000      1.10698032      0.36788778
   16.200000      1.09240836      0.36440834
   16.400000      1.09856505      0.37949513
   16.600000      1.12316994      0.38236379
   16.800000      1.16101750      0.36576979
   17.000000      1.20642041      0.35950896
   17.200000      1.25214805      0.37396838
   17.400000      1.29060114      0.37838541
   17.600000      1.31635385      0.36280245
   17.800000      1.32694648      0.35656303
   18.000000      1.32122208      0.37194600
   18.200000      1.29926774      0.37815333
   18.400000      1.26361182      0.36381541
   18.600000      1.21965143      0.35825703
   18.800000      1.17389885      0.37495922
   19.000000      1.13290801      0.38327648
   19.200000      1.10338163      0.37032653
   19.400000      1.09185714      0.36357820
   19.600000      1.10117420      0.37728476
   19.800000      1.12860475      0.38303188
   20.000000      1.16825874      0.36770157
   20.200000      1.21400866      0.35846781
   20.400000      1.25898960      0.37145297
   20.600000      1.29591931      0.37878020
   20.800000      1.31942878      0.36497758
   21.000000      1.32726879      0.35604166
   21.200000      1.31884753      0.36972469
   21.400000      1.29455920      0.37887947
   21.600000      1.25708822      0.36649257
   21.800000      1.21212757      0.35798141
   22.000000      1.16661358      0.37260389
   22.200000      1.12715543      0.38378313
   22.400000      1.10025333      0.37277564
   22.600000      1.09187217      0.36321363
   22.800000      1.10432507      0.37491804
   23.000000      1.13435740      0.38333782
   23.200000      1.17562563      0.36974718
   23.400000      1.22155620      0.35785269
   23.600000      1.26556075      0.36890639
   23.800000      1.30077172      0.37883340
   24.000000      1.32199602      0.36708073
   24.200000      1.32706803      0.35592045
   24.400000      1.31594289      0.36755222
   24.600000      1.28943171      0.37917014
   24.800000      1.25034854      0.36908500
   25.000000      1.20454780      0.35832661
   25.200000      1.15947266      0.37036246
   25.400000      1.12178849      0.38376149
   25.600000      1.09764748      0.37510796
   25.800000      1.09244426      0.36331808
   26.000000      1.10800751      0.37247309
   26.200000      1.14046371      0.38319389
   26.400000      1.18309920      0.37191397
   26.600000      1.22904409      0.35771875
   26.800000      1.27188402      0.36630690
   27.000000      1.30516705      0.37853415
   27.200000      1.32401546      0.36920071
   27.400000      1.32633890      0.35612754
   27.600000      1.31250838      0.36539968
   27.800000      1.28384341      0.37911015
   28.000000      1.24336570      0.37157706
   28.200000      1.19694539      0.35912243
   28.400000      1.15246931      0.36834108
   28.600000      1.11679294      0.38332797
   28.800000      1.09560049      0.37724133
   29.000000      1.09358255      0.36382343
   29.200000      1.11217125      0.37007758
   29.400000      1.14693155      0.38253596
   29.600000      1.19069165      0.37409273
   29.800000      1.23645194      0.35815227
   30.000000      1.27797461      0.36373002
   30.200000      1.30916833      0.37777564
   30.400000      1.32550618      0.37135732
   30.600000      1.32509476      0.35672921
   30.800000      1.30859799      0.36322606
   31.000000      1.27782678      0.37866732
   31.200000      1.23611903      0.37402241
   31.400000      1.18935457      0.36027228
   31.600000      1.14564750      0.36652180
   31.800000      1.11214929      0.38257655
   32.000000      1.09409893      0.37918643
   32.200000      1.09531066      0.36462975
   32.400000      1.11676454      0.36782345
   32.600000      1.15369771      0.38138915
   32.800000      1.19840392      0.37612359
   33.000000      1.24377497      0.35915374
   33.200000      1.28382204      0.36134676
   33.400000      1.31282474      0.37649030
   33.600000      1.32653644      0.37343053
   33.800000      1.32337042      0.35783645
   34.000000      1.30426980      0.36109582
   34.200000      1.27147460      0.37772583
   34.400000      1.22865105      0.37640653
   34.600000      1.18180021      0.36181704
   34.800000      1.13907157      0.36485205
   35.000000      1.10787686      0.38150316
   35.200000      1.09310145      0.38099366
   35.400000      1.09762651      0.36570347
   35.600000      1.12176615      0.36572702
   35.800000      1.16067288      0.37982431
   36.000000      1.20618183      0.37789662
   36.200000      1.25099184      0.36062607
   36.400000      1.28939472      0.35931967
   36.600000      1.31613325      0.37473441
   36.800000      1.32716463      0.37523351
   37.000000      1.32121148      0.35947125
   37.200000      1.29956445      0.35919118
   37.400000      1.26487380      0.37621673
   37.600000      1.22105283      0.37857419
   37.800000      1.17431829      0.36384807
   38.000000      1.13280579      0.36337002
   38.200000      1.10403772      0.38002991
   38.400000      1.09258572      0.38264372
   38.600000      1.10048860      0.36711658
   38.800000      1.12717421      0.36378588
   39.000000      1.16778593      0.37786904
   39.200000      1.21393505      0.37937217
   39.400000      1.25806157      0.36246837
   39.600000      1.29465288      0.35771421
   39.800000      1.31903721      0.37264539
   40.000000      1.32739702      0.37663680
   40.200000      1.31865687      0.36153210
   40.400000      1.29449964      0.35770475
   40.600000      1.25806205      0.37421361
   40.800000      1.21342445      0.38030428
   41.000000      1.16696374      0.36635909
   41.200000      1.12688426      0.36223549
   41.400000      1.10070065      0.37811237
   41.600000      1.09258109      0.38399079
   41.800000      1.10383649      0.36896244
   42.000000      1.13298238      0.36208442


==> BEC-GP-OMP/f_programs/output/realaxi/realaxi-out.txt <==
 Real time propagation axially-symmetric trap,   OPTION =   2
 
  Number of Atoms N =       400, Unit of length AHO =  0.00000100 m
  Scattering length a =   70.716020*a0 
  Nonlinearity G_3D =  18.810000
  Parameters of trap: ANU =   1.00, LAMBDA =   4.00
 
 # Space Stp: NX =      130, NY =      130
  Space Step: DX =   0.100000, DY =   0.100000
 # Time Stp : NSTP =    100000, NPAS =      1000, NRUN =     20000
   Time Step:   DT =   0.001000
 
 * Change for dynamics: GPAR =       0.500 *
 
                   -----------------------------------------------------
                    Norm      Chem        Ener/N      <r>    |Psi(0)|^2
                   -----------------------------------------------------
Initial :          1.0000      2.9996      2.9996      1.061      0.345
After NSTP iter.:  0.9992      4.3619      3.7821      1.377      0.141
After NPAS iter.:  1.0000      4.3620      3.7821      1.380      0.141
After NRUN iter.:  1.0001      3.9074      3.4730      1.189      0.232
                   -----------------------------------------------------
 
 Clock Time:     132 seconds
   CPU Time:     132 seconds


==> BEC-GP-OMP/f_programs/output/realaxi/realaxi-rms.txt <==
 Real time propagation axially-symmetric trap,   OPTION =   2
 
                   -----------------------------------------------------
Values of rms size:        <r>             <rho>             <z>
                   -----------------------------------------------------
           Initial:       1.06065         0.99999         0.35355
  After NSTP iter.:       1.37679         1.32305         0.38090
  After NPAS iter.:       1.37988         1.32689         0.37871
  After NRUN iter.:       1.18926         1.13282         0.36203
                   -----------------------------------------------------


==> BEC-GP-OMP/f_programs/output/realcir/realcir-den.txt <==
      0.0000   0.1532513E+000
      0.0100   0.1532513E+000
      0.0200   0.1532378E+000
      0.0300   0.1532137E+000
      0.0400   0.1531792E+000
      0.0500   0.1531346E+000
      0.0600   0.1530798E+000
      0.0700   0.1530148E+000
      0.0800   0.1529397E+000
      0.0900   0.1528546E+000
      0.1000   0.1527594E+000
      0.1100   0.1526542E+000
      0.1200   0.1525391E+000
      0.1300   0.1524139E+000
      0.1400   0.1522787E+000
      0.1500   0.1521335E+000
      0.1600   0.1519782E+000
      0.1700   0.1518130E+000
      0.1800   0.1516377E+000
      0.1900   0.1514523E+000
      0.2000   0.1512570E+000
      0.2100   0.1510517E+000
      0.2200   0.1508365E+000
      0.2300   0.1506113E+000
      0.2400   0.1503761E+000
      0.2500   0.1501310E+000
      0.2600   0.1498759E+000
      0.2700   0.1496108E+000
      0.2800   0.1493359E+000
      0.2900   0.1490510E+000
      0.3000   0.1487562E+000
      0.3100   0.1484515E+000
      0.3200   0.1481369E+000
      0.3300   0.1478124E+000
      0.3400   0.1474781E+000
      0.3500   0.1471339E+000
      0.3600   0.1467799E+000
      0.3700   0.1464160E+000
      0.3800   0.1460422E+000
      0.3900   0.1456587E+000
      0.4000   0.1452655E+000
      0.4100   0.1448625E+000
      0.4200   0.1444499E+000
      0.4300   0.1440276E+000
      0.4400   0.1435955E+000
      0.4500   0.1431538E+000
      0.4600   0.1427024E+000
      0.4700   0.1422414E+000
      0.4800   0.1417709E+000
      0.4900   0.1412909E+000
      0.5000   0.1408013E+000
      0.5100   0.1403021E+000
      0.5200   0.1397934E+000
      0.5300   0.1392753E+000
      0.5400   0.1387477E+000
      0.5500   0.1382108E+000
      0.5600   0.1376646E+000
      0.5700   0.1371090E+000
      0.5800   0.1365442E+000
      0.5900   0.1359703E+000
      0.6000   0.1353871E+000
      0.6100   0.1347948E+000
      0.6200   0.1341935E+000
      0.6300   0.1335831E+000
      0.6400   0.1329637E+000
      0.6500   0.1323353E+000
      0.6600   0.1316981E+000
      0.6700   0.1310520E+000
      0.6800   0.1303972E+000
      0.6900   0.1297336E+000
      0.7000   0.1290614E+000
      0.7100   0.1283806E+000
      0.7200   0.1276913E+000
      0.7300   0.1269936E+000
      0.7400   0.1262875E+000
      0.7500   0.1255731E+000
      0.7600   0.1248504E+000
      0.7700   0.1241196E+000
      0.7800   0.1233807E+000
      0.7900   0.1226339E+000
      0.8000   0.1218791E+000
      0.8100   0.1211164E+000
      0.8200   0.1203461E+000
      0.8300   0.1195681E+000
      0.8400   0.1187825E+000
      0.8500   0.1179895E+000
      0.8600   0.1171892E+000
      0.8700   0.1163816E+000
      0.8800   0.1155670E+000
      0.8900   0.1147453E+000
      0.9000   0.1139167E+000
      0.9100   0.1130813E+000
      0.9200   0.1122392E+000
      0.9300   0.1113905E+000
      0.9400   0.1105354E+000
      0.9500   0.1096740E+000
      0.9600   0.1088064E+000
      0.9700   0.1079327E+000
      0.9800   0.1070532E+000
      0.9900   0.1061678E+000
      1.0000   0.1052769E+000
      1.0100   0.1043804E+000
      1.0200   0.1034786E+000
      1.0300   0.1025716E+000
      1.0400   0.1016596E+000
      1.0500   0.1007426E+000
      1.0600   0.9982094E-001
      1.0700   0.9889473E-001
      1.0800   0.9796414E-001
      1.0900   0.9702933E-001
      1.1000   0.9609047E-001
      1.1100   0.9514773E-001
      1.1200   0.9420129E-001
      1.1300   0.9325131E-001
      1.1400   0.9229797E-001
      1.1500   0.9134144E-001
      1.1600   0.9038195E-001
      1.1700   0.8941967E-001
      1.1800   0.8845480E-001
      1.1900   0.8748752E-001
      1.2000   0.8651803E-001
      1.2100   0.8554653E-001
      1.2200   0.8457321E-001
      1.2300   0.8359828E-001
      1.2400   0.8262195E-001
      1.2500   0.8164441E-001
      1.2600   0.8066589E-001
      1.2700   0.7968658E-001
      1.2800   0.7870671E-001
      1.2900   0.7772649E-001
      1.3000   0.7674616E-001
      1.3100   0.7576590E-001
      1.3200   0.7478593E-001
      1.3300   0.7380646E-001
      1.3400   0.7282769E-001
      1.3500   0.7184987E-001
      1.3600   0.7087321E-001
      1.3700   0.6989795E-001
      1.3800   0.6892429E-001
      1.3900   0.6795245E-001
      1.4000   0.6698266E-001
      1.4100   0.6601512E-001
      1.4200   0.6505007E-001
      1.4300   0.6408772E-001
      1.4400   0.6312829E-001
      1.4500   0.6217199E-001
      1.4600   0.6121906E-001
      1.4700   0.6026970E-001
      1.4800   0.5932410E-001
      1.4900   0.5838249E-001
      1.5000   0.5744507E-001
      1.5100   0.5651207E-001
      1.5200   0.5558370E-001
      1.5300   0.5466017E-001
      1.5400   0.5374168E-001
      1.5500   0.5282842E-001
      1.5600   0.5192058E-001
      1.5700   0.5101837E-001
      1.5800   0.5012197E-001
      1.5900   0.4923157E-001
      1.6000   0.4834736E-001
      1.6100   0.4746953E-001
      1.6200   0.4659826E-001
      1.6300   0.4573372E-001
      1.6400   0.4487608E-001
      1.6500   0.4402551E-001
      1.6600   0.4318217E-001
      1.6700   0.4234623E-001
      1.6800   0.4151784E-001
      1.6900   0.4069715E-001
      1.7000   0.3988429E-001
      1.7100   0.3907941E-001
      1.7200   0.3828264E-001
      1.7300   0.3749412E-001
      1.7400   0.3671398E-001
      1.7500   0.3594235E-001
      1.7600   0.3517934E-001
      1.7700   0.3442505E-001
      1.7800   0.3367959E-001
      1.7900   0.3294306E-001
      1.8000   0.3221556E-001
      1.8100   0.3149717E-001
      1.8200   0.3078799E-001
      1.8300   0.3008810E-001
      1.8400   0.2939755E-001
      1.8500   0.2871642E-001
      1.8600   0.2804476E-001
      1.8700   0.2738263E-001
      1.8800   0.2673009E-001
      1.8900   0.2608716E-001
      1.9000   0.2545390E-001
      1.9100   0.2483034E-001
      1.9200   0.2421651E-001
      1.9300   0.2361243E-001
      1.9400   0.2301813E-001
      1.9500   0.2243359E-001
      1.9600   0.2185883E-001
      1.9700   0.2129384E-001
      1.9800   0.2073863E-001
      1.9900   0.2019318E-001
      2.0000   0.1965748E-001
      2.0100   0.1913149E-001
      2.0200   0.1861520E-001
      2.0300   0.1810858E-001
      2.0400   0.1761159E-001
      2.0500   0.1712419E-001
      2.0600   0.1664633E-001
      2.0700   0.1617797E-001
      2.0800   0.1571905E-001
      2.0900   0.1526950E-001
      2.1000   0.1482928E-001
      2.1100   0.1439830E-001
      2.1200   0.1397651E-001
      2.1300   0.1356382E-001
      2.1400   0.1316016E-001
      2.1500   0.1276545E-001
      2.1600   0.1237959E-001
      2.1700   0.1200251E-001
      2.1800   0.1163411E-001
      2.1900   0.1127430E-001
      2.2000   0.1092299E-001
      2.2100   0.1058006E-001
      2.2200   0.1024542E-001
      2.2300   0.9918967E-002
      2.2400   0.9600592E-002
      2.2500   0.9290180E-002
      2.2600   0.8987620E-002
      2.2700   0.8692801E-002
      2.2800   0.8405614E-002
      2.2900   0.8125943E-002
      2.3000   0.7853668E-002
      2.3100   0.7588670E-002
      2.3200   0.7330829E-002
      2.3300   0.7080028E-002
      2.3400   0.6836149E-002
      2.3500   0.6599067E-002
      2.3600   0.6368656E-002
      2.3700   0.6144792E-002
      2.3800   0.5927358E-002
      2.3900   0.5716230E-002
      2.4000   0.5511283E-002
      2.4100   0.5312391E-002
      2.4200   0.5119429E-002
      2.4300   0.4932274E-002
      2.4400   0.4750807E-002
      2.4500   0.4574908E-002
      2.4600   0.4404454E-002
      2.4700   0.4239320E-002
      2.4800   0.4079385E-002
      2.4900   0.3924530E-002
      2.5000   0.3774638E-002
      2.5100   0.3629594E-002
      2.5200   0.3489281E-002
      2.5300   0.3353581E-002
      2.5400   0.3222377E-002
      2.5500   0.3095555E-002
      2.5600   0.2973002E-002
      2.5700   0.2854611E-002
      2.5800   0.2740272E-002
      2.5900   0.2629879E-002
      2.6000   0.2523324E-002
      2.6100   0.2420505E-002
      2.6200   0.2321316E-002
      2.6300   0.2225657E-002
      2.6400   0.2133428E-002
      2.6500   0.2044527E-002
      2.6600   0.1958860E-002
      2.6700   0.1876334E-002
      2.6800   0.1796853E-002
      2.6900   0.1720327E-002
      2.7000   0.1646668E-002
      2.7100   0.1575785E-002
      2.7200   0.1507593E-002
      2.7300   0.1442009E-002
      2.7400   0.1378948E-002
      2.7500   0.1318331E-002
      2.7600   0.1260078E-002
      2.7700   0.1204112E-002
      2.7800   0.1150360E-002
      2.7900   0.1098746E-002
      2.8000   0.1049197E-002
      2.8100   0.1001645E-002
      2.8200   0.9560218E-003
      2.8300   0.9122619E-003
      2.8400   0.8702997E-003
      2.8500   0.8300711E-003
      2.8600   0.7915152E-003
      2.8700   0.7545725E-003
      2.8800   0.7191846E-003
      2.8900   0.6852952E-003
      2.9000   0.6528496E-003
      2.9100   0.6217938E-003
      2.9200   0.5920758E-003
      2.9300   0.5636457E-003
      2.9400   0.5364549E-003
      2.9500   0.5104562E-003
      2.9600   0.4856042E-003
      2.9700   0.4618547E-003
      2.9800   0.4391642E-003
      2.9900   0.4174910E-003
      3.0000   0.3967947E-003
      3.0100   0.3770366E-003
      3.0200   0.3581794E-003
      3.0300   0.3401871E-003
      3.0400   0.3230241E-003
      3.0500   0.3066560E-003
      3.0600   0.2910498E-003
      3.0700   0.2761736E-003
      3.0800   0.2619969E-003
      3.0900   0.2484903E-003
      3.1000   0.2356253E-003
      3.1100   0.2233749E-003
      3.1200   0.2117127E-003
      3.1300   0.2006134E-003
      3.1400   0.1900522E-003
      3.1500   0.1800052E-003
      3.1600   0.1704503E-003
      3.1700   0.1613656E-003
      3.1800   0.1527297E-003
      3.1900   0.1445225E-003
      3.2000   0.1367248E-003
      3.2100   0.1293184E-003
      3.2200   0.1222856E-003
      3.2300   0.1156092E-003
      3.2400   0.1092727E-003
      3.2500   0.1032599E-003
      3.2600   0.9755556E-004
      3.2700   0.9214533E-004
      3.2800   0.8701508E-004
      3.2900   0.8215163E-004
      3.3000   0.7754247E-004
      3.3100   0.7317542E-004
      3.3200   0.6903895E-004
      3.3300   0.6512159E-004
      3.3400   0.6141225E-004
      3.3500   0.5790086E-004
      3.3600   0.5457795E-004
      3.3700   0.5143427E-004
      3.3800   0.4846066E-004
      3.3900   0.4564855E-004
      3.4000   0.4299006E-004
      3.4100   0.4047745E-004
      3.4200   0.3810316E-004
      3.4300   0.3586003E-004
      3.4400   0.3374127E-004
      3.4500   0.3174031E-004
      3.4600   0.2985121E-004
      3.4700   0.2806827E-004
      3.4800   0.2638587E-004
      3.4900   0.2479874E-004
      3.5000   0.2330185E-004
      3.5100   0.2189039E-004
      3.5200   0.2055977E-004
      3.5300   0.1930566E-004
      3.5400   0.1812405E-004
      3.5500   0.1701095E-004
      3.5600   0.1596262E-004
      3.5700   0.1497552E-004
      3.5800   0.1404638E-004
      3.5900   0.1317206E-004
      3.6000   0.1234945E-004
      3.6100   0.1157560E-004
      3.6200   0.1084788E-004
      3.6300   0.1016378E-004
      3.6400   0.9520695E-005
      3.6500   0.8916197E-005
      3.6600   0.8348162E-005
      3.6700   0.7814585E-005
      3.6800   0.7313483E-005
      3.6900   0.6842944E-005
      3.7000   0.6401218E-005
      3.7100   0.5986641E-005
      3.7200   0.5597625E-005
      3.7300   0.5232728E-005
      3.7400   0.4890587E-005
      3.7500   0.4569828E-005
      3.7600   0.4269169E-005
      3.7700   0.3987417E-005
      3.7800   0.3723411E-005
      3.7900   0.3476092E-005
      3.8000   0.3244453E-005
      3.8100   0.3027575E-005
      3.8200   0.2824601E-005
      3.8300   0.2634684E-005
      3.8400   0.2457049E-005
      3.8500   0.2290915E-005
      3.8600   0.2135536E-005
      3.8700   0.1990222E-005
      3.8800   0.1854365E-005
      3.8900   0.1727421E-005
      3.9000   0.1608807E-005
      3.9100   0.1497999E-005
      3.9200   0.1394535E-005
      3.9300   0.1297930E-005
      3.9400   0.1207722E-005
      3.9500   0.1123526E-005
      3.9600   0.1044967E-005
      3.9700   0.9716813E-006
      3.9800   0.9033414E-006
      3.9900   0.8396274E-006
      4.0000   0.7802312E-006
      4.0100   0.7248786E-006
      4.0200   0.6733054E-006
      4.0300   0.6252796E-006
      4.0400   0.5805755E-006
      4.0500   0.5389545E-006
      4.0600   0.5002093E-006
      4.0700   0.4641465E-006
      4.0800   0.4305708E-006
      4.0900   0.3993251E-006
      4.1000   0.3702701E-006
      4.1100   0.3432509E-006
      4.1200   0.3181254E-006
      4.1300   0.2947743E-006
      4.1400   0.2730788E-006
      4.1500   0.2529165E-006
      4.1600   0.2341921E-006
      4.1700   0.2168219E-006
      4.1800   0.2007144E-006
      4.1900   0.1857712E-006
      4.2000   0.1718954E-006
      4.2100   0.1590125E-006
      4.2200   0.1470583E-006
      4.2300   0.1359750E-006
      4.2400   0.1257009E-006
      4.2500   0.1161739E-006
      4.2600   0.1073382E-006
      4.2700   0.9914794E-007
      4.2800   0.9156852E-007
      4.2900   0.8455459E-007
      4.3000   0.7806078E-007
      4.3100   0.7205301E-007
      4.3200   0.6649499E-007
      4.3300   0.6134674E-007
      4.3400   0.5657515E-007
      4.3500   0.5216118E-007
      4.3600   0.4809156E-007
      4.3700   0.4433546E-007
      4.3800   0.4086508E-007
      4.3900   0.3765513E-007
      4.4000   0.3468559E-007
      4.4100   0.3194154E-007
      4.4200   0.2940647E-007
      4.4300   0.2706425E-007
      4.4400   0.2490217E-007
      4.4500   0.2291210E-007
      4.4600   0.2108162E-007
      4.4700   0.1939431E-007
      4.4800   0.1783517E-007
      4.4900   0.1639678E-007
      4.5000   0.1506963E-007
      4.5100   0.1384534E-007
      4.5200   0.1271813E-007
      4.5300   0.1168020E-007
      4.5400   0.1072426E-007
      4.5500   0.9843115E-008
      4.5600   0.9030255E-008
      4.5700   0.8283129E-008
      4.5800   0.7596762E-008
      4.5900   0.6966642E-008
      4.6000   0.6387631E-008
      4.6100   0.5854479E-008
      4.6200   0.5365061E-008
      4.6300   0.4917115E-008
      4.6400   0.4506195E-008
      4.6500   0.4126875E-008
      4.6600   0.3776919E-008
      4.6700   0.3454954E-008
      4.6800   0.3160382E-008
      4.6900   0.2891686E-008
      4.7000   0.2645473E-008
      4.7100   0.2419311E-008
      4.7200   0.2210811E-008
      4.7300   0.2018675E-008
      4.7400   0.1842860E-008
      4.7500   0.1682672E-008
      4.7600   0.1536966E-008
      4.7700   0.1403937E-008
      4.7800   0.1282778E-008
      4.7900   0.1172044E-008
      4.8000   0.1069810E-008
      4.8100   0.9758078E-009
      4.8200   0.8892757E-009
      4.8300   0.8094718E-009
      4.8400   0.7368224E-009
      4.8500   0.6705027E-009
      4.8600   0.6094472E-009
      4.8700   0.5535143E-009
      4.8800   0.5024190E-009
      4.8900   0.4560681E-009
      4.9000   0.4144964E-009
      4.9100   0.3770758E-009
      4.9200   0.3429761E-009
      4.9300   0.3119306E-009
      4.9400   0.2837956E-009
      4.9500   0.2584021E-009
      4.9600   0.2353810E-009
      4.9700   0.2138978E-009
      4.9800   0.1938823E-009
      4.9900   0.1755745E-009
      5.0000   0.1588886E-009
      5.0100   0.1439264E-009
      5.0200   0.1304494E-009
      5.0300   0.1182560E-009
      5.0400   0.1070888E-009
      5.0500   0.9686606E-010
      5.0600   0.8769432E-010
      5.0700   0.7938920E-010
      5.0800   0.7173679E-010
      5.0900   0.6473520E-010
      5.1000   0.5836475E-010
      5.1100   0.5256109E-010
      5.1200   0.4745768E-010
      5.1300   0.4291203E-010
      5.1400   0.3870861E-010
      5.1500   0.3493273E-010
      5.1600   0.3156918E-010
      5.1700   0.2852051E-010
      5.1800   0.2583171E-010
      5.1900   0.2343677E-010
      5.2000   0.2119102E-010
      5.2100   0.1910749E-010
      5.2200   0.1723181E-010
      5.2300   0.1549765E-010
      5.2400   0.1388067E-010
      5.2500   0.1247203E-010
      5.2600   0.1123089E-010
      5.2700   0.1013779E-010
      5.2800   0.9177157E-011
      5.2900   0.8314963E-011
      5.3000   0.7549578E-011
      5.3100   0.6799456E-011
      5.3200   0.6090128E-011
      5.3300   0.5473754E-011
      5.3400   0.4939853E-011
      5.3500   0.4469895E-011
      5.3600   0.4060531E-011
      5.3700   0.3710108E-011
      5.3800   0.3389123E-011
      5.3900   0.3102005E-011
      5.4000   0.2876367E-011
      5.4100   0.2696095E-011
      5.4200   0.2498628E-011
      5.4300   0.2279642E-011
      5.4400   0.2051807E-011
      5.4500   0.1817429E-011
      5.4600   0.1598700E-011
      5.4700   0.1415870E-011
      5.4800   0.1291950E-011
      5.4900   0.1189638E-011
      5.5000   0.1083203E-011
      5.5100   0.9782650E-012
      5.5200   0.8933253E-012
      5.5300   0.8302963E-012
      5.5400   0.7624783E-012
      5.5500   0.6991843E-012
      5.5600   0.6450568E-012
      5.5700   0.5972934E-012
      5.5800   0.5558778E-012
      5.5900   0.5221049E-012
      5.6000   0.4993963E-012
      5.6100   0.4818992E-012
      5.6200   0.4555609E-012
      5.6300   0.4278715E-012
      5.6400   0.4024382E-012
      5.6500   0.3796705E-012
      5.6600   0.3719862E-012
      5.6700   0.3607076E-012
      5.6800   0.3291884E-012
      5.6900   0.3016231E-012
      5.7000   0.2928860E-012
      5.7100   0.2811938E-012
      5.7200   0.2526454E-012
      5.7300   0.2211201E-012
      5.7400   0.1958603E-012
      5.7500   0.1784746E-012
      5.7600   0.1717998E-012
      5.7700   0.1707664E-012
      5.7800   0.1660170E-012
      5.7900   0.1564848E-012
      5.8000   0.1450764E-012
      5.8100   0.1337744E-012
      5.8200   0.1252245E-012
      5.8300   0.1154006E-012
      5.8400   0.1044513E-012
      5.8500   0.9262879E-013
      5.8600   0.7986487E-013
      5.8700   0.7439453E-013
      5.8800   0.7442961E-013
      5.8900   0.7401334E-013
      5.9000   0.8006868E-013
      5.9100   0.9684827E-013
      5.9200   0.1104546E-012
      5.9300   0.1106661E-012
      5.9400   0.1044884E-012
      5.9500   0.9625649E-013
      5.9600   0.8383394E-013
      5.9700   0.6863669E-013
      5.9800   0.5775838E-013
      5.9900   0.5579620E-013
      6.0000   0.5684594E-013
      6.0100   0.5682586E-013
      6.0200   0.5390374E-013
      6.0300   0.4903999E-013
      6.0400   0.4839634E-013
      6.0500   0.5032104E-013
      6.0600   0.4955859E-013
      6.0700   0.4491121E-013
      6.0800   0.4256792E-013
      6.0900   0.4306713E-013
      6.1000   0.4169493E-013
      6.1100   0.3896674E-013
      6.1200   0.4111077E-013
      6.1300   0.4618110E-013
      6.1400   0.4923257E-013
      6.1500   0.4802618E-013
      6.1600   0.4256931E-013
      6.1700   0.4068441E-013
      6.1800   0.4494680E-013
      6.1900   0.5415060E-013
      6.2000   0.5867414E-013
      6.2100   0.5381039E-013
      6.2200   0.4586805E-013
      6.2300   0.3943002E-013
      6.2400   0.3664700E-013
      6.2500   0.3645988E-013
      6.2600   0.3868296E-013
      6.2700   0.4065997E-013
      6.2800   0.3864981E-013
      6.2900   0.3462877E-013
      6.3000   0.3220271E-013
      6.3100   0.3098229E-013
      6.3200   0.3113679E-013
      6.3300   0.3323699E-013
      6.3400   0.3488472E-013
      6.3500   0.3450886E-013
      6.3600   0.3393317E-013
      6.3700   0.3420182E-013
      6.3800   0.3453983E-013
      6.3900   0.3709402E-013
      6.4000   0.4080386E-013
      6.4100   0.4377067E-013
      6.4200   0.4693144E-013
      6.4300   0.4977616E-013
      6.4400   0.5417311E-013
      6.4500   0.5800017E-013
      6.4600   0.5401145E-013
      6.4700   0.4760322E-013
      6.4800   0.4531136E-013
      6.4900   0.4685192E-013
      6.5000   0.4775392E-013
      6.5100   0.4355058E-013
      6.5200   0.3912833E-013
      6.5300   0.3871317E-013
      6.5400   0.3877468E-013
      6.5500   0.3461724E-013
      6.5600   0.3006040E-013
      6.5700   0.2896362E-013
      6.5800   0.3066926E-013
      6.5900   0.3157946E-013
      6.6000   0.3179277E-013
      6.6100   0.3334434E-013
      6.6200   0.3551590E-013
      6.6300   0.3843279E-013
      6.6400   0.4233900E-013
      6.6500   0.4782592E-013
      6.6600   0.5271930E-013
      6.6700   0.5137455E-013
      6.6800   0.4396217E-013
      6.6900   0.3717602E-013
      6.7000   0.3188528E-013
      6.7100   0.3121772E-013
      6.7200   0.3476422E-013
      6.7300   0.3701032E-013
      6.7400   0.3768973E-013
      6.7500   0.3740684E-013
      6.7600   0.4001527E-013
      6.7700   0.4657707E-013
      6.7800   0.5133840E-013
      6.7900   0.4851193E-013
      6.8000   0.4303037E-013
      6.8100   0.4097006E-013
      6.8200   0.4060175E-013
      6.8300   0.3920591E-013
      6.8400   0.3660234E-013
      6.8500   0.3542259E-013
      6.8600   0.3581377E-013
      6.8700   0.3381816E-013
      6.8800   0.2887650E-013
      6.8900   0.2485172E-013
      6.9000   0.2437699E-013
      6.9100   0.2776468E-013
      6.9200   0.3388234E-013
      6.9300   0.4233285E-013
      6.9400   0.4977326E-013
      6.9500   0.5538531E-013
      6.9600   0.6006969E-013
      6.9700   0.6273483E-013
      6.9800   0.6151522E-013
      6.9900   0.5784166E-013
      7.0000   0.5372877E-013
      7.0100   0.4817276E-013
      7.0200   0.4036007E-013
      7.0300   0.3221762E-013
      7.0400   0.2830012E-013
      7.0500   0.2696470E-013
      7.0600   0.2573651E-013
      7.0700   0.2395938E-013
      7.0800   0.2338880E-013
      7.0900   0.2466783E-013
      7.1000   0.2714504E-013
      7.1100   0.3005720E-013
      7.1200   0.3204635E-013
      7.1300   0.3610438E-013
      7.1400   0.4344654E-013
      7.1500   0.5071902E-013
      7.1600   0.5414045E-013
      7.1700   0.5600786E-013
      7.1800   0.5824542E-013
      7.1900   0.5852835E-013
      7.2000   0.5584299E-013
      7.2100   0.4801635E-013
      7.2200   0.3906963E-013
      7.2300   0.3217325E-013
      7.2400   0.2823574E-013
      7.2500   0.2613630E-013
      7.2600   0.2451619E-013
      7.2700   0.2241415E-013
      7.2800   0.2208377E-013
      7.2900   0.2592048E-013
      7.3000   0.3169521E-013
      7.3100   0.3662134E-013
      7.3200   0.3770931E-013
      7.3300   0.3745358E-013
      7.3400   0.3930121E-013
      7.3500   0.4390177E-013
      7.3600   0.5050077E-013
      7.3700   0.5692481E-013
      7.3800   0.5743284E-013
      7.3900   0.5376694E-013
      7.4000   0.4988880E-013
      7.4100   0.4431786E-013
      7.4200   0.3831247E-013
      7.4300   0.3423090E-013
      7.4400   0.3516211E-013
      7.4500   0.3626739E-013
      7.4600   0.3327475E-013
      7.4700   0.2998514E-013
      7.4800   0.2951345E-013
      7.4900   0.3337740E-013
      7.5000   0.3963158E-013
      7.5100   0.4476067E-013
      7.5200   0.4443896E-013
      7.5300   0.4150456E-013
      7.5400   0.3811838E-013
      7.5500   0.3259504E-013
      7.5600   0.2979008E-013
      7.5700   0.2765957E-013
      7.5800   0.2541464E-013
      7.5900   0.2609916E-013
      7.6000   0.2781187E-013
      7.6100   0.2802677E-013
      7.6200   0.2787946E-013
      7.6300   0.3046956E-013
      7.6400   0.3375388E-013
      7.6500   0.3643981E-013
      7.6600   0.3971198E-013
      7.6700   0.4339899E-013
      7.6800   0.4621444E-013
      7.6900   0.4647588E-013
      7.7000   0.4456951E-013
      7.7100   0.4344690E-013
      7.7200   0.4490129E-013
      7.7300   0.4782867E-013
      7.7400   0.5048463E-013
      7.7500   0.5093335E-013
      7.7600   0.5018796E-013
      7.7700   0.4949284E-013
      7.7800   0.4727351E-013
      7.7900   0.4382741E-013
      7.8000   0.3889007E-013
      7.8100   0.3465220E-013
      7.8200   0.3231886E-013
      7.8300   0.3125843E-013
      7.8400   0.3068293E-013
      7.8500   0.2801873E-013
      7.8600   0.2634172E-013
      7.8700   0.2595684E-013
      7.8800   0.2470164E-013
      7.8900   0.2349700E-013
      7.9000   0.2343577E-013
      7.9100   0.2528778E-013
      7.9200   0.2894349E-013
      7.9300   0.3470943E-013
      7.9400   0.4178932E-013
      7.9500   0.4621741E-013
      7.9600   0.4792251E-013
      7.9700   0.4621134E-013
      7.9800   0.3863874E-013
      7.9900   0.3216942E-013
      8.0000   0.2976757E-013
      8.0100   0.3083931E-013
      8.0200   0.3307738E-013
      8.0300   0.3378402E-013
      8.0400   0.3548999E-013
      8.0500   0.3916368E-013
      8.0600   0.4324866E-013
      8.0700   0.4871510E-013
      8.0800   0.5659283E-013
      8.0900   0.6114966E-013
      8.1000   0.5776408E-013
      8.1100   0.5137168E-013
      8.1200   0.4663678E-013
      8.1300   0.4251373E-013
      8.1400   0.3682575E-013
      8.1500   0.2958128E-013
      8.1600   0.2387690E-013
      8.1700   0.2158500E-013
      8.1800   0.2193347E-013
      8.1900   0.2353907E-013
      8.2000   0.2594723E-013
      8.2100   0.2900572E-013
      8.2200   0.2999004E-013
      8.2300   0.3106903E-013
      8.2400   0.3212383E-013
      8.2500   0.2866362E-013
      8.2600   0.2539331E-013
      8.2700   0.2748860E-013
      8.2800   0.3312285E-013
      8.2900   0.3811088E-013
      8.3000   0.4168821E-013
      8.3100   0.4266678E-013
      8.3200   0.4222973E-013
      8.3300   0.3873438E-013
      8.3400   0.3378806E-013
      8.3500   0.3027963E-013
      8.3600   0.2712408E-013
      8.3700   0.2762010E-013
      8.3800   0.3249297E-013
      8.3900   0.4012281E-013
      8.4000   0.4664754E-013
      8.4100   0.4689975E-013
      8.4200   0.4057939E-013
      8.4300   0.3271228E-013
      8.4400   0.2975962E-013
      8.4500   0.3365063E-013
      8.4600   0.3885879E-013
      8.4700   0.3997001E-013
      8.4800   0.3853071E-013
      8.4900   0.3570895E-013
      8.5000   0.3093890E-013
      8.5100   0.2655629E-013
      8.5200   0.2615770E-013
      8.5300   0.2966970E-013
      8.5400   0.3403762E-013
      8.5500   0.3828351E-013
      8.5600   0.3969871E-013
      8.5700   0.3680048E-013
      8.5800   0.3646142E-013
      8.5900   0.3803633E-013
      8.6000   0.3730370E-013
      8.6100   0.3714746E-013
      8.6200   0.3608135E-013
      8.6300   0.3172620E-013
      8.6400   0.2743924E-013
      8.6500   0.2479679E-013
      8.6600   0.2329761E-013
      8.6700   0.2201732E-013
      8.6800   0.2244637E-013
      8.6900   0.2511538E-013
      8.7000   0.2747256E-013
      8.7100   0.2713454E-013
      8.7200   0.2649706E-013
      8.7300   0.2710426E-013
      8.7400   0.2790249E-013
      8.7500   0.3120112E-013
      8.7600   0.3737771E-013
      8.7700   0.4382960E-013
      8.7800   0.4676025E-013
      8.7900   0.4733930E-013
      8.8000   0.4564815E-013
      8.8100   0.4354829E-013
      8.8200   0.4364058E-013
      8.8300   0.4346737E-013
      8.8400   0.4321088E-013
      8.8500   0.4147594E-013
      8.8600   0.3831945E-013
      8.8700   0.3669260E-013
      8.8800   0.3534005E-013
      8.8900   0.3056198E-013
      8.9000   0.2543233E-013
      8.9100   0.2352844E-013
      8.9200   0.2343365E-013
      8.9300   0.2335857E-013
      8.9400   0.2306927E-013
      8.9500   0.2248634E-013
      8.9600   0.2142188E-013
      8.9700   0.2082715E-013
      8.9800   0.2043274E-013
      8.9900   0.1965818E-013
      9.0000   0.1895498E-013
      9.0100   0.2005394E-013
      9.0200   0.2288603E-013
      9.0300   0.2533153E-013
      9.0400   0.2764748E-013
      9.0500   0.3144233E-013
      9.0600   0.3645200E-013
      9.0700   0.4268584E-013
      9.0800   0.4681431E-013
      9.0900   0.4867921E-013
      9.1000   0.5107404E-013
      9.1100   0.5238213E-013
      9.1200   0.5018133E-013
      9.1300   0.4496944E-013
      9.1400   0.4010397E-013
      9.1500   0.3577637E-013
      9.1600   0.3298113E-013
      9.1700   0.3061542E-013
      9.1800   0.2722300E-013
      9.1900   0.2370891E-013
      9.2000   0.2003589E-013
      9.2100   0.1745577E-013
      9.2200   0.1602210E-013
      9.2300   0.1359087E-013
      9.2400   0.1183965E-013
      9.2500   0.1261455E-013
      9.2600   0.1527885E-013
      9.2700   0.1879419E-013
      9.2800   0.2262238E-013
      9.2900   0.2752157E-013
      9.3000   0.3332782E-013
      9.3100   0.3931991E-013
      9.3200   0.4255843E-013
      9.3300   0.4022926E-013
      9.3400   0.3696709E-013
      9.3500   0.3705667E-013
      9.3600   0.3816901E-013
      9.3700   0.3697654E-013
      9.3800   0.3384787E-013
      9.3900   0.3205775E-013
      9.4000   0.3023192E-013
      9.4100   0.2573701E-013
      9.4200   0.2264704E-013
      9.4300   0.2196836E-013
      9.4400   0.2207704E-013
      9.4500   0.2189436E-013
      9.4600   0.1993172E-013
      9.4700   0.1747101E-013
      9.4800   0.1652127E-013
      9.4900   0.1682154E-013
      9.5000   0.1862582E-013
      9.5100   0.2241963E-013
      9.5200   0.2748842E-013
      9.5300   0.3108627E-013
      9.5400   0.3383991E-013
      9.5500   0.3663293E-013
      9.5600   0.3724516E-013
      9.5700   0.3499955E-013
      9.5800   0.3168567E-013
      9.5900   0.2998481E-013
      9.6000   0.2975964E-013
      9.6100   0.3017827E-013
      9.6200   0.3034930E-013
      9.6300   0.2991439E-013
      9.6400   0.2999896E-013
      9.6500   0.2927303E-013
      9.6600   0.2598261E-013
      9.6700   0.2119064E-013
      9.6800   0.1624608E-013
      9.6900   0.1279996E-013
      9.7000   0.1188740E-013
      9.7100   0.1222095E-013
      9.7200   0.1243777E-013
      9.7300   0.1367285E-013
      9.7400   0.1766865E-013
      9.7500   0.2285900E-013
      9.7600   0.2726973E-013
      9.7700   0.3037428E-013
      9.7800   0.3028953E-013
      9.7900   0.2980927E-013
      9.8000   0.3132967E-013
      9.8100   0.3457912E-013
      9.8200   0.3656247E-013
      9.8300   0.3436807E-013
      9.8400   0.3156368E-013
      9.8500   0.2953004E-013
      9.8600   0.2882972E-013
      9.8700   0.2795909E-013
      9.8800   0.2746768E-013
      9.8900   0.2783410E-013
      9.9000   0.2495830E-013
      9.9100   0.1940811E-013
      9.9200   0.1513479E-013
      9.9300   0.1418843E-013
      9.9400   0.1452252E-013
      9.9500   0.1390530E-013
      9.9600   0.1310644E-013
      9.9700   0.1406318E-013
      9.9800   0.1787487E-013
      9.9900   0.2310061E-013
     10.0000   0.2511215E-013
     10.0100   0.2268729E-013
     10.0200   0.1964464E-013
     10.0300   0.1748098E-013
     10.0400   0.1731272E-013
     10.0500   0.2018898E-013
     10.0600   0.2332689E-013
     10.0700   0.2597731E-013
     10.0800   0.2851258E-013
     10.0900   0.2966187E-013
     10.1000   0.3068942E-013
     10.1100   0.3029013E-013
     10.1200   0.2744931E-013
     10.1300   0.2418011E-013
     10.1400   0.2186504E-013
     10.1500   0.2159086E-013
     10.1600   0.2228859E-013
     10.1700   0.2229508E-013
     10.1800   0.2054585E-013
     10.1900   0.1785024E-013
     10.2000   0.1509494E-013
     10.2100   0.1192769E-013
     10.2200   0.1055493E-013
     10.2300   0.1265362E-013
     10.2400   0.1575561E-013
     10.2500   0.1947357E-013
     10.2600   0.2376380E-013
     10.2700   0.2548660E-013
     10.2800   0.2478775E-013
     10.2900   0.2263049E-013
     10.3000   0.2107624E-013
     10.3100   0.2067861E-013
     10.3200   0.1971843E-013
     10.3300   0.1739695E-013
     10.3400   0.1557993E-013
     10.3500   0.1552982E-013
     10.3600   0.1572699E-013
     10.3700   0.1608381E-013
     10.3800   0.1834293E-013
     10.3900   0.2177843E-013
     10.4000   0.2517453E-013
     10.4100   0.2676632E-013
     10.4200   0.2496339E-013
     10.4300   0.2388384E-013
     10.4400   0.2425561E-013
     10.4500   0.2408285E-013
     10.4600   0.2425877E-013
     10.4700   0.2479485E-013
     10.4800   0.2276197E-013
     10.4900   0.1734925E-013
     10.5000   0.1449554E-013
     10.5100   0.1484860E-013
     10.5200   0.1488411E-013
     10.5300   0.1452601E-013
     10.5400   0.1391904E-013
     10.5500   0.1291688E-013
     10.5600   0.1257976E-013
     10.5700   0.1301669E-013
     10.5800   0.1355492E-013
     10.5900   0.1411949E-013
     10.6000   0.1516584E-013
     10.6100   0.1617663E-013
     10.6200   0.1777513E-013
     10.6300   0.1902449E-013
     10.6400   0.1968454E-013
     10.6500   0.2116529E-013
     10.6600   0.2356179E-013
     10.6700   0.2770119E-013
     10.6800   0.3075870E-013
     10.6900   0.2997701E-013
     10.7000   0.2742070E-013
     10.7100   0.2479965E-013
     10.7200   0.2149213E-013
     10.7300   0.1754610E-013
     10.7400   0.1470258E-013
     10.7500   0.1288284E-013
     10.7600   0.1059178E-013
     10.7700   0.8518432E-014
     10.7800   0.7991663E-014
     10.7900   0.9056693E-014
     10.8000   0.1106732E-013
     10.8100   0.1256885E-013
     10.8200   0.1335743E-013
     10.8300   0.1493049E-013
     10.8400   0.1729553E-013
     10.8500   0.1776801E-013
     10.8600   0.1612289E-013
     10.8700   0.1407239E-013
     10.8800   0.1275409E-013
     10.8900   0.1275939E-013
     10.9000   0.1399747E-013
     10.9100   0.1625480E-013
     10.9200   0.1694169E-013
     10.9300   0.1662437E-013
     10.9400   0.1745404E-013
     10.9500   0.1874636E-013
     10.9600   0.1983230E-013
     10.9700   0.2073526E-013
     10.9800   0.2021928E-013
     10.9900   0.1806313E-013
     11.0000   0.1735029E-013
     11.0100   0.1902915E-013
     11.0200   0.2136218E-013
     11.0300   0.2118084E-013
     11.0400   0.1863446E-013
     11.0500   0.1542063E-013
     11.0600   0.1225603E-013
     11.0700   0.1046038E-013
     11.0800   0.9227908E-014
     11.0900   0.8566855E-014
     11.1000   0.8922293E-014
     11.1100   0.9490277E-014
     11.1200   0.1093374E-013
     11.1300   0.1371666E-013
     11.1400   0.1669364E-013
     11.1500   0.1732388E-013
     11.1600   0.1501361E-013
     11.1700   0.1122744E-013
     11.1800   0.9338199E-014
     11.1900   0.1087309E-013
     11.2000   0.1326805E-013
     11.2100   0.1403772E-013
     11.2200   0.1390946E-013
     11.2300   0.1337481E-013
     11.2400   0.1314913E-013
     11.2500   0.1399065E-013
     11.2600   0.1549409E-013
     11.2700   0.1790832E-013
     11.2800   0.2060699E-013
     11.2900   0.2199762E-013
     11.3000   0.2063281E-013
     11.3100   0.1693289E-013
     11.3200   0.1408409E-013
     11.3300   0.1313372E-013
     11.3400   0.1280290E-013
     11.3500   0.1258746E-013
     11.3600   0.1277423E-013
     11.3700   0.1346227E-013
     11.3800   0.1446197E-013
     11.3900   0.1517757E-013
     11.4000   0.1457731E-013
     11.4100   0.1281065E-013
     11.4200   0.1121307E-013
     11.4300   0.9564810E-014
     11.4400   0.8593381E-014
     11.4500   0.9028908E-014
     11.4600   0.9393214E-014
     11.4700   0.9816893E-014
     11.4800   0.1011696E-013
     11.4900   0.1007003E-013
     11.5000   0.1059159E-013
     11.5100   0.1076317E-013
     11.5200   0.1100981E-013
     11.5300   0.1266566E-013
     11.5400   0.1550380E-013
     11.5500   0.1785795E-013
     11.5600   0.1908195E-013
     11.5700   0.1983379E-013
     11.5800   0.1991282E-013
     11.5900   0.1853682E-013
     11.6000   0.1661894E-013
     11.6100   0.1488855E-013
     11.6200   0.1286160E-013
     11.6300   0.1126703E-013
     11.6400   0.1103908E-013
     11.6500   0.1186755E-013
     11.6600   0.1275038E-013
     11.6700   0.1269355E-013
     11.6800   0.1148126E-013
     11.6900   0.9002000E-014
     11.7000   0.6047730E-014
     11.7100   0.4436599E-014
     11.7200   0.3875274E-014
     11.7300   0.3808993E-014
     11.7400   0.4453283E-014
     11.7500   0.6543494E-014
     11.7600   0.1029682E-013
     11.7700   0.1375718E-013
     11.7800   0.1591195E-013
     11.7900   0.1636033E-013
     11.8000   0.1605045E-013
     11.8100   0.1665329E-013
     11.8200   0.1814412E-013
     11.8300   0.1991035E-013
     11.8400   0.1946063E-013
     11.8500   0.1606926E-013
     11.8600   0.1213087E-013
     11.8700   0.1023497E-013
     11.8800   0.1055470E-013
     11.8900   0.1107139E-013
     11.9000   0.1285582E-013
     11.9100   0.1562337E-013
     11.9200   0.1678024E-013
     11.9300   0.1621686E-013
     11.9400   0.1558604E-013
     11.9500   0.1473503E-013
     11.9600   0.1282072E-013
     11.9700   0.1040504E-013
     11.9800   0.8133302E-014
     11.9900   0.6096450E-014
     12.0000   0.5127827E-014
     12.0100   0.4570539E-014
     12.0200   0.3308715E-014
     12.0300   0.2065030E-014
     12.0400   0.1812541E-014
     12.0500   0.2131916E-014
     12.0600   0.2706697E-014
     12.0700   0.4681539E-014
     12.0800   0.8829458E-014
     12.0900   0.1386155E-013
     12.1000   0.1952584E-013
     12.1100   0.2247233E-013
     12.1200   0.2231873E-013
     12.1300   0.2252252E-013
     12.1400   0.2206963E-013
     12.1500   0.1986199E-013
     12.1600   0.1759416E-013
     12.1700   0.1664298E-013
     12.1800   0.1595192E-013
     12.1900   0.1377628E-013
     12.2000   0.1074281E-013
     12.2100   0.8492526E-014
     12.2200   0.7059852E-014
     12.2300   0.6585834E-014
     12.2400   0.7867724E-014
     12.2500   0.1052646E-013
     12.2600   0.1235504E-013
     12.2700   0.1223971E-013
     12.2800   0.1105658E-013
     12.2900   0.9203082E-014
     12.3000   0.7687084E-014
     12.3100   0.6991145E-014
     12.3200   0.6413493E-014
     12.3300   0.5861417E-014
     12.3400   0.5683696E-014
     12.3500   0.5229005E-014
     12.3600   0.4321311E-014
     12.3700   0.4446555E-014
     12.3800   0.5755549E-014
     12.3900   0.6999986E-014
     12.4000   0.7287818E-014
     12.4100   0.6898940E-014
     12.4200   0.7004601E-014
     12.4300   0.7107646E-014
     12.4400   0.7204012E-014
     12.4500   0.7692610E-014
     12.4600   0.8740896E-014
     12.4700   0.1039681E-013
     12.4800   0.1173712E-013
     12.4900   0.1283549E-013
     12.5000   0.1416018E-013
     12.5100   0.1557062E-013
     12.5200   0.1650671E-013
     12.5300   0.1626641E-013
     12.5400   0.1540503E-013
     12.5500   0.1351186E-013
     12.5600   0.1083484E-013
     12.5700   0.8513369E-014
     12.5800   0.6779851E-014
     12.5900   0.5319767E-014
     12.6000   0.5028432E-014
     12.6100   0.5364018E-014
     12.6200   0.5019760E-014
     12.6300   0.4772552E-014
     12.6400   0.4849660E-014
     12.6500   0.4492411E-014
     12.6600   0.4465450E-014
     12.6700   0.4925339E-014
     12.6800   0.4992499E-014
     12.6900   0.5509147E-014
     12.7000   0.6085971E-014
     12.7100   0.6215765E-014
     12.7200   0.7098776E-014
     12.7300   0.8262717E-014
     12.7400   0.1047697E-013
     12.7500   0.1287033E-013
     12.7600   0.1442979E-013
     12.7700   0.1487459E-013
     12.7800   0.1292371E-013
     12.7900   0.1084997E-013
     12.8000   0.1008427E-013
     12.8100   0.1017621E-013
     12.8200   0.1002895E-013
     12.8300   0.9306997E-014
     12.8400   0.8283399E-014
     12.8500   0.6729912E-014
     12.8600   0.5365502E-014
     12.8700   0.4259331E-014
     12.8800   0.3507929E-014
     12.8900   0.3289109E-014
     12.9000   0.4131848E-014
     12.9100   0.6447902E-014
     12.9200   0.9095553E-014
     12.9300   0.1002203E-013
     12.9400   0.8795311E-014
     12.9500   0.7196889E-014
     12.9600   0.6380501E-014
     12.9700   0.6410786E-014
     12.9800   0.6570493E-014
     12.9900   0.6094728E-014
     13.0000   0.5746257E-014
     13.0100   0.5985589E-014
     13.0200   0.6169221E-014
     13.0300   0.6480939E-014
     13.0400   0.6886501E-014
     13.0500   0.7309039E-014
     13.0600   0.7661204E-014
     13.0700   0.8032763E-014
     13.0800   0.7013514E-014
     13.0900   0.4579948E-014
     13.1000   0.3352190E-014
     13.1100   0.3408406E-014
     13.1200   0.4008662E-014
     13.1300   0.5104119E-014
     13.1400   0.6761339E-014
     13.1500   0.8542976E-014
     13.1600   0.9996011E-014
     13.1700   0.1129308E-013
     13.1800   0.1233946E-013
     13.1900   0.1239953E-013
     13.2000   0.1160530E-013
     13.2100   0.1186142E-013
     13.2200   0.1212288E-013
     13.2300   0.1086575E-013
     13.2400   0.9373629E-014
     13.2500   0.7656262E-014
     13.2600   0.5769636E-014
     13.2700   0.4633848E-014
     13.2800   0.4373597E-014
     13.2900   0.4769298E-014
     13.3000   0.5573172E-014
     13.3100   0.6723705E-014
     13.3200   0.7913454E-014
     13.3300   0.8751009E-014
     13.3400   0.9365556E-014
     13.3500   0.9052350E-014
     13.3600   0.7157698E-014
     13.3700   0.4939549E-014
     13.3800   0.3527662E-014
     13.3900   0.3141344E-014
     13.4000   0.3670977E-014
     13.4100   0.4919475E-014
     13.4200   0.6052467E-014
     13.4300   0.6600491E-014
     13.4400   0.6570475E-014
     13.4500   0.5581247E-014
     13.4600   0.4506398E-014
     13.4700   0.4127127E-014
     13.4800   0.4177593E-014
     13.4900   0.4669930E-014
     13.5000   0.5056284E-014
     13.5100   0.5520366E-014
     13.5200   0.7127623E-014
     13.5300   0.9037717E-014
     13.5400   0.1025179E-013
     13.5500   0.1028022E-013
     13.5600   0.9917391E-014
     13.5700   0.9572608E-014
     13.5800   0.9264805E-014
     13.5900   0.9006619E-014
     13.6000   0.7745313E-014
     13.6100   0.5519497E-014
     13.6200   0.4022150E-014
     13.6300   0.3962589E-014
     13.6400   0.3848315E-014
     13.6500   0.3386771E-014
     13.6600   0.3822780E-014
     13.6700   0.4556304E-014
     13.6800   0.4956316E-014
     13.6900   0.4907011E-014
     13.7000   0.4990595E-014
     13.7100   0.5868253E-014
     13.7200   0.7118032E-014
     13.7300   0.8957054E-014
     13.7400   0.1076553E-013
     13.7500   0.1153357E-013
     13.7600   0.1155065E-013
     13.7700   0.1124392E-013
     13.7800   0.1122327E-013
     13.7900   0.1101374E-013
     13.8000   0.8852195E-014
     13.8100   0.5392742E-014
     13.8200   0.2975813E-014
     13.8300   0.2368503E-014
     13.8400   0.2611238E-014
     13.8500   0.2315016E-014
     13.8600   0.1753670E-014
     13.8700   0.1530319E-014
     13.8800   0.1631549E-014
     13.8900   0.1889157E-014
     13.9000   0.2554659E-014
     13.9100   0.3664106E-014
     13.9200   0.4933505E-014
     13.9300   0.5897574E-014
     13.9400   0.6547791E-014
     13.9500   0.7608622E-014
     13.9600   0.7905470E-014
     13.9700   0.7435250E-014
     13.9800   0.6938023E-014
     13.9900   0.6203262E-014
     14.0000   0.5651234E-014
     14.0100   0.6367051E-014
     14.0200   0.8144940E-014
     14.0300   0.8686241E-014
     14.0400   0.7491860E-014
     14.0500   0.6815387E-014
     14.0600   0.6915511E-014
     14.0700   0.7460530E-014
     14.0800   0.7680317E-014
     14.0900   0.6111742E-014
     14.1000   0.3603492E-014
     14.1100   0.2154604E-014
     14.1200   0.2080252E-014
     14.1300   0.2716630E-014
     14.1400   0.3374884E-014
     14.1500   0.3936139E-014
     14.1600   0.4201680E-014
     14.1700   0.4228652E-014
     14.1800   0.4713614E-014
     14.1900   0.5356069E-014
     14.2000   0.5805708E-014
     14.2100   0.5701032E-014
     14.2200   0.4433586E-014
     14.2300   0.2724987E-014
     14.2400   0.1560507E-014
     14.2500   0.1275818E-014
     14.2600   0.1416327E-014
     14.2700   0.1551760E-014
     14.2800   0.2402251E-014
     14.2900   0.4603593E-014
     14.3000   0.7197837E-014
     14.3100   0.9963668E-014
     14.3200   0.1268457E-013
     14.3300   0.1421308E-013
     14.3400   0.1353238E-013
     14.3500   0.9665152E-014
     14.3600   0.5754335E-014
     14.3700   0.4633060E-014
     14.3800   0.5091866E-014
     14.3900   0.5346688E-014
     14.4000   0.5026274E-014
     14.4100   0.4438784E-014
     14.4200   0.3701638E-014
     14.4300   0.3189386E-014
     14.4400   0.3218633E-014
     14.4500   0.3431934E-014
     14.4600   0.3487566E-014
     14.4700   0.3910937E-014
     14.4800   0.5116914E-014
     14.4900   0.5768155E-014
     14.5000   0.5421626E-014
     14.5100   0.5399938E-014
     14.5200   0.5323119E-014
     14.5300   0.5269962E-014
     14.5400   0.5206220E-014
     14.5500   0.4736747E-014
     14.5600   0.4762075E-014
     14.5700   0.4832863E-014
     14.5800   0.4760691E-014
     14.5900   0.4811173E-014
     14.6000   0.4081809E-014
     14.6100   0.2950125E-014
     14.6200   0.2088747E-014
     14.6300   0.1468272E-014
     14.6400   0.1115499E-014
     14.6500   0.7701064E-015
     14.6600   0.8288679E-015
     14.6700   0.1365259E-014
     14.6800   0.1929186E-014
     14.6900   0.2880554E-014
     14.7000   0.4237492E-014
     14.7100   0.5096572E-014
     14.7200   0.5978801E-014
     14.7300   0.7038734E-014
     14.7400   0.8120022E-014
     14.7500   0.8354216E-014
     14.7600   0.8306956E-014
     14.7700   0.9070153E-014
     14.7800   0.9263408E-014
     14.7900   0.7815327E-014
     14.8000   0.5992636E-014
     14.8100   0.5156639E-014
     14.8200   0.5033953E-014
     14.8300   0.5244108E-014
     14.8400   0.5156232E-014
     14.8500   0.4839716E-014
     14.8600   0.4888257E-014
     14.8700   0.4689292E-014
     14.8800   0.4238725E-014
     14.8900   0.4344184E-014
     14.9000   0.4650469E-014
     14.9100   0.4220287E-014
     14.9200   0.3848847E-014
     14.9300   0.4531470E-014
     14.9400   0.5992656E-014
     14.9500   0.8007380E-014
     14.9600   0.9914042E-014
     14.9700   0.9629118E-014
     14.9800   0.7372272E-014
     14.9900   0.5021682E-014
     15.0000   0.2832206E-014
     15.0100   0.1337564E-014
     15.0200   0.6894985E-015
     15.0300   0.3232330E-015
     15.0400   0.9306461E-016
     15.0500   0.7910628E-016
     15.0600   0.5893566E-015
     15.0700   0.1460089E-014
     15.0800   0.2207706E-014
     15.0900   0.2690915E-014
     15.1000   0.3222649E-014
     15.1100   0.3549838E-014
     15.1200   0.3430362E-014
     15.1300   0.3397050E-014
     15.1400   0.3334853E-014
     15.1500   0.3076434E-014
     15.1600   0.3100728E-014
     15.1700   0.3739175E-014
     15.1800   0.4824065E-014
     15.1900   0.5756629E-014
     15.2000   0.5923560E-014
     15.2100   0.5342842E-014
     15.2200   0.4613293E-014
     15.2300   0.4144084E-014
     15.2400   0.4457702E-014
     15.2500   0.5394682E-014
     15.2600   0.6263724E-014
     15.2700   0.6508257E-014
     15.2800   0.5987411E-014
     15.2900   0.5308445E-014
     15.3000   0.5412007E-014
     15.3100   0.6011285E-014
     15.3200   0.5322447E-014
     15.3300   0.3604260E-014
     15.3400   0.2265299E-014
     15.3500   0.1635046E-014
     15.3600   0.1754717E-014
     15.3700   0.2216930E-014
     15.3800   0.2760813E-014
     15.3900   0.2784250E-014
     15.4000   0.2639583E-014
     15.4100   0.2530473E-014
     15.4200   0.2421027E-014
     15.4300   0.2647478E-014
     15.4400   0.3266349E-014
     15.4500   0.3556251E-014
     15.4600   0.3360579E-014
     15.4700   0.2784642E-014
     15.4800   0.2379178E-014
     15.4900   0.2818999E-014
     15.5000   0.3890564E-014
     15.5100   0.5068268E-014
     15.5200   0.6317580E-014
     15.5300   0.7401461E-014
     15.5400   0.7227428E-014
     15.5500   0.5647228E-014
     15.5600   0.4285912E-014
     15.5700   0.4218431E-014
     15.5800   0.4605482E-014
     15.5900   0.4827117E-014
     15.6000   0.6054299E-014
     15.6100   0.8141729E-014
     15.6200   0.1012624E-013
     15.6300   0.1122955E-013
     15.6400   0.1015850E-013
     15.6500   0.8665473E-014
     15.6600   0.7145198E-014
     15.6700   0.4517859E-014
     15.6800   0.2565060E-014
     15.6900   0.1736689E-014
     15.7000   0.1304829E-014
     15.7100   0.1301719E-014
     15.7200   0.1453672E-014
     15.7300   0.1478313E-014
     15.7400   0.1801149E-014
     15.7500   0.2096889E-014
     15.7600   0.2148628E-014
     15.7700   0.2353300E-014
     15.7800   0.2480154E-014
     15.7900   0.2487889E-014
     15.8000   0.2595937E-014
     15.8100   0.2385405E-014
     15.8200   0.2175548E-014
     15.8300   0.2168869E-014
     15.8400   0.1826523E-014
     15.8500   0.1304791E-014
     15.8600   0.8879275E-015
     15.8700   0.9981951E-015
     15.8800   0.1591477E-014
     15.8900   0.2711951E-014
     15.9000   0.3692283E-014
     15.9100   0.3838401E-014
     15.9200   0.4106784E-014
     15.9300   0.4819439E-014
     15.9400   0.5775222E-014
     15.9500   0.6479549E-014
     15.9600   0.6113047E-014
     15.9700   0.5603572E-014
     15.9800   0.5655821E-014
     15.9900   0.5585354E-014
     16.0000   0.5260685E-014
     16.0100   0.5154473E-014
     16.0200   0.5336103E-014
     16.0300   0.5004725E-014
     16.0400   0.4041655E-014
     16.0500   0.3415031E-014
     16.0600   0.3151478E-014
     16.0700   0.3215640E-014
     16.0800   0.3381645E-014
     16.0900   0.3589276E-014
     16.1000   0.4096457E-014
     16.1100   0.4441382E-014
     16.1200   0.4870390E-014
     16.1300   0.5933273E-014
     16.1400   0.7457717E-014
     16.1500   0.8594526E-014
     16.1600   0.8839444E-014
     16.1700   0.8702008E-014
     16.1800   0.8009564E-014
     16.1900   0.6896773E-014
     16.2000   0.5975189E-014
     16.2100   0.5187085E-014
     16.2200   0.4583778E-014
     16.2300   0.3879607E-014
     16.2400   0.3129334E-014
     16.2500   0.2940497E-014
     16.2600   0.2960656E-014
     16.2700   0.2461439E-014
     16.2800   0.1658278E-014
     16.2900   0.1103196E-014
     16.3000   0.1048335E-014
     16.3100   0.1115119E-014
     16.3200   0.9071132E-015
     16.3300   0.5683956E-015
     16.3400   0.1288397E-015
     16.3500   0.1504019E-016
     16.3600   0.2174557E-015
     16.3700   0.4460035E-015
     16.3800   0.6769015E-015
     16.3900   0.8549376E-015
     16.4000   0.5372652E-015
     16.4100   0.2142035E-015
     16.4200   0.2107952E-015
     16.4300   0.3017566E-015
     16.4400   0.5034310E-015
     16.4500   0.1236379E-014
     16.4600   0.2653437E-014
     16.4700   0.4240692E-014
     16.4800   0.6169532E-014
     16.4900   0.8696080E-014
     16.5000   0.1132991E-013
     16.5100   0.1266598E-013
     16.5200   0.1137250E-013
     16.5300   0.9060574E-014
     16.5400   0.7387523E-014
     16.5500   0.6291138E-014
     16.5600   0.6159449E-014
     16.5700   0.6712865E-014
     16.5800   0.7213670E-014
     16.5900   0.8087079E-014
     16.6000   0.9139182E-014
     16.6100   0.9450511E-014
     16.6200   0.8984920E-014
     16.6300   0.7638719E-014
     16.6400   0.5763474E-014
     16.6500   0.4337304E-014
     16.6600   0.3867772E-014
     16.6700   0.4354784E-014
     16.6800   0.4693012E-014
     16.6900   0.3876542E-014
     16.7000   0.2827902E-014
     16.7100   0.2014741E-014
     16.7200   0.1232126E-014
     16.7300   0.8568634E-015
     16.7400   0.1041293E-014
     16.7500   0.1472001E-014
     16.7600   0.1830397E-014
     16.7700   0.1693489E-014
     16.7800   0.1640984E-014
     16.7900   0.1843119E-014
     16.8000   0.2231921E-014
     16.8100   0.2910654E-014
     16.8200   0.3942057E-014
     16.8300   0.4994295E-014
     16.8400   0.5668072E-014
     16.8500   0.6502074E-014
     16.8600   0.6889221E-014
     16.8700   0.6727703E-014
     16.8800   0.6890922E-014
     16.8900   0.7196470E-014
     16.9000   0.6992942E-014
     16.9100   0.6275373E-014
     16.9200   0.5909853E-014
     16.9300   0.5917397E-014
     16.9400   0.5281273E-014
     16.9500   0.4300666E-014
     16.9600   0.4287578E-014
     16.9700   0.4937098E-014
     16.9800   0.5238496E-014
     16.9900   0.5141347E-014
     17.0000   0.4347308E-014
     17.0100   0.3168298E-014
     17.0200   0.2144070E-014
     17.0300   0.1136405E-014
     17.0400   0.4458142E-015
     17.0500   0.1457418E-015
     17.0600   0.2643018E-016
     17.0700   0.3943313E-015
     17.0800   0.1054798E-014
     17.0900   0.1361329E-014
     17.1000   0.1132302E-014
     17.1100   0.8642365E-015
     17.1200   0.1080407E-014
     17.1300   0.1870146E-014
     17.1400   0.3066200E-014
     17.1500   0.4206838E-014
     17.1600   0.5237406E-014
     17.1700   0.5863125E-014
     17.1800   0.5637837E-014
     17.1900   0.4748182E-014
     17.2000   0.3697796E-014
     17.2100   0.2799361E-014
     17.2200   0.2366946E-014
     17.2300   0.2750323E-014
     17.2400   0.2914996E-014
     17.2500   0.2581883E-014
     17.2600   0.2528373E-014
     17.2700   0.2813830E-014
     17.2800   0.2882254E-014
     17.2900   0.2705995E-014
     17.3000   0.2908919E-014
     17.3100   0.3179344E-014
     17.3200   0.3107811E-014
     17.3300   0.3051109E-014
     17.3400   0.3150755E-014
     17.3500   0.3484294E-014
     17.3600   0.3645593E-014
     17.3700   0.3586827E-014
     17.3800   0.3711395E-014
     17.3900   0.3797599E-014
     17.4000   0.3295236E-014
     17.4100   0.2772514E-014
     17.4200   0.2932904E-014
     17.4300   0.3496855E-014
     17.4400   0.3770405E-014
     17.4500   0.3637449E-014
     17.4600   0.3406045E-014
     17.4700   0.3413584E-014
     17.4800   0.3624115E-014
     17.4900   0.3746917E-014
     17.5000   0.4094062E-014
     17.5100   0.4709475E-014
     17.5200   0.4779110E-014
     17.5300   0.4247281E-014
     17.5400   0.3756646E-014
     17.5500   0.3272687E-014
     17.5600   0.2734182E-014
     17.5700   0.2871665E-014
     17.5800   0.3446462E-014
     17.5900   0.3646829E-014
     17.6000   0.3435276E-014
     17.6100   0.2609124E-014
     17.6200   0.2323221E-014
     17.6300   0.3053801E-014
     17.6400   0.3833419E-014
     17.6500   0.3876614E-014
     17.6600   0.2871227E-014
     17.6700   0.1961862E-014
     17.6800   0.1637410E-014
     17.6900   0.1362013E-014
     17.7000   0.1043657E-014
     17.7100   0.9768630E-015
     17.7200   0.8550875E-015
     17.7300   0.4501013E-015
     17.7400   0.2113658E-015
     17.7500   0.1909803E-015
     17.7600   0.2921490E-015
     17.7700   0.3691208E-015
     17.7800   0.5308523E-015
     17.7900   0.1150007E-014
     17.8000   0.2300021E-014
     17.8100   0.3310595E-014
     17.8200   0.3445087E-014
     17.8300   0.2903936E-014
     17.8400   0.2615474E-014
     17.8500   0.2591904E-014
     17.8600   0.2857502E-014
     17.8700   0.3621390E-014
     17.8800   0.4366716E-014
     17.8900   0.4814606E-014
     17.9000   0.5028797E-014
     17.9100   0.4751221E-014
     17.9200   0.4133708E-014
     17.9300   0.3844232E-014
     17.9400   0.3735961E-014
     17.9500   0.3442564E-014
     17.9600   0.3222788E-014
     17.9700   0.3109198E-014
     17.9800   0.3237878E-014
     17.9900   0.3420679E-014
     18.0000   0.2804776E-014
     18.0100   0.1581661E-014
     18.0200   0.8098737E-015
     18.0300   0.8372414E-015
     18.0400   0.1287287E-014
     18.0500   0.1829895E-014
     18.0600   0.2567059E-014
     18.0700   0.3097586E-014
     18.0800   0.2873549E-014
     18.0900   0.1990443E-014
     18.1000   0.9545293E-015
     18.1100   0.3392872E-015
     18.1200   0.2301742E-015
     18.1300   0.3210805E-015
     18.1400   0.2818829E-015
     18.1500   0.1640849E-015
     18.1600   0.6309947E-016
     18.1700   0.2791626E-015
     18.1800   0.7024606E-015
     18.1900   0.1219550E-014
     18.2000   0.1710260E-014
     18.2100   0.2137826E-014
     18.2200   0.2400782E-014
     18.2300   0.2379348E-014
     18.2400   0.1947634E-014
     18.2500   0.1441481E-014
     18.2600   0.1391300E-014
     18.2700   0.1644863E-014
     18.2800   0.2188140E-014
     18.2900   0.2979614E-014
     18.3000   0.3664786E-014
     18.3100   0.4425951E-014
     18.3200   0.4814894E-014
     18.3300   0.4167485E-014
     18.3400   0.3224237E-014
     18.3500   0.2983832E-014
     18.3600   0.3657737E-014
     18.3700   0.4361843E-014
     18.3800   0.4131080E-014
     18.3900   0.3593031E-014
     18.4000   0.3586854E-014
     18.4100   0.3927880E-014
     18.4200   0.3823653E-014
     18.4300   0.3249703E-014
     18.4400   0.2915715E-014
     18.4500   0.2550533E-014
     18.4600   0.1915985E-014
     18.4700   0.1408425E-014
     18.4800   0.1261981E-014
     18.4900   0.1390316E-014
     18.5000   0.1652019E-014
     18.5100   0.1892345E-014
     18.5200   0.1909765E-014
     18.5300   0.1819602E-014
     18.5400   0.1609103E-014
     18.5500   0.1152626E-014
     18.5600   0.6763954E-015
     18.5700   0.4248673E-015
     18.5800   0.5512000E-015
     18.5900   0.1139640E-014
     18.6000   0.2009637E-014
     18.6100   0.3007085E-014
     18.6200   0.3658809E-014
     18.6300   0.3790209E-014
     18.6400   0.3457510E-014
     18.6500   0.2781801E-014
     18.6600   0.2238284E-014
     18.6700   0.1963969E-014
     18.6800   0.1866046E-014
     18.6900   0.1998381E-014
     18.7000   0.2502595E-014
     18.7100   0.3402399E-014
     18.7200   0.4048871E-014
     18.7300   0.3887168E-014
     18.7400   0.3660290E-014
     18.7500   0.3696207E-014
     18.7600   0.4150179E-014
     18.7700   0.5085461E-014
     18.7800   0.5280649E-014
     18.7900   0.4558979E-014
     18.8000   0.4265530E-014
     18.8100   0.4839034E-014
     18.8200   0.5373689E-014
     18.8300   0.5540752E-014
     18.8400   0.5796713E-014
     18.8500   0.5799471E-014
     18.8600   0.5279676E-014
     18.8700   0.5059984E-014
     18.8800   0.5356074E-014
     18.8900   0.5527109E-014
     18.9000   0.5111938E-014
     18.9100   0.4340214E-014
     18.9200   0.3580631E-014
     18.9300   0.2807715E-014
     18.9400   0.2226581E-014
     18.9500   0.2340142E-014
     18.9600   0.3175922E-014
     18.9700   0.4291173E-014
     18.9800   0.4490570E-014
     18.9900   0.3494599E-014
     19.0000   0.2070738E-014
     19.0100   0.1033848E-014
     19.0200   0.6481433E-015
     19.0300   0.4442952E-015
     19.0400   0.2961445E-015
     19.0500   0.3609351E-015
     19.0600   0.5765476E-015
     19.0700   0.1133102E-014
     19.0800   0.1514664E-014
     19.0900   0.1835412E-014
     19.1000   0.2528683E-014
     19.1100   0.3206322E-014
     19.1200   0.3590464E-014
     19.1300   0.3215883E-014
     19.1400   0.2507857E-014
     19.1500   0.1888206E-014
     19.1600   0.1101175E-014
     19.1700   0.3974374E-015
     19.1800   0.1070685E-015
     19.1900   0.3885666E-016
     19.2000   0.1444307E-016
     19.2100   0.1092158E-016
     19.2200   0.1473960E-016
     19.2300   0.2207391E-015
     19.2400   0.9676372E-015
     19.2500   0.1907392E-014
     19.2600   0.1970816E-014
     19.2700   0.1275514E-014
     19.2800   0.6530180E-015
     19.2900   0.2511385E-015
     19.3000   0.1261952E-015
     19.3100   0.2856349E-015
     19.3200   0.5920927E-015
     19.3300   0.1012460E-014
     19.3400   0.1602313E-014
     19.3500   0.2147596E-014
     19.3600   0.2218287E-014
     19.3700   0.1989357E-014
     19.3800   0.1775729E-014
     19.3900   0.1405755E-014
     19.4000   0.7098704E-015
     19.4100   0.1938681E-015
     19.4200   0.1349332E-015
     19.4300   0.1841829E-015
     19.4400   0.2116063E-015
     19.4500   0.3054285E-015
     19.4600   0.4544595E-015
     19.4700   0.4912707E-015
     19.4800   0.3747314E-015
     19.4900   0.2323352E-015
     19.5000   0.1781179E-015
     19.5100   0.1488723E-015
     19.5200   0.8186903E-016
     19.5300   0.1176860E-015
     19.5400   0.1446843E-015
     19.5500   0.1758862E-015
     19.5600   0.2725839E-015
     19.5700   0.3307477E-015
     19.5800   0.1965954E-015
     19.5900   0.5882844E-016
     19.6000   0.1097627E-016
     19.6100   0.1149680E-016
     19.6200   0.4188804E-017
     19.6300   0.1129040E-015
     19.6400   0.3998023E-015
     19.6500   0.7249884E-015
     19.6600   0.8265335E-015
     19.6700   0.7295451E-015
     19.6800   0.8310195E-015
     19.6900   0.1179095E-014
     19.7000   0.1321725E-014
     19.7100   0.1186675E-014
     19.7200   0.1005361E-014
     19.7300   0.9286328E-015
     19.7400   0.7931298E-015
     19.7500   0.4788419E-015
     19.7600   0.2164684E-015
     19.7700   0.2645390E-015
     19.7800   0.5078934E-015
     19.7900   0.6632022E-015
     19.8000   0.6620785E-015
     19.8100   0.4424615E-015
     19.8200   0.3205292E-015
     19.8300   0.3957915E-015
     19.8400   0.2991123E-015
     19.8500   0.5703040E-016
     19.8600   0.6876248E-017
     19.8700   0.1252351E-015
     19.8800   0.2352288E-015
     19.8900   0.1546943E-015
     19.9000   0.3293715E-016
     19.9100   0.6850215E-017
     19.9200   0.1745391E-015
     19.9300   0.6365477E-015
     19.9400   0.9147877E-015
     19.9500   0.7428633E-015
     19.9600   0.4354519E-015
     19.9700   0.1324108E-015
     19.9800   0.2312323E-016
     19.9900   0.1981899E-016
     20.0000   0.0000000E+000


==> BEC-GP-OMP/f_programs/output/realcir/realcir-dyna.txt <==
    0.020000      1.30800685
    0.040000      1.30796761
    0.060000      1.30775932
    0.080000      1.30738224
    0.100000      1.30683682
    0.120000      1.30612373
    0.140000      1.30524383
    0.160000      1.30419820
    0.180000      1.30298811
    0.200000      1.30161504
    0.220000      1.30008068
    0.240000      1.29838690
    0.260000      1.29653582
    0.280000      1.29452970
    0.300000      1.29237106
    0.320000      1.29006259
    0.340000      1.28760718
    0.360000      1.28500794
    0.380000      1.28226815
    0.400000      1.27939132
    0.420000      1.27638114
    0.440000      1.27324149
    0.460000      1.26997646
    0.480000      1.26659031
    0.500000      1.26308752
    0.520000      1.25947274
    0.540000      1.25575081
    0.560000      1.25192676
    0.580000      1.24800579
    0.600000      1.24399329
    0.620000      1.23989482
    0.640000      1.23571612
    0.660000      1.23146309
    0.680000      1.22714179
    0.700000      1.22275846
    0.720000      1.21831947
    0.740000      1.21383136
    0.760000      1.20930079
    0.780000      1.20473458
    0.800000      1.20013967
    0.820000      1.19552311
    0.840000      1.19089209
    0.860000      1.18625389
    0.880000      1.18161589
    0.900000      1.17698555
    0.920000      1.17237042
    0.940000      1.16777810
    0.960000      1.16321625
    0.980000      1.15869258
    1.000000      1.15421481
    1.020000      1.14979068
    1.040000      1.14542793
    1.060000      1.14113429
    1.080000      1.13691744
    1.100000      1.13278503
    1.120000      1.12874463
    1.140000      1.12480373
    1.160000      1.12096972
    1.180000      1.11724986
    1.200000      1.11365127
    1.220000      1.11018093
    1.240000      1.10684560
    1.260000      1.10365188
    1.280000      1.10060613
    1.300000      1.09771447
    1.320000      1.09498277
    1.340000      1.09241662
    1.360000      1.09002129
    1.380000      1.08780177
    1.400000      1.08576269
    1.420000      1.08390834
    1.440000      1.08224265
    1.460000      1.08076915
    1.480000      1.07949100
    1.500000      1.07841094
    1.520000      1.07753130
    1.540000      1.07685397
    1.560000      1.07638042
    1.580000      1.07611168
    1.600000      1.07604833
    1.620000      1.07619051
    1.640000      1.07653791
    1.660000      1.07708978
    1.680000      1.07784492
    1.700000      1.07880169
    1.720000      1.07995804
    1.740000      1.08131147
    1.760000      1.08285909
    1.780000      1.08459760
    1.800000      1.08652330
    1.820000      1.08863212
    1.840000      1.09091966
    1.860000      1.09338112
    1.880000      1.09601143
    1.900000      1.09880517
    1.920000      1.10175665
    1.940000      1.10485991
    1.960000      1.10810872
    1.980000      1.11149663
    2.000000      1.11501699
    2.020000      1.11866293
    2.040000      1.12242744
    2.060000      1.12630333
    2.080000      1.13028328
    2.100000      1.13435987
    2.120000      1.13852557
    2.140000      1.14277279
    2.160000      1.14709386
    2.180000      1.15148107
    2.200000      1.15592670
    2.220000      1.16042300
    2.240000      1.16496223
    2.260000      1.16953668
    2.280000      1.17413866
    2.300000      1.17876052
    2.320000      1.18339469
    2.340000      1.18803365
    2.360000      1.19266997
    2.380000      1.19729629
    2.400000      1.20190539
    2.420000      1.20649013
    2.440000      1.21104348
    2.460000      1.21555856
    2.480000      1.22002861
    2.500000      1.22444701
    2.520000      1.22880729
    2.540000      1.23310313
    2.560000      1.23732836
    2.580000      1.24147697
    2.600000      1.24554312
    2.620000      1.24952116
    2.640000      1.25340558
    2.660000      1.25719106
    2.680000      1.26087247
    2.700000      1.26444486
    2.720000      1.26790344
    2.740000      1.27124364
    2.760000      1.27446108
    2.780000      1.27755153
    2.800000      1.28051101
    2.820000      1.28333570
    2.840000      1.28602197
    2.860000      1.28856642
    2.880000      1.29096582
    2.900000      1.29321715
    2.920000      1.29531759
    2.940000      1.29726452
    2.960000      1.29905552
    2.980000      1.30068838
    3.000000      1.30216108
    3.020000      1.30347182
    3.040000      1.30461899
    3.060000      1.30560118
    3.080000      1.30641721
    3.100000      1.30706607
    3.120000      1.30754698
    3.140000      1.30785935
    3.160000      1.30800281
    3.180000      1.30797718
    3.200000      1.30778249
    3.220000      1.30741898
    3.240000      1.30688710
    3.260000      1.30618747
    3.280000      1.30532097
    3.300000      1.30428863
    3.320000      1.30309173
    3.340000      1.30173172
    3.360000      1.30021027
    3.380000      1.29852925
    3.400000      1.29669074
    3.420000      1.29469702
    3.440000      1.29255056
    3.460000      1.29025404
    3.480000      1.28781035
    3.500000      1.28522256
    3.520000      1.28249396
    3.540000      1.27962803
    3.560000      1.27662844
    3.580000      1.27349906
    3.600000      1.27024396
    3.620000      1.26686739
    3.640000      1.26337382
    3.660000      1.25976787
    3.680000      1.25605438
    3.700000      1.25223835
    3.720000      1.24832497
    3.740000      1.24431963
    3.760000      1.24022786
    3.780000      1.23605539
    3.800000      1.23180811
    3.820000      1.22749207
    3.840000      1.22311349
    3.860000      1.21867873
    3.880000      1.21419431
    3.900000      1.20966689
    3.920000      1.20510328
    3.940000      1.20051040
    3.960000      1.19589531
    3.980000      1.19126517
    4.000000      1.18662727
    4.020000      1.18198896
    4.040000      1.17735771
    4.060000      1.17274106
    4.080000      1.16814660
    4.100000      1.16358200
    4.120000      1.15905496
    4.140000      1.15457319
    4.160000      1.15014444
    4.180000      1.14577645
    4.200000      1.14147695
    4.220000      1.13725363
    4.240000      1.13311413
    4.260000      1.12906604
    4.280000      1.12511684
    4.300000      1.12127394
    4.320000      1.11754462
    4.340000      1.11393600
    4.360000      1.11045507
    4.380000      1.10710862
    4.400000      1.10390325
    4.420000      1.10084536
    4.440000      1.09794107
    4.460000      1.09519627
    4.480000      1.09261658
    4.500000      1.09020731
    4.520000      1.08797345
    4.540000      1.08591968
    4.560000      1.08405030
    4.580000      1.08236928
    4.600000      1.08088019
    4.620000      1.07958620
    4.640000      1.07849010
    4.660000      1.07759424
    4.680000      1.07690057
    4.700000      1.07641056
    4.720000      1.07612531
    4.740000      1.07604541
    4.760000      1.07617105
    4.780000      1.07650195
    4.800000      1.07703739
    4.820000      1.07777622
    4.840000      1.07871683
    4.860000      1.07985720
    4.880000      1.08119487
    4.900000      1.08272697
    4.920000      1.08445025
    4.940000      1.08636102
    4.960000      1.08845527
    4.980000      1.09072859
    5.000000      1.09317625
    5.020000      1.09579316
    5.040000      1.09857396
    5.060000      1.10151297
    5.080000      1.10460424
    5.100000      1.10784157
    5.120000      1.11121854
    5.140000      1.11472850
    5.160000      1.11836461
    5.180000      1.12211984
    5.200000      1.12598705
    5.220000      1.12995891
    5.240000      1.13402801
    5.260000      1.13818684
    5.280000      1.14242779
    5.300000      1.14674321
    5.320000      1.15112540
    5.340000      1.15556663
    5.360000      1.16005916
    5.380000      1.16459524
    5.400000      1.16916716
    5.420000      1.17376722
    5.440000      1.17838779
    5.460000      1.18302126
    5.480000      1.18766013
    5.500000      1.19229695
    5.520000      1.19692437
    5.540000      1.20153514
    5.560000      1.20612212
    5.580000      1.21067827
    5.600000      1.21519671
    5.620000      1.21967065
    5.640000      1.22409347
    5.660000      1.22845868
    5.680000      1.23275995
    5.700000      1.23699111
    5.720000      1.24114612
    5.740000      1.24521914
    5.760000      1.24920450
    5.780000      1.25309667
    5.800000      1.25689032
    5.820000      1.26058031
    5.840000      1.26416166
    5.860000      1.26762960
    5.880000      1.27097951
    5.900000      1.27420699
    5.920000      1.27730784
    5.940000      1.28027802
    5.960000      1.28311370
    5.980000      1.28581126
    6.000000      1.28836726
    6.020000      1.29077846
    6.040000      1.29304183
    6.060000      1.29515452
    6.080000      1.29711391
    6.100000      1.29891756
    6.120000      1.30056324
    6.140000      1.30204891
    6.160000      1.30337276
    6.180000      1.30453316
    6.200000      1.30552869
    6.220000      1.30635813
    6.240000      1.30702049
    6.260000      1.30751495
    6.280000      1.30784091
    6.300000      1.30799799
    6.320000      1.30798597
    6.340000      1.30780489
    6.360000      1.30745497
    6.380000      1.30693661
    6.400000      1.30625047
    6.420000      1.30539736
    6.440000      1.30437833
    6.460000      1.30319463
    6.480000      1.30184769
    6.500000      1.30033917
    6.520000      1.29867092
    6.540000      1.29684501
    6.560000      1.29486369
    6.580000      1.29272943
    6.600000      1.29044489
    6.620000      1.28801293
    6.640000      1.28543662
    6.660000      1.28271923
    6.680000      1.27986421
    6.700000      1.27687524
    6.720000      1.27375615
    6.740000      1.27051101
    6.760000      1.26714406
    6.780000      1.26365973
    6.800000      1.26006264
    6.820000      1.25635761
    6.840000      1.25254964
    6.860000      1.24864390
    6.880000      1.24464574
    6.900000      1.24056071
    6.920000      1.23639451
    6.940000      1.23215301
    6.960000      1.22784226
    6.980000      1.22346846
    7.000000      1.21903796
    7.020000      1.21455727
    7.040000      1.21003305
    7.060000      1.20547207
    7.080000      1.20088126
    7.100000      1.19626767
    7.120000      1.19163845
    7.140000      1.18700086
    7.160000      1.18236228
    7.180000      1.17773016
    7.200000      1.17311202
    7.220000      1.16851546
    7.240000      1.16394814
    7.260000      1.15941776
    7.280000      1.15493203
    7.300000      1.15049869
    7.320000      1.14612549
    7.340000      1.14182016
    7.360000      1.13759039
    7.380000      1.13344383
    7.400000      1.12938807
    7.420000      1.12543061
    7.440000      1.12157885
    7.460000      1.11784009
    7.480000      1.11422146
    7.500000      1.11072997
    7.520000      1.10737242
    7.540000      1.10415544
    7.560000      1.10108541
    7.580000      1.09816851
    7.600000      1.09541064
    7.620000      1.09281744
    7.640000      1.09039424
    7.660000      1.08814606
    7.680000      1.08607761
    7.700000      1.08419322
    7.720000      1.08249688
    7.740000      1.08099220
    7.760000      1.07968239
    7.780000      1.07857025
    7.800000      1.07765818
    7.820000      1.07694815
    7.840000      1.07644170
    7.860000      1.07613992
    7.880000      1.07604347
    7.900000      1.07615255
    7.920000      1.07646694
    7.940000      1.07698595
    7.960000      1.07770845
    7.980000      1.07863288
    8.000000      1.07975725
    8.020000      1.08107913


==> BEC-GP-OMP/f_programs/output/realcir/realcir-out.txt <==
 Real time propagation circularly-symmetric trap,   OPTION =   2
 
  Number of Atoms N =       400, Unit of length AHO =  0.00000100 m
  Scattering length a =    118.25*a0
  Nonlinearity G_3D =       31.4541743
  Nonlinearity G_cir =      12.5484000
 
# Space Stp N =     2000
  Space Step: DX =   0.010000
# Time Stp : NSTP =   1000000, NPAS =       100, NRUN =     40000
   Time Step:   DT =   0.000100
 
 * Change for dynamics: GPAR =       0.500 *
 
                   -----------------------------------------------------
                    Norm      Chem        Ener/N      <r>      |Psi(0)|^2
                   -----------------------------------------------------
Initial :          1.0000      1.0000      1.0000      1.000      0.318
After NSTP iter.:  1.0000      2.2549      1.7079      1.308      0.153
After NPAS iter.:  1.0000      2.2548      1.7079      1.308      0.153
After NRUN iter.:  1.0000      1.8331      1.4305      1.081      0.231
                   -----------------------------------------------------
 
 Clock Time:     132 seconds
   CPU Time:     132 seconds


==> BEC-GP-OMP/f_programs/output/realsph/realsph-den.txt <==
    0.000000      0.03028191
    0.010000      0.03028191
    0.020000      0.03028055
    0.030000      0.03027829
    0.040000      0.03027512
    0.050000      0.03027104
    0.060000      0.03026605
    0.070000      0.03026016
    0.080000      0.03025336
    0.090000      0.03024566
    0.100000      0.03023705
    0.110000      0.03022753
    0.120000      0.03021710
    0.130000      0.03020577
    0.140000      0.03019352
    0.150000      0.03018037
    0.160000      0.03016631
    0.170000      0.03015134
    0.180000      0.03013546
    0.190000      0.03011867
    0.200000      0.03010096
    0.210000      0.03008235
    0.220000      0.03006282
    0.230000      0.03004239
    0.240000      0.03002103
    0.250000      0.02999877
    0.260000      0.02997559
    0.270000      0.02995149
    0.280000      0.02992648
    0.290000      0.02990055
    0.300000      0.02987371
    0.310000      0.02984594
    0.320000      0.02981726
    0.330000      0.02978766
    0.340000      0.02975713
    0.350000      0.02972569
    0.360000      0.02969332
    0.370000      0.02966003
    0.380000      0.02962581
    0.390000      0.02959067
    0.400000      0.02955460
    0.410000      0.02951760
    0.420000      0.02947968
    0.430000      0.02944082
    0.440000      0.02940104
    0.450000      0.02936032
    0.460000      0.02931866
    0.470000      0.02927608
    0.480000      0.02923255
    0.490000      0.02918809
    0.500000      0.02914269
    0.510000      0.02909635
    0.520000      0.02904907
    0.530000      0.02900085
    0.540000      0.02895168
    0.550000      0.02890156
    0.560000      0.02885050
    0.570000      0.02879849
    0.580000      0.02874553
    0.590000      0.02869162
    0.600000      0.02863676
    0.610000      0.02858094
    0.620000      0.02852416
    0.630000      0.02846643
    0.640000      0.02840773
    0.650000      0.02834808
    0.660000      0.02828746
    0.670000      0.02822588
    0.680000      0.02816333
    0.690000      0.02809981
    0.700000      0.02803532
    0.710000      0.02796986
    0.720000      0.02790343
    0.730000      0.02783602
    0.740000      0.02776763
    0.750000      0.02769827
    0.760000      0.02762792
    0.770000      0.02755660
    0.780000      0.02748428
    0.790000      0.02741098
    0.800000      0.02733670
    0.810000      0.02726142
    0.820000      0.02718515
    0.830000      0.02710789
    0.840000      0.02702963
    0.850000      0.02695038
    0.860000      0.02687012
    0.870000      0.02678887
    0.880000      0.02670661
    0.890000      0.02662334
    0.900000      0.02653907
    0.910000      0.02645380
    0.920000      0.02636751
    0.930000      0.02628021
    0.940000      0.02619190
    0.950000      0.02610257
    0.960000      0.02601222
    0.970000      0.02592086
    0.980000      0.02582848
    0.990000      0.02573508
    1.000000      0.02564065
    1.010000      0.02554520
    1.020000      0.02544873
    1.030000      0.02535123
    1.040000      0.02525270
    1.050000      0.02515314
    1.060000      0.02505255
    1.070000      0.02495093
    1.080000      0.02484828
    1.090000      0.02474460
    1.100000      0.02463988
    1.110000      0.02453413
    1.120000      0.02442734
    1.130000      0.02431952
    1.140000      0.02421067
    1.150000      0.02410078
    1.160000      0.02398985
    1.170000      0.02387789
    1.180000      0.02376489
    1.190000      0.02365086
    1.200000      0.02353580
    1.210000      0.02341970
    1.220000      0.02330257
    1.230000      0.02318440
    1.240000      0.02306521
    1.250000      0.02294499
    1.260000      0.02282374
    1.270000      0.02270147
    1.280000      0.02257818
    1.290000      0.02245386
    1.300000      0.02232852
    1.310000      0.02220217
    1.320000      0.02207481
    1.330000      0.02194644
    1.340000      0.02181706
    1.350000      0.02168668
    1.360000      0.02155531
    1.370000      0.02142294
    1.380000      0.02128958
    1.390000      0.02115524
    1.400000      0.02101992
    1.410000      0.02088363
    1.420000      0.02074637
    1.430000      0.02060816
    1.440000      0.02046899
    1.450000      0.02032887
    1.460000      0.02018782
    1.470000      0.02004583
    1.480000      0.01990293
    1.490000      0.01975911
    1.500000      0.01961439
    1.510000      0.01946878
    1.520000      0.01932228
    1.530000      0.01917491
    1.540000      0.01902667
    1.550000      0.01887759
    1.560000      0.01872766
    1.570000      0.01857691
    1.580000      0.01842535
    1.590000      0.01827299
    1.600000      0.01811984
    1.610000      0.01796592
    1.620000      0.01781124
    1.630000      0.01765583
    1.640000      0.01749969
    1.650000      0.01734284
    1.660000      0.01718530
    1.670000      0.01702709
    1.680000      0.01686823
    1.690000      0.01670873
    1.700000      0.01654862
    1.710000      0.01638791
    1.720000      0.01622663
    1.730000      0.01606479
    1.740000      0.01590243
    1.750000      0.01573955
    1.760000      0.01557619
    1.770000      0.01541237
    1.780000      0.01524812
    1.790000      0.01508345
    1.800000      0.01491839
    1.810000      0.01475298
    1.820000      0.01458723
    1.830000      0.01442117
    1.840000      0.01425484
    1.850000      0.01408825
    1.860000      0.01392145
    1.870000      0.01375445
    1.880000      0.01358729
    1.890000      0.01342000
    1.900000      0.01325261
    1.910000      0.01308515
    1.920000      0.01291766
    1.930000      0.01275015
    1.940000      0.01258268
    1.950000      0.01241527
    1.960000      0.01224796
    1.970000      0.01208077
    1.980000      0.01191375
    1.990000      0.01174693
    2.000000      0.01158035
    2.010000      0.01141403
    2.020000      0.01124802
    2.030000      0.01108235
    2.040000      0.01091705
    2.050000      0.01075217
    2.060000      0.01058775
    2.070000      0.01042380
    2.080000      0.01026039
    2.090000      0.01009753
    2.100000      0.00993527
    2.110000      0.00977365
    2.120000      0.00961269
    2.130000      0.00945245
    2.140000      0.00929295
    2.150000      0.00913423
    2.160000      0.00897633
    2.170000      0.00881928
    2.180000      0.00866313
    2.190000      0.00850790
    2.200000      0.00835363
    2.210000      0.00820035
    2.220000      0.00804811
    2.230000      0.00789693
    2.240000      0.00774685
    2.250000      0.00759790
    2.260000      0.00745012
    2.270000      0.00730353
    2.280000      0.00715817
    2.290000      0.00701408
    2.300000      0.00687127
    2.310000      0.00672978
    2.320000      0.00658963
    2.330000      0.00645087
    2.340000      0.00631350
    2.350000      0.00617757
    2.360000      0.00604309
    2.370000      0.00591009
    2.380000      0.00577859
    2.390000      0.00564862
    2.400000      0.00552020
    2.410000      0.00539335
    2.420000      0.00526809
    2.430000      0.00514443
    2.440000      0.00502240
    2.450000      0.00490201
    2.460000      0.00478328
    2.470000      0.00466622
    2.480000      0.00455085
    2.490000      0.00443717
    2.500000      0.00432521
    2.510000      0.00421496
    2.520000      0.00410645
    2.530000      0.00399967
    2.540000      0.00389463
    2.550000      0.00379134
    2.560000      0.00368981
    2.570000      0.00359003
    2.580000      0.00349201
    2.590000      0.00339575
    2.600000      0.00330126
    2.610000      0.00320852
    2.620000      0.00311753
    2.630000      0.00302830
    2.640000      0.00294083
    2.650000      0.00285509
    2.660000      0.00277109
    2.670000      0.00268883
    2.680000      0.00260828
    2.690000      0.00252945
    2.700000      0.00245233
    2.710000      0.00237689
    2.720000      0.00230313
    2.730000      0.00223105
    2.740000      0.00216061
    2.750000      0.00209182
    2.760000      0.00202465
    2.770000      0.00195909
    2.780000      0.00189512
    2.790000      0.00183272
    2.800000      0.00177188
    2.810000      0.00171258
    2.820000      0.00165480
    2.830000      0.00159852
    2.840000      0.00154372
    2.850000      0.00149037
    2.860000      0.00143847
    2.870000      0.00138798
    2.880000      0.00133889
    2.890000      0.00129116
    2.900000      0.00124479
    2.910000      0.00119975
    2.920000      0.00115601
    2.930000      0.00111355
    2.940000      0.00107234
    2.950000      0.00103237
    2.960000      0.00099361
    2.970000      0.00095604
    2.980000      0.00091962
    2.990000      0.00088435
    3.000000      0.00085019
    3.010000      0.00081712
    3.020000      0.00078511
    3.030000      0.00075415
    3.040000      0.00072420
    3.050000      0.00069525
    3.060000      0.00066727
    3.070000      0.00064023
    3.080000      0.00061412
    3.090000      0.00058891
    3.100000      0.00056457
    3.110000      0.00054109
    3.120000      0.00051845
    3.130000      0.00049661
    3.140000      0.00047556
    3.150000      0.00045527
    3.160000      0.00043573
    3.170000      0.00041692
    3.180000      0.00039880
    3.190000      0.00038137
    3.200000      0.00036460
    3.210000      0.00034846
    3.220000      0.00033296
    3.230000      0.00031805
    3.240000      0.00030373
    3.250000      0.00028997
    3.260000      0.00027676
    3.270000      0.00026408
    3.280000      0.00025191
    3.290000      0.00024024
    3.300000      0.00022904
    3.310000      0.00021831
    3.320000      0.00020803
    3.330000      0.00019817
    3.340000      0.00018873
    3.350000      0.00017969
    3.360000      0.00017104
    3.370000      0.00016276
    3.380000      0.00015484
    3.390000      0.00014727
    3.400000      0.00014003
    3.410000      0.00013310
    3.420000      0.00012649
    3.430000      0.00012017
    3.440000      0.00011414
    3.450000      0.00010839
    3.460000      0.00010289
    3.470000      0.00009765
    3.480000      0.00009265
    3.490000      0.00008788
    3.500000      0.00008334
    3.510000      0.00007901
    3.520000      0.00007488
    3.530000      0.00007095
    3.540000      0.00006721
    3.550000      0.00006366
    3.560000      0.00006027
    3.570000      0.00005705
    3.580000      0.00005398
    3.590000      0.00005107
    3.600000      0.00004830
    3.610000      0.00004567
    3.620000      0.00004318
    3.630000      0.00004080
    3.640000      0.00003855
    3.650000      0.00003642
    3.660000      0.00003439
    3.670000      0.00003246
    3.680000      0.00003064
    3.690000      0.00002891
    3.700000      0.00002728
    3.710000      0.00002572
    3.720000      0.00002425
    3.730000      0.00002286
    3.740000      0.00002154
    3.750000      0.00002030
    3.760000      0.00001912
    3.770000      0.00001800
    3.780000      0.00001695
    3.790000      0.00001595
    3.800000      0.00001501
    3.810000      0.00001412
    3.820000      0.00001328
    3.830000      0.00001248
    3.840000      0.00001174
    3.850000      0.00001103
    3.860000      0.00001036
    3.870000      0.00000973
    3.880000      0.00000914
    3.890000      0.00000858
    3.900000      0.00000805
    3.910000      0.00000755
    3.920000      0.00000709
    3.930000      0.00000665
    3.940000      0.00000623
    3.950000      0.00000584
    3.960000      0.00000547
    3.970000      0.00000513
    3.980000      0.00000480
    3.990000      0.00000450
    4.000000      0.00000421
    4.010000      0.00000394
    4.020000      0.00000369
    4.030000      0.00000345
    4.040000      0.00000323
    4.050000      0.00000302
    4.060000      0.00000282
    4.070000      0.00000264
    4.080000      0.00000246
    4.090000      0.00000230
    4.100000      0.00000215
    4.110000      0.00000201
    4.120000      0.00000187
    4.130000      0.00000175
    4.140000      0.00000163
    4.150000      0.00000152
    4.160000      0.00000142
    4.170000      0.00000132
    4.180000      0.00000123
    4.190000      0.00000115
    4.200000      0.00000107
    4.210000      0.00000100
    4.220000      0.00000093
    4.230000      0.00000086
    4.240000      0.00000080
    4.250000      0.00000075
    4.260000      0.00000069
    4.270000      0.00000065
    4.280000      0.00000060
    4.290000      0.00000056
    4.300000      0.00000052
    4.310000      0.00000048
    4.320000      0.00000045
    4.330000      0.00000042
    4.340000      0.00000039
    4.350000      0.00000036
    4.360000      0.00000033
    4.370000      0.00000031
    4.380000      0.00000029
    4.390000      0.00000026
    4.400000      0.00000025
    4.410000      0.00000023
    4.420000      0.00000021
    4.430000      0.00000020
    4.440000      0.00000018
    4.450000      0.00000017
    4.460000      0.00000015
    4.470000      0.00000014
    4.480000      0.00000013
    4.490000      0.00000012
    4.500000      0.00000011
    4.510000      0.00000010
    4.520000      0.00000010
    4.530000      0.00000009
    4.540000      0.00000008
    4.550000      0.00000008
    4.560000      0.00000007
    4.570000      0.00000007
    4.580000      0.00000006
    4.590000      0.00000006
    4.600000      0.00000005
    4.610000      0.00000005
    4.620000      0.00000004
    4.630000      0.00000004
    4.640000      0.00000004
    4.650000      0.00000003
    4.660000      0.00000003
    4.670000      0.00000003
    4.680000      0.00000003
    4.690000      0.00000002
    4.700000      0.00000002
    4.710000      0.00000002
    4.720000      0.00000002
    4.730000      0.00000002
    4.740000      0.00000002
    4.750000      0.00000001
    4.760000      0.00000001
    4.770000      0.00000001
    4.780000      0.00000001
    4.790000      0.00000001
    4.800000      0.00000001
    4.810000      0.00000001
    4.820000      0.00000001
    4.830000      0.00000001
    4.840000      0.00000001
    4.850000      0.00000001
    4.860000      0.00000001
    4.870000      0.00000001
    4.880000      0.00000000
    4.890000      0.00000000
    4.900000      0.00000000
    4.910000      0.00000000
    4.920000      0.00000000
    4.930000      0.00000000
    4.940000      0.00000000
    4.950000      0.00000000
    4.960000      0.00000000
    4.970000      0.00000000
    4.980000      0.00000000
    4.990000      0.00000000
    5.000000      0.00000000
    5.010000      0.00000000
    5.020000      0.00000000
    5.030000      0.00000000
    5.040000      0.00000000
    5.050000      0.00000000
    5.060000      0.00000000
    5.070000      0.00000000
    5.080000      0.00000000
    5.090000      0.00000000
    5.100000      0.00000000
    5.110000      0.00000000
    5.120000      0.00000000
    5.130000      0.00000000
    5.140000      0.00000000
    5.150000      0.00000000
    5.160000      0.00000000
    5.170000      0.00000000
    5.180000      0.00000000
    5.190000      0.00000000
    5.200000      0.00000000
    5.210000      0.00000000
    5.220000      0.00000000
    5.230000      0.00000000
    5.240000      0.00000000
    5.250000      0.00000000
    5.260000      0.00000000
    5.270000      0.00000000
    5.280000      0.00000000
    5.290000      0.00000000
    5.300000      0.00000000
    5.310000      0.00000000
    5.320000      0.00000000
    5.330000      0.00000000
    5.340000      0.00000000
    5.350000      0.00000000
    5.360000      0.00000000
    5.370000      0.00000000
    5.380000      0.00000000
    5.390000      0.00000000
    5.400000      0.00000000
    5.410000      0.00000000
    5.420000      0.00000000
    5.430000      0.00000000
    5.440000      0.00000000
    5.450000      0.00000000
    5.460000      0.00000000
    5.470000      0.00000000
    5.480000      0.00000000
    5.490000      0.00000000
    5.500000      0.00000000
    5.510000      0.00000000
    5.520000      0.00000000
    5.530000      0.00000000
    5.540000      0.00000000
    5.550000      0.00000000
    5.560000      0.00000000
    5.570000      0.00000000
    5.580000      0.00000000
    5.590000      0.00000000
    5.600000      0.00000000
    5.610000      0.00000000
    5.620000      0.00000000
    5.630000      0.00000000
    5.640000      0.00000000
    5.650000      0.00000000
    5.660000      0.00000000
    5.670000      0.00000000
    5.680000      0.00000000
    5.690000      0.00000000
    5.700000      0.00000000
    5.710000      0.00000000
    5.720000      0.00000000
    5.730000      0.00000000
    5.740000      0.00000000
    5.750000      0.00000000
    5.760000      0.00000000
    5.770000      0.00000000
    5.780000      0.00000000
    5.790000      0.00000000
    5.800000      0.00000000
    5.810000      0.00000000
    5.820000      0.00000000
    5.830000      0.00000000
    5.840000      0.00000000
    5.850000      0.00000000
    5.860000      0.00000000
    5.870000      0.00000000
    5.880000      0.00000000
    5.890000      0.00000000
    5.900000      0.00000000
    5.910000      0.00000000
    5.920000      0.00000000
    5.930000      0.00000000
    5.940000      0.00000000
    5.950000      0.00000000
    5.960000      0.00000000
    5.970000      0.00000000
    5.980000      0.00000000
    5.990000      0.00000000
    6.000000      0.00000000
    6.010000      0.00000000
    6.020000      0.00000000
    6.030000      0.00000000
    6.040000      0.00000000
    6.050000      0.00000000
    6.060000      0.00000000
    6.070000      0.00000000
    6.080000      0.00000000
    6.090000      0.00000000
    6.100000      0.00000000
    6.110000      0.00000000
    6.120000      0.00000000
    6.130000      0.00000000
    6.140000      0.00000000
    6.150000      0.00000000
    6.160000      0.00000000
    6.170000      0.00000000
    6.180000      0.00000000
    6.190000      0.00000000
    6.200000      0.00000000
    6.210000      0.00000000
    6.220000      0.00000000
    6.230000      0.00000000
    6.240000      0.00000000
    6.250000      0.00000000
    6.260000      0.00000000
    6.270000      0.00000000
    6.280000      0.00000000
    6.290000      0.00000000
    6.300000      0.00000000
    6.310000      0.00000000
    6.320000      0.00000000
    6.330000      0.00000000
    6.340000      0.00000000
    6.350000      0.00000000
    6.360000      0.00000000
    6.370000      0.00000000
    6.380000      0.00000000
    6.390000      0.00000000
    6.400000      0.00000000
    6.410000      0.00000000
    6.420000      0.00000000
    6.430000      0.00000000
    6.440000      0.00000000
    6.450000      0.00000000
    6.460000      0.00000000
    6.470000      0.00000000
    6.480000      0.00000000
    6.490000      0.00000000
    6.500000      0.00000000
    6.510000      0.00000000
    6.520000      0.00000000
    6.530000      0.00000000
    6.540000      0.00000000
    6.550000      0.00000000
    6.560000      0.00000000
    6.570000      0.00000000
    6.580000      0.00000000
    6.590000      0.00000000
    6.600000      0.00000000
    6.610000      0.00000000
    6.620000      0.00000000
    6.630000      0.00000000
    6.640000      0.00000000
    6.650000      0.00000000
    6.660000      0.00000000
    6.670000      0.00000000
    6.680000      0.00000000
    6.690000      0.00000000
    6.700000      0.00000000
    6.710000      0.00000000
    6.720000      0.00000000
    6.730000      0.00000000
    6.740000      0.00000000
    6.750000      0.00000000
    6.760000      0.00000000
    6.770000      0.00000000
    6.780000      0.00000000
    6.790000      0.00000000
    6.800000      0.00000000
    6.810000      0.00000000
    6.820000      0.00000000
    6.830000      0.00000000
    6.840000      0.00000000
    6.850000      0.00000000
    6.860000      0.00000000
    6.870000      0.00000000
    6.880000      0.00000000
    6.890000      0.00000000
    6.900000      0.00000000
    6.910000      0.00000000
    6.920000      0.00000000
    6.930000      0.00000000
    6.940000      0.00000000
    6.950000      0.00000000
    6.960000      0.00000000
    6.970000      0.00000000
    6.980000      0.00000000
    6.990000      0.00000000
    7.000000      0.00000000
    7.010000      0.00000000
    7.020000      0.00000000
    7.030000      0.00000000
    7.040000      0.00000000
    7.050000      0.00000000
    7.060000      0.00000000
    7.070000      0.00000000
    7.080000      0.00000000
    7.090000      0.00000000
    7.100000      0.00000000
    7.110000      0.00000000
    7.120000      0.00000000
    7.130000      0.00000000
    7.140000      0.00000000
    7.150000      0.00000000
    7.160000      0.00000000
    7.170000      0.00000000
    7.180000      0.00000000
    7.190000      0.00000000
    7.200000      0.00000000
    7.210000      0.00000000
    7.220000      0.00000000
    7.230000      0.00000000
    7.240000      0.00000000
    7.250000      0.00000000
    7.260000      0.00000000
    7.270000      0.00000000
    7.280000      0.00000000
    7.290000      0.00000000
    7.300000      0.00000000
    7.310000      0.00000000
    7.320000      0.00000000
    7.330000      0.00000000
    7.340000      0.00000000
    7.350000      0.00000000
    7.360000      0.00000000
    7.370000      0.00000000
    7.380000      0.00000000
    7.390000      0.00000000
    7.400000      0.00000000
    7.410000      0.00000000
    7.420000      0.00000000
    7.430000      0.00000000
    7.440000      0.00000000
    7.450000      0.00000000
    7.460000      0.00000000
    7.470000      0.00000000
    7.480000      0.00000000
    7.490000      0.00000000
    7.500000      0.00000000
    7.510000      0.00000000
    7.520000      0.00000000
    7.530000      0.00000000
    7.540000      0.00000000
    7.550000      0.00000000
    7.560000      0.00000000
    7.570000      0.00000000
    7.580000      0.00000000
    7.590000      0.00000000
    7.600000      0.00000000
    7.610000      0.00000000
    7.620000      0.00000000
    7.630000      0.00000000
    7.640000      0.00000000
    7.650000      0.00000000
    7.660000      0.00000000
    7.670000      0.00000000
    7.680000      0.00000000
    7.690000      0.00000000
    7.700000      0.00000000
    7.710000      0.00000000
    7.720000      0.00000000
    7.730000      0.00000000
    7.740000      0.00000000
    7.750000      0.00000000
    7.760000      0.00000000
    7.770000      0.00000000
    7.780000      0.00000000
    7.790000      0.00000000
    7.800000      0.00000000
    7.810000      0.00000000
    7.820000      0.00000000
    7.830000      0.00000000
    7.840000      0.00000000
    7.850000      0.00000000
    7.860000      0.00000000
    7.870000      0.00000000
    7.880000      0.00000000
    7.890000      0.00000000
    7.900000      0.00000000
    7.910000      0.00000000
    7.920000      0.00000000
    7.930000      0.00000000
    7.940000      0.00000000
    7.950000      0.00000000
    7.960000      0.00000000
    7.970000      0.00000000
    7.980000      0.00000000
    7.990000      0.00000000
    8.000000      0.00000000
    8.010000      0.00000000
    8.020000      0.00000000
    8.030000      0.00000000
    8.040000      0.00000000
    8.050000      0.00000000
    8.060000      0.00000000
    8.070000      0.00000000
    8.080000      0.00000000
    8.090000      0.00000000
    8.100000      0.00000000
    8.110000      0.00000000
    8.120000      0.00000000
    8.130000      0.00000000
    8.140000      0.00000000
    8.150000      0.00000000
    8.160000      0.00000000
    8.170000      0.00000000
    8.180000      0.00000000
    8.190000      0.00000000
    8.200000      0.00000000
    8.210000      0.00000000
    8.220000      0.00000000
    8.230000      0.00000000
    8.240000      0.00000000
    8.250000      0.00000000
    8.260000      0.00000000
    8.270000      0.00000000
    8.280000      0.00000000
    8.290000      0.00000000
    8.300000      0.00000000
    8.310000      0.00000000
    8.320000      0.00000000
    8.330000      0.00000000
    8.340000      0.00000000
    8.350000      0.00000000
    8.360000      0.00000000
    8.370000      0.00000000
    8.380000      0.00000000
    8.390000      0.00000000
    8.400000      0.00000000
    8.410000      0.00000000
    8.420000      0.00000000
    8.430000      0.00000000
    8.440000      0.00000000
    8.450000      0.00000000
    8.460000      0.00000000
    8.470000      0.00000000
    8.480000      0.00000000
    8.490000      0.00000000
    8.500000      0.00000000
    8.510000      0.00000000
    8.520000      0.00000000
    8.530000      0.00000000
    8.540000      0.00000000
    8.550000      0.00000000
    8.560000      0.00000000
    8.570000      0.00000000
    8.580000      0.00000000
    8.590000      0.00000000
    8.600000      0.00000000
    8.610000      0.00000000
    8.620000      0.00000000
    8.630000      0.00000000
    8.640000      0.00000000
    8.650000      0.00000000
    8.660000      0.00000000
    8.670000      0.00000000
    8.680000      0.00000000
    8.690000      0.00000000
    8.700000      0.00000000
    8.710000      0.00000000
    8.720000      0.00000000
    8.730000      0.00000000
    8.740000      0.00000000
    8.750000      0.00000000
    8.760000      0.00000000
    8.770000      0.00000000
    8.780000      0.00000000
    8.790000      0.00000000
    8.800000      0.00000000
    8.810000      0.00000000
    8.820000      0.00000000
    8.830000      0.00000000
    8.840000      0.00000000
    8.850000      0.00000000
    8.860000      0.00000000
    8.870000      0.00000000
    8.880000      0.00000000
    8.890000      0.00000000
    8.900000      0.00000000
    8.910000      0.00000000
    8.920000      0.00000000
    8.930000      0.00000000
    8.940000      0.00000000
    8.950000      0.00000000
    8.960000      0.00000000
    8.970000      0.00000000
    8.980000      0.00000000
    8.990000      0.00000000
    9.000000      0.00000000
    9.010000      0.00000000
    9.020000      0.00000000
    9.030000      0.00000000
    9.040000      0.00000000
    9.050000      0.00000000
    9.060000      0.00000000
    9.070000      0.00000000
    9.080000      0.00000000
    9.090000      0.00000000
    9.100000      0.00000000
    9.110000      0.00000000
    9.120000      0.00000000
    9.130000      0.00000000
    9.140000      0.00000000
    9.150000      0.00000000
    9.160000      0.00000000
    9.170000      0.00000000
    9.180000      0.00000000
    9.190000      0.00000000
    9.200000      0.00000000
    9.210000      0.00000000
    9.220000      0.00000000
    9.230000      0.00000000
    9.240000      0.00000000
    9.250000      0.00000000
    9.260000      0.00000000
    9.270000      0.00000000
    9.280000      0.00000000
    9.290000      0.00000000
    9.300000      0.00000000
    9.310000      0.00000000
    9.320000      0.00000000
    9.330000      0.00000000
    9.340000      0.00000000
    9.350000      0.00000000
    9.360000      0.00000000
    9.370000      0.00000000
    9.380000      0.00000000
    9.390000      0.00000000
    9.400000      0.00000000
    9.410000      0.00000000
    9.420000      0.00000000
    9.430000      0.00000000
    9.440000      0.00000000
    9.450000      0.00000000
    9.460000      0.00000000
    9.470000      0.00000000
    9.480000      0.00000000
    9.490000      0.00000000
    9.500000      0.00000000
    9.510000      0.00000000
    9.520000      0.00000000
    9.530000      0.00000000
    9.540000      0.00000000
    9.550000      0.00000000
    9.560000      0.00000000
    9.570000      0.00000000
    9.580000      0.00000000
    9.590000      0.00000000
    9.600000      0.00000000
    9.610000      0.00000000
    9.620000      0.00000000
    9.630000      0.00000000
    9.640000      0.00000000
    9.650000      0.00000000
    9.660000      0.00000000
    9.670000      0.00000000
    9.680000      0.00000000
    9.690000      0.00000000
    9.700000      0.00000000
    9.710000      0.00000000
    9.720000      0.00000000
    9.730000      0.00000000
    9.740000      0.00000000
    9.750000      0.00000000
    9.760000      0.00000000
    9.770000      0.00000000
    9.780000      0.00000000
    9.790000      0.00000000
    9.800000      0.00000000
    9.810000      0.00000000
    9.820000      0.00000000
    9.830000      0.00000000
    9.840000      0.00000000
    9.850000      0.00000000
    9.860000      0.00000000
    9.870000      0.00000000
    9.880000      0.00000000
    9.890000      0.00000000
    9.900000      0.00000000
    9.910000      0.00000000
    9.920000      0.00000000
    9.930000      0.00000000
    9.940000      0.00000000
    9.950000      0.00000000
    9.960000      0.00000000
    9.970000      0.00000000
    9.980000      0.00000000
    9.990000      0.00000000
   10.000000      0.00000000
   10.010000      0.00000000
   10.020000      0.00000000
   10.030000      0.00000000
   10.040000      0.00000000
   10.050000      0.00000000
   10.060000      0.00000000
   10.070000      0.00000000
   10.080000      0.00000000
   10.090000      0.00000000
   10.100000      0.00000000
   10.110000      0.00000000
   10.120000      0.00000000
   10.130000      0.00000000
   10.140000      0.00000000
   10.150000      0.00000000
   10.160000      0.00000000
   10.170000      0.00000000
   10.180000      0.00000000
   10.190000      0.00000000
   10.200000      0.00000000
   10.210000      0.00000000
   10.220000      0.00000000
   10.230000      0.00000000
   10.240000      0.00000000
   10.250000      0.00000000
   10.260000      0.00000000
   10.270000      0.00000000
   10.280000      0.00000000
   10.290000      0.00000000
   10.300000      0.00000000
   10.310000      0.00000000
   10.320000      0.00000000
   10.330000      0.00000000
   10.340000      0.00000000
   10.350000      0.00000000
   10.360000      0.00000000
   10.370000      0.00000000
   10.380000      0.00000000
   10.390000      0.00000000
   10.400000      0.00000000
   10.410000      0.00000000
   10.420000      0.00000000
   10.430000      0.00000000
   10.440000      0.00000000
   10.450000      0.00000000
   10.460000      0.00000000
   10.470000      0.00000000
   10.480000      0.00000000
   10.490000      0.00000000
   10.500000      0.00000000
   10.510000      0.00000000
   10.520000      0.00000000
   10.530000      0.00000000
   10.540000      0.00000000
   10.550000      0.00000000
   10.560000      0.00000000
   10.570000      0.00000000
   10.580000      0.00000000
   10.590000      0.00000000
   10.600000      0.00000000
   10.610000      0.00000000
   10.620000      0.00000000
   10.630000      0.00000000
   10.640000      0.00000000
   10.650000      0.00000000
   10.660000      0.00000000
   10.670000      0.00000000
   10.680000      0.00000000
   10.690000      0.00000000
   10.700000      0.00000000
   10.710000      0.00000000
   10.720000      0.00000000
   10.730000      0.00000000
   10.740000      0.00000000
   10.750000      0.00000000
   10.760000      0.00000000
   10.770000      0.00000000
   10.780000      0.00000000
   10.790000      0.00000000
   10.800000      0.00000000
   10.810000      0.00000000
   10.820000      0.00000000
   10.830000      0.00000000
   10.840000      0.00000000
   10.850000      0.00000000
   10.860000      0.00000000
   10.870000      0.00000000
   10.880000      0.00000000
   10.890000      0.00000000
   10.900000      0.00000000
   10.910000      0.00000000
   10.920000      0.00000000
   10.930000      0.00000000
   10.940000      0.00000000
   10.950000      0.00000000
   10.960000      0.00000000
   10.970000      0.00000000
   10.980000      0.00000000
   10.990000      0.00000000
   11.000000      0.00000000
   11.010000      0.00000000
   11.020000      0.00000000
   11.030000      0.00000000
   11.040000      0.00000000
   11.050000      0.00000000
   11.060000      0.00000000
   11.070000      0.00000000
   11.080000      0.00000000
   11.090000      0.00000000
   11.100000      0.00000000
   11.110000      0.00000000
   11.120000      0.00000000
   11.130000      0.00000000
   11.140000      0.00000000
   11.150000      0.00000000
   11.160000      0.00000000
   11.170000      0.00000000
   11.180000      0.00000000
   11.190000      0.00000000
   11.200000      0.00000000
   11.210000      0.00000000
   11.220000      0.00000000
   11.230000      0.00000000
   11.240000      0.00000000
   11.250000      0.00000000
   11.260000      0.00000000
   11.270000      0.00000000
   11.280000      0.00000000
   11.290000      0.00000000
   11.300000      0.00000000
   11.310000      0.00000000
   11.320000      0.00000000
   11.330000      0.00000000
   11.340000      0.00000000
   11.350000      0.00000000
   11.360000      0.00000000
   11.370000      0.00000000
   11.380000      0.00000000
   11.390000      0.00000000
   11.400000      0.00000000
   11.410000      0.00000000
   11.420000      0.00000000
   11.430000      0.00000000
   11.440000      0.00000000
   11.450000      0.00000000
   11.460000      0.00000000
   11.470000      0.00000000
   11.480000      0.00000000
   11.490000      0.00000000
   11.500000      0.00000000
   11.510000      0.00000000
   11.520000      0.00000000
   11.530000      0.00000000
   11.540000      0.00000000
   11.550000      0.00000000
   11.560000      0.00000000
   11.570000      0.00000000
   11.580000      0.00000000
   11.590000      0.00000000
   11.600000      0.00000000
   11.610000      0.00000000
   11.620000      0.00000000
   11.630000      0.00000000
   11.640000      0.00000000
   11.650000      0.00000000
   11.660000      0.00000000
   11.670000      0.00000000
   11.680000      0.00000000
   11.690000      0.00000000
   11.700000      0.00000000
   11.710000      0.00000000
   11.720000      0.00000000
   11.730000      0.00000000
   11.740000      0.00000000
   11.750000      0.00000000
   11.760000      0.00000000
   11.770000      0.00000000
   11.780000      0.00000000
   11.790000      0.00000000
   11.800000      0.00000000
   11.810000      0.00000000
   11.820000      0.00000000
   11.830000      0.00000000
   11.840000      0.00000000
   11.850000      0.00000000
   11.860000      0.00000000
   11.870000      0.00000000
   11.880000      0.00000000
   11.890000      0.00000000
   11.900000      0.00000000
   11.910000      0.00000000
   11.920000      0.00000000
   11.930000      0.00000000
   11.940000      0.00000000
   11.950000      0.00000000
   11.960000      0.00000000
   11.970000      0.00000000
   11.980000      0.00000000
   11.990000      0.00000000
   12.000000      0.00000000
   12.010000      0.00000000
   12.020000      0.00000000
   12.030000      0.00000000
   12.040000      0.00000000
   12.050000      0.00000000
   12.060000      0.00000000
   12.070000      0.00000000
   12.080000      0.00000000
   12.090000      0.00000000
   12.100000      0.00000000
   12.110000      0.00000000
   12.120000      0.00000000
   12.130000      0.00000000
   12.140000      0.00000000
   12.150000      0.00000000
   12.160000      0.00000000
   12.170000      0.00000000
   12.180000      0.00000000
   12.190000      0.00000000
   12.200000      0.00000000
   12.210000      0.00000000
   12.220000      0.00000000
   12.230000      0.00000000
   12.240000      0.00000000
   12.250000      0.00000000
   12.260000      0.00000000
   12.270000      0.00000000
   12.280000      0.00000000
   12.290000      0.00000000
   12.300000      0.00000000
   12.310000      0.00000000
   12.320000      0.00000000
   12.330000      0.00000000
   12.340000      0.00000000
   12.350000      0.00000000
   12.360000      0.00000000
   12.370000      0.00000000
   12.380000      0.00000000
   12.390000      0.00000000
   12.400000      0.00000000
   12.410000      0.00000000
   12.420000      0.00000000
   12.430000      0.00000000
   12.440000      0.00000000
   12.450000      0.00000000
   12.460000      0.00000000
   12.470000      0.00000000
   12.480000      0.00000000
   12.490000      0.00000000
   12.500000      0.00000000
   12.510000      0.00000000
   12.520000      0.00000000
   12.530000      0.00000000
   12.540000      0.00000000
   12.550000      0.00000000
   12.560000      0.00000000
   12.570000      0.00000000
   12.580000      0.00000000
   12.590000      0.00000000
   12.600000      0.00000000
   12.610000      0.00000000
   12.620000      0.00000000
   12.630000      0.00000000
   12.640000      0.00000000
   12.650000      0.00000000
   12.660000      0.00000000
   12.670000      0.00000000
   12.680000      0.00000000
   12.690000      0.00000000
   12.700000      0.00000000
   12.710000      0.00000000
   12.720000      0.00000000
   12.730000      0.00000000
   12.740000      0.00000000
   12.750000      0.00000000
   12.760000      0.00000000
   12.770000      0.00000000
   12.780000      0.00000000
   12.790000      0.00000000
   12.800000      0.00000000
   12.810000      0.00000000
   12.820000      0.00000000
   12.830000      0.00000000
   12.840000      0.00000000
   12.850000      0.00000000
   12.860000      0.00000000
   12.870000      0.00000000
   12.880000      0.00000000
   12.890000      0.00000000
   12.900000      0.00000000
   12.910000      0.00000000
   12.920000      0.00000000
   12.930000      0.00000000
   12.940000      0.00000000
   12.950000      0.00000000
   12.960000      0.00000000
   12.970000      0.00000000
   12.980000      0.00000000
   12.990000      0.00000000
   13.000000      0.00000000
   13.010000      0.00000000
   13.020000      0.00000000
   13.030000      0.00000000
   13.040000      0.00000000
   13.050000      0.00000000
   13.060000      0.00000000
   13.070000      0.00000000
   13.080000      0.00000000
   13.090000      0.00000000
   13.100000      0.00000000
   13.110000      0.00000000
   13.120000      0.00000000
   13.130000      0.00000000
   13.140000      0.00000000
   13.150000      0.00000000
   13.160000      0.00000000
   13.170000      0.00000000
   13.180000      0.00000000
   13.190000      0.00000000
   13.200000      0.00000000
   13.210000      0.00000000
   13.220000      0.00000000
   13.230000      0.00000000
   13.240000      0.00000000
   13.250000      0.00000000
   13.260000      0.00000000
   13.270000      0.00000000
   13.280000      0.00000000
   13.290000      0.00000000
   13.300000      0.00000000
   13.310000      0.00000000
   13.320000      0.00000000
   13.330000      0.00000000
   13.340000      0.00000000
   13.350000      0.00000000
   13.360000      0.00000000
   13.370000      0.00000000
   13.380000      0.00000000
   13.390000      0.00000000
   13.400000      0.00000000
   13.410000      0.00000000
   13.420000      0.00000000
   13.430000      0.00000000
   13.440000      0.00000000
   13.450000      0.00000000
   13.460000      0.00000000
   13.470000      0.00000000
   13.480000      0.00000000
   13.490000      0.00000000
   13.500000      0.00000000
   13.510000      0.00000000
   13.520000      0.00000000
   13.530000      0.00000000
   13.540000      0.00000000
   13.550000      0.00000000
   13.560000      0.00000000
   13.570000      0.00000000
   13.580000      0.00000000
   13.590000      0.00000000
   13.600000      0.00000000
   13.610000      0.00000000
   13.620000      0.00000000
   13.630000      0.00000000
   13.640000      0.00000000
   13.650000      0.00000000
   13.660000      0.00000000
   13.670000      0.00000000
   13.680000      0.00000000
   13.690000      0.00000000
   13.700000      0.00000000
   13.710000      0.00000000
   13.720000      0.00000000
   13.730000      0.00000000
   13.740000      0.00000000
   13.750000      0.00000000
   13.760000      0.00000000
   13.770000      0.00000000
   13.780000      0.00000000
   13.790000      0.00000000
   13.800000      0.00000000
   13.810000      0.00000000
   13.820000      0.00000000
   13.830000      0.00000000
   13.840000      0.00000000
   13.850000      0.00000000
   13.860000      0.00000000
   13.870000      0.00000000
   13.880000      0.00000000
   13.890000      0.00000000
   13.900000      0.00000000
   13.910000      0.00000000
   13.920000      0.00000000
   13.930000      0.00000000
   13.940000      0.00000000
   13.950000      0.00000000
   13.960000      0.00000000
   13.970000      0.00000000
   13.980000      0.00000000
   13.990000      0.00000000
   14.000000      0.00000000
   14.010000      0.00000000
   14.020000      0.00000000
   14.030000      0.00000000
   14.040000      0.00000000
   14.050000      0.00000000
   14.060000      0.00000000
   14.070000      0.00000000
   14.080000      0.00000000
   14.090000      0.00000000
   14.100000      0.00000000
   14.110000      0.00000000
   14.120000      0.00000000
   14.130000      0.00000000
   14.140000      0.00000000
   14.150000      0.00000000
   14.160000      0.00000000
   14.170000      0.00000000
   14.180000      0.00000000
   14.190000      0.00000000
   14.200000      0.00000000
   14.210000      0.00000000
   14.220000      0.00000000
   14.230000      0.00000000
   14.240000      0.00000000
   14.250000      0.00000000
   14.260000      0.00000000
   14.270000      0.00000000
   14.280000      0.00000000
   14.290000      0.00000000
   14.300000      0.00000000
   14.310000      0.00000000
   14.320000      0.00000000
   14.330000      0.00000000
   14.340000      0.00000000
   14.350000      0.00000000
   14.360000      0.00000000
   14.370000      0.00000000
   14.380000      0.00000000
   14.390000      0.00000000
   14.400000      0.00000000
   14.410000      0.00000000
   14.420000      0.00000000
   14.430000      0.00000000
   14.440000      0.00000000
   14.450000      0.00000000
   14.460000      0.00000000
   14.470000      0.00000000
   14.480000      0.00000000
   14.490000      0.00000000
   14.500000      0.00000000
   14.510000      0.00000000
   14.520000      0.00000000
   14.530000      0.00000000
   14.540000      0.00000000
   14.550000      0.00000000
   14.560000      0.00000000
   14.570000      0.00000000
   14.580000      0.00000000
   14.590000      0.00000000
   14.600000      0.00000000
   14.610000      0.00000000
   14.620000      0.00000000
   14.630000      0.00000000
   14.640000      0.00000000
   14.650000      0.00000000
   14.660000      0.00000000
   14.670000      0.00000000
   14.680000      0.00000000
   14.690000      0.00000000
   14.700000      0.00000000
   14.710000      0.00000000
   14.720000      0.00000000
   14.730000      0.00000000
   14.740000      0.00000000
   14.750000      0.00000000
   14.760000      0.00000000
   14.770000      0.00000000
   14.780000      0.00000000
   14.790000      0.00000000
   14.800000      0.00000000
   14.810000      0.00000000
   14.820000      0.00000000
   14.830000      0.00000000
   14.840000      0.00000000
   14.850000      0.00000000
   14.860000      0.00000000
   14.870000      0.00000000
   14.880000      0.00000000
   14.890000      0.00000000
   14.900000      0.00000000
   14.910000      0.00000000
   14.920000      0.00000000
   14.930000      0.00000000
   14.940000      0.00000000
   14.950000      0.00000000
   14.960000      0.00000000
   14.970000      0.00000000
   14.980000      0.00000000
   14.990000      0.00000000
   15.000000      0.00000000
   15.010000      0.00000000
   15.020000      0.00000000
   15.030000      0.00000000
   15.040000      0.00000000
   15.050000      0.00000000
   15.060000      0.00000000
   15.070000      0.00000000
   15.080000      0.00000000
   15.090000      0.00000000
   15.100000      0.00000000
   15.110000      0.00000000
   15.120000      0.00000000
   15.130000      0.00000000
   15.140000      0.00000000
   15.150000      0.00000000
   15.160000      0.00000000
   15.170000      0.00000000
   15.180000      0.00000000
   15.190000      0.00000000
   15.200000      0.00000000
   15.210000      0.00000000
   15.220000      0.00000000
   15.230000      0.00000000
   15.240000      0.00000000
   15.250000      0.00000000
   15.260000      0.00000000
   15.270000      0.00000000
   15.280000      0.00000000
   15.290000      0.00000000
   15.300000      0.00000000
   15.310000      0.00000000
   15.320000      0.00000000
   15.330000      0.00000000
   15.340000      0.00000000
   15.350000      0.00000000
   15.360000      0.00000000
   15.370000      0.00000000
   15.380000      0.00000000
   15.390000      0.00000000
   15.400000      0.00000000
   15.410000      0.00000000
   15.420000      0.00000000
   15.430000      0.00000000
   15.440000      0.00000000
   15.450000      0.00000000
   15.460000      0.00000000
   15.470000      0.00000000
   15.480000      0.00000000
   15.490000      0.00000000
   15.500000      0.00000000
   15.510000      0.00000000
   15.520000      0.00000000
   15.530000      0.00000000
   15.540000      0.00000000
   15.550000      0.00000000
   15.560000      0.00000000
   15.570000      0.00000000
   15.580000      0.00000000
   15.590000      0.00000000
   15.600000      0.00000000
   15.610000      0.00000000
   15.620000      0.00000000
   15.630000      0.00000000
   15.640000      0.00000000
   15.650000      0.00000000
   15.660000      0.00000000
   15.670000      0.00000000
   15.680000      0.00000000
   15.690000      0.00000000
   15.700000      0.00000000
   15.710000      0.00000000
   15.720000      0.00000000
   15.730000      0.00000000
   15.740000      0.00000000
   15.750000      0.00000000
   15.760000      0.00000000
   15.770000      0.00000000
   15.780000      0.00000000
   15.790000      0.00000000
   15.800000      0.00000000
   15.810000      0.00000000
   15.820000      0.00000000
   15.830000      0.00000000
   15.840000      0.00000000
   15.850000      0.00000000
   15.860000      0.00000000
   15.870000      0.00000000
   15.880000      0.00000000
   15.890000      0.00000000
   15.900000      0.00000000
   15.910000      0.00000000
   15.920000      0.00000000
   15.930000      0.00000000
   15.940000      0.00000000
   15.950000      0.00000000
   15.960000      0.00000000
   15.970000      0.00000000
   15.980000      0.00000000
   15.990000      0.00000000
   16.000000      0.00000000
   16.010000      0.00000000
   16.020000      0.00000000
   16.030000      0.00000000
   16.040000      0.00000000
   16.050000      0.00000000
   16.060000      0.00000000
   16.070000      0.00000000
   16.080000      0.00000000
   16.090000      0.00000000
   16.100000      0.00000000
   16.110000      0.00000000
   16.120000      0.00000000
   16.130000      0.00000000
   16.140000      0.00000000
   16.150000      0.00000000
   16.160000      0.00000000
   16.170000      0.00000000
   16.180000      0.00000000
   16.190000      0.00000000
   16.200000      0.00000000
   16.210000      0.00000000
   16.220000      0.00000000
   16.230000      0.00000000
   16.240000      0.00000000
   16.250000      0.00000000
   16.260000      0.00000000
   16.270000      0.00000000
   16.280000      0.00000000
   16.290000      0.00000000
   16.300000      0.00000000
   16.310000      0.00000000
   16.320000      0.00000000
   16.330000      0.00000000
   16.340000      0.00000000
   16.350000      0.00000000
   16.360000      0.00000000
   16.370000      0.00000000
   16.380000      0.00000000
   16.390000      0.00000000
   16.400000      0.00000000
   16.410000      0.00000000
   16.420000      0.00000000
   16.430000      0.00000000
   16.440000      0.00000000
   16.450000      0.00000000
   16.460000      0.00000000
   16.470000      0.00000000
   16.480000      0.00000000
   16.490000      0.00000000
   16.500000      0.00000000
   16.510000      0.00000000
   16.520000      0.00000000
   16.530000      0.00000000
   16.540000      0.00000000
   16.550000      0.00000000
   16.560000      0.00000000
   16.570000      0.00000000
   16.580000      0.00000000
   16.590000      0.00000000
   16.600000      0.00000000
   16.610000      0.00000000
   16.620000      0.00000000
   16.630000      0.00000000
   16.640000      0.00000000
   16.650000      0.00000000
   16.660000      0.00000000
   16.670000      0.00000000
   16.680000      0.00000000
   16.690000      0.00000000
   16.700000      0.00000000
   16.710000      0.00000000
   16.720000      0.00000000
   16.730000      0.00000000
   16.740000      0.00000000
   16.750000      0.00000000
   16.760000      0.00000000
   16.770000      0.00000000
   16.780000      0.00000000
   16.790000      0.00000000
   16.800000      0.00000000
   16.810000      0.00000000
   16.820000      0.00000000
   16.830000      0.00000000
   16.840000      0.00000000
   16.850000      0.00000000
   16.860000      0.00000000
   16.870000      0.00000000
   16.880000      0.00000000
   16.890000      0.00000000
   16.900000      0.00000000
   16.910000      0.00000000
   16.920000      0.00000000
   16.930000      0.00000000
   16.940000      0.00000000
   16.950000      0.00000000
   16.960000      0.00000000
   16.970000      0.00000000
   16.980000      0.00000000
   16.990000      0.00000000
   17.000000      0.00000000
   17.010000      0.00000000
   17.020000      0.00000000
   17.030000      0.00000000
   17.040000      0.00000000
   17.050000      0.00000000
   17.060000      0.00000000
   17.070000      0.00000000
   17.080000      0.00000000
   17.090000      0.00000000
   17.100000      0.00000000
   17.110000      0.00000000
   17.120000      0.00000000
   17.130000      0.00000000
   17.140000      0.00000000
   17.150000      0.00000000
   17.160000      0.00000000
   17.170000      0.00000000
   17.180000      0.00000000
   17.190000      0.00000000
   17.200000      0.00000000
   17.210000      0.00000000
   17.220000      0.00000000
   17.230000      0.00000000
   17.240000      0.00000000
   17.250000      0.00000000
   17.260000      0.00000000
   17.270000      0.00000000
   17.280000      0.00000000
   17.290000      0.00000000
   17.300000      0.00000000
   17.310000      0.00000000
   17.320000      0.00000000
   17.330000      0.00000000
   17.340000      0.00000000
   17.350000      0.00000000
   17.360000      0.00000000
   17.370000      0.00000000
   17.380000      0.00000000
   17.390000      0.00000000
   17.400000      0.00000000
   17.410000      0.00000000
   17.420000      0.00000000
   17.430000      0.00000000
   17.440000      0.00000000
   17.450000      0.00000000
   17.460000      0.00000000
   17.470000      0.00000000
   17.480000      0.00000000
   17.490000      0.00000000
   17.500000      0.00000000
   17.510000      0.00000000
   17.520000      0.00000000
   17.530000      0.00000000
   17.540000      0.00000000
   17.550000      0.00000000
   17.560000      0.00000000
   17.570000      0.00000000
   17.580000      0.00000000
   17.590000      0.00000000
   17.600000      0.00000000
   17.610000      0.00000000
   17.620000      0.00000000
   17.630000      0.00000000
   17.640000      0.00000000
   17.650000      0.00000000
   17.660000      0.00000000
   17.670000      0.00000000
   17.680000      0.00000000
   17.690000      0.00000000
   17.700000      0.00000000
   17.710000      0.00000000
   17.720000      0.00000000
   17.730000      0.00000000
   17.740000      0.00000000
   17.750000      0.00000000
   17.760000      0.00000000
   17.770000      0.00000000
   17.780000      0.00000000
   17.790000      0.00000000
   17.800000      0.00000000
   17.810000      0.00000000
   17.820000      0.00000000
   17.830000      0.00000000
   17.840000      0.00000000
   17.850000      0.00000000
   17.860000      0.00000000
   17.870000      0.00000000
   17.880000      0.00000000
   17.890000      0.00000000
   17.900000      0.00000000
   17.910000      0.00000000
   17.920000      0.00000000
   17.930000      0.00000000
   17.940000      0.00000000
   17.950000      0.00000000
   17.960000      0.00000000
   17.970000      0.00000000
   17.980000      0.00000000
   17.990000      0.00000000
   18.000000      0.00000000
   18.010000      0.00000000
   18.020000      0.00000000
   18.030000      0.00000000
   18.040000      0.00000000
   18.050000      0.00000000
   18.060000      0.00000000
   18.070000      0.00000000
   18.080000      0.00000000
   18.090000      0.00000000
   18.100000      0.00000000
   18.110000      0.00000000
   18.120000      0.00000000
   18.130000      0.00000000
   18.140000      0.00000000
   18.150000      0.00000000
   18.160000      0.00000000
   18.170000      0.00000000
   18.180000      0.00000000
   18.190000      0.00000000
   18.200000      0.00000000
   18.210000      0.00000000
   18.220000      0.00000000
   18.230000      0.00000000
   18.240000      0.00000000
   18.250000      0.00000000
   18.260000      0.00000000
   18.270000      0.00000000
   18.280000      0.00000000
   18.290000      0.00000000
   18.300000      0.00000000
   18.310000      0.00000000
   18.320000      0.00000000
   18.330000      0.00000000
   18.340000      0.00000000
   18.350000      0.00000000
   18.360000      0.00000000
   18.370000      0.00000000
   18.380000      0.00000000
   18.390000      0.00000000
   18.400000      0.00000000
   18.410000      0.00000000
   18.420000      0.00000000
   18.430000      0.00000000
   18.440000      0.00000000
   18.450000      0.00000000
   18.460000      0.00000000
   18.470000      0.00000000
   18.480000      0.00000000
   18.490000      0.00000000
   18.500000      0.00000000
   18.510000      0.00000000
   18.520000      0.00000000
   18.530000      0.00000000
   18.540000      0.00000000
   18.550000      0.00000000
   18.560000      0.00000000
   18.570000      0.00000000
   18.580000      0.00000000
   18.590000      0.00000000
   18.600000      0.00000000
   18.610000      0.00000000
   18.620000      0.00000000
   18.630000      0.00000000
   18.640000      0.00000000
   18.650000      0.00000000
   18.660000      0.00000000
   18.670000      0.00000000
   18.680000      0.00000000
   18.690000      0.00000000
   18.700000      0.00000000
   18.710000      0.00000000
   18.720000      0.00000000
   18.730000      0.00000000
   18.740000      0.00000000
   18.750000      0.00000000
   18.760000      0.00000000
   18.770000      0.00000000
   18.780000      0.00000000
   18.790000      0.00000000
   18.800000      0.00000000
   18.810000      0.00000000
   18.820000      0.00000000
   18.830000      0.00000000
   18.840000      0.00000000
   18.850000      0.00000000
   18.860000      0.00000000
   18.870000      0.00000000
   18.880000      0.00000000
   18.890000      0.00000000
   18.900000      0.00000000
   18.910000      0.00000000
   18.920000      0.00000000
   18.930000      0.00000000
   18.940000      0.00000000
   18.950000      0.00000000
   18.960000      0.00000000
   18.970000      0.00000000
   18.980000      0.00000000
   18.990000      0.00000000
   19.000000      0.00000000
   19.010000      0.00000000
   19.020000      0.00000000
   19.030000      0.00000000
   19.040000      0.00000000
   19.050000      0.00000000
   19.060000      0.00000000
   19.070000      0.00000000
   19.080000      0.00000000
   19.090000      0.00000000
   19.100000      0.00000000
   19.110000      0.00000000
   19.120000      0.00000000
   19.130000      0.00000000
   19.140000      0.00000000
   19.150000      0.00000000
   19.160000      0.00000000
   19.170000      0.00000000
   19.180000      0.00000000
   19.190000      0.00000000
   19.200000      0.00000000
   19.210000      0.00000000
   19.220000      0.00000000
   19.230000      0.00000000
   19.240000      0.00000000
   19.250000      0.00000000
   19.260000      0.00000000
   19.270000      0.00000000
   19.280000      0.00000000
   19.290000      0.00000000
   19.300000      0.00000000
   19.310000      0.00000000
   19.320000      0.00000000
   19.330000      0.00000000
   19.340000      0.00000000
   19.350000      0.00000000
   19.360000      0.00000000
   19.370000      0.00000000
   19.380000      0.00000000
   19.390000      0.00000000
   19.400000      0.00000000
   19.410000      0.00000000
   19.420000      0.00000000
   19.430000      0.00000000
   19.440000      0.00000000
   19.450000      0.00000000
   19.460000      0.00000000
   19.470000      0.00000000
   19.480000      0.00000000
   19.490000      0.00000000
   19.500000      0.00000000
   19.510000      0.00000000
   19.520000      0.00000000
   19.530000      0.00000000
   19.540000      0.00000000
   19.550000      0.00000000
   19.560000      0.00000000
   19.570000      0.00000000
   19.580000      0.00000000
   19.590000      0.00000000
   19.600000      0.00000000
   19.610000      0.00000000
   19.620000      0.00000000
   19.630000      0.00000000
   19.640000      0.00000000
   19.650000      0.00000000
   19.660000      0.00000000
   19.670000      0.00000000
   19.680000      0.00000000
   19.690000      0.00000000
   19.700000      0.00000000
   19.710000      0.00000000
   19.720000      0.00000000
   19.730000      0.00000000
   19.740000      0.00000000
   19.750000      0.00000000
   19.760000      0.00000000
   19.770000      0.00000000
   19.780000      0.00000000
   19.790000      0.00000000
   19.800000      0.00000000
   19.810000      0.00000000
   19.820000      0.00000000
   19.830000      0.00000000
   19.840000      0.00000000
   19.850000      0.00000000
   19.860000      0.00000000
   19.870000      0.00000000
   19.880000      0.00000000
   19.890000      0.00000000
   19.900000      0.00000000
   19.910000      0.00000000
   19.920000      0.00000000
   19.930000      0.00000000
   19.940000      0.00000000
   19.950000      0.00000000
   19.960000      0.00000000
   19.970000      0.00000000
   19.980000      0.00000000
   19.990000      0.00000000
   20.000000      0.00000000


==> BEC-GP-OMP/f_programs/output/realsph/realsph-dyna.txt <==
    0.020000      1.88163364
    0.040000      1.88176768
    0.060000      1.88160150
    0.080000      1.88113534
    0.100000      1.88036982
    0.120000      1.87930597
    0.140000      1.87794521
    0.160000      1.87628935
    0.180000      1.87434060
    0.200000      1.87210158
    0.220000      1.86957529
    0.240000      1.86676514
    0.260000      1.86367493
    0.280000      1.86030887
    0.300000      1.85667158
    0.320000      1.85276805
    0.340000      1.84860372
    0.360000      1.84418439
    0.380000      1.83951629
    0.400000      1.83460605
    0.420000      1.82946070
    0.440000      1.82408770
    0.460000      1.81849488
    0.480000      1.81269052
    0.500000      1.80668326
    0.520000      1.80048218
    0.540000      1.79409676
    0.560000      1.78753685
    0.580000      1.78081274
    0.600000      1.77393510
    0.620000      1.76691498
    0.640000      1.75976382
    0.660000      1.75249346
    0.680000      1.74511608
    0.700000      1.73764424
    0.720000      1.73009085
    0.740000      1.72246915
    0.760000      1.71479272
    0.780000      1.70707543
    0.800000      1.69933144
    0.820000      1.69157520
    0.840000      1.68382138
    0.860000      1.67608490
    0.880000      1.66838085
    0.900000      1.66072450
    0.920000      1.65313126
    0.940000      1.64561664
    0.960000      1.63819620
    0.980000      1.63088556
    1.000000      1.62370030
    1.020000      1.61665598
    1.040000      1.60976802
    1.060000      1.60305174
    1.080000      1.59652226
    1.100000      1.59019445
    1.120000      1.58408292
    1.140000      1.57820191
    1.160000      1.57256529
    1.180000      1.56718651
    1.200000      1.56207849
    1.220000      1.55725364
    1.240000      1.55272377
    1.260000      1.54850004
    1.280000      1.54459294
    1.300000      1.54101220
    1.320000      1.53776679
    1.340000      1.53486487
    1.360000      1.53231374
    1.380000      1.53011981
    1.400000      1.52828856
    1.420000      1.52682457
    1.440000      1.52573141
    1.460000      1.52501170
    1.480000      1.52466707
    1.500000      1.52469814
    1.520000      1.52510456
    1.540000      1.52588497
    1.560000      1.52703703
    1.580000      1.52855743
    1.600000      1.53044193
    1.620000      1.53268533
    1.640000      1.53528158
    1.660000      1.53822372
    1.680000      1.54150398
    1.700000      1.54511379
    1.720000      1.54904384
    1.740000      1.55328409
    1.760000      1.55782386
    1.780000      1.56265183
    1.800000      1.56775613
    1.820000      1.57312436
    1.840000      1.57874365
    1.860000      1.58460070
    1.880000      1.59068184
    1.900000      1.59697309
    1.920000      1.60346015
    1.940000      1.61012854
    1.960000      1.61696354
    1.980000      1.62395030
    2.000000      1.63107389
    2.020000      1.63831928
    2.040000      1.64567143
    2.060000      1.65311529
    2.080000      1.66063587
    2.100000      1.66821825
    2.120000      1.67584759
    2.140000      1.68350922
    2.160000      1.69118858
    2.180000      1.69887132
    2.200000      1.70654330
    2.220000      1.71419056
    2.240000      1.72179944
    2.260000      1.72935649
    2.280000      1.73684855
    2.300000      1.74426277
    2.320000      1.75158658
    2.340000      1.75880771
    2.360000      1.76591426
    2.380000      1.77289462
    2.400000      1.77973755
    2.420000      1.78643214
    2.440000      1.79296786
    2.460000      1.79933453
    2.480000      1.80552233
    2.500000      1.81152183
    2.520000      1.81732396
    2.540000      1.82292005
    2.560000      1.82830179
    2.580000      1.83346128
    2.600000      1.83839098
    2.620000      1.84308377
    2.640000      1.84753288
    2.660000      1.85173198
    2.680000      1.85567508
    2.700000      1.85935663
    2.720000      1.86277145
    2.740000      1.86591474
    2.760000      1.86878211
    2.780000      1.87136956
    2.800000      1.87367349
    2.820000      1.87569066
    2.840000      1.87741827
    2.860000      1.87885386
    2.880000      1.87999540
    2.900000      1.88084122
    2.920000      1.88139007
    2.940000      1.88164106
    2.960000      1.88159372
    2.980000      1.88124793
    3.000000      1.88060400
    3.020000      1.87966260
    3.040000      1.87842481
    3.060000      1.87689210
    3.080000      1.87506631
    3.100000      1.87294970
    3.120000      1.87054491
    3.140000      1.86785497
    3.160000      1.86488330
    3.180000      1.86163375
    3.200000      1.85811052
    3.220000      1.85431825
    3.240000      1.85026196
    3.260000      1.84594707
    3.280000      1.84137942
    3.300000      1.83656523
    3.320000      1.83151114
    3.340000      1.82622421
    3.360000      1.82071189
    3.380000      1.81498204
    3.400000      1.80904294
    3.420000      1.80290328
    3.440000      1.79657215
    3.460000      1.79005906
    3.480000      1.78337393
    3.500000      1.77652709
    3.520000      1.76952927
    3.540000      1.76239161
    3.560000      1.75512564
    3.580000      1.74774331
    3.600000      1.74025693
    3.620000      1.73267922
    3.640000      1.72502327
    3.660000      1.71730252
    3.680000      1.70953078
    3.700000      1.70172220
    3.720000      1.69389125
    3.740000      1.68605270
    3.760000      1.67822163
    3.780000      1.67041336
    3.800000      1.66264347
    3.820000      1.65492773
    3.840000      1.64728211
    3.860000      1.63972271
    3.880000      1.63226574
    3.900000      1.62492748
    3.920000      1.61772422
    3.940000      1.61067225
    3.960000      1.60378776
    3.980000      1.59708681
    4.000000      1.59058527
    4.020000      1.58429879
    4.040000      1.57824267
    4.060000      1.57243187
    4.080000      1.56688091
    4.100000      1.56160379
    4.120000      1.55661396
    4.140000      1.55192426
    4.160000      1.54754680
    4.180000      1.54349298
    4.200000      1.53977336
    4.220000      1.53639769
    4.240000      1.53337476
    4.260000      1.53071246
    4.280000      1.52841765
    4.300000      1.52649620
    4.320000      1.52495292
    4.340000      1.52379155
    4.360000      1.52301473
    4.380000      1.52262405
    4.400000      1.52261995
    4.420000      1.52300183
    4.440000      1.52376797
    4.460000      1.52491562
    4.480000      1.52644095
    4.500000      1.52833914
    4.520000      1.53060439
    4.540000      1.53322994
    4.560000      1.53620813
    4.580000      1.53953046
    4.600000      1.54318758
    4.620000      1.54716941
    4.640000      1.55146514
    4.660000      1.55606333
    4.680000      1.56095191
    4.700000      1.56611827
    4.720000      1.57154932
    4.740000      1.57723153
    4.760000      1.58315098
    4.780000      1.58929342
    4.800000      1.59564432
    4.820000      1.60218894
    4.840000      1.60891234
    4.860000      1.61579944
    4.880000      1.62283508
    4.900000      1.63000405
    4.920000      1.63729112
    4.940000      1.64468110
    4.960000      1.65215883
    4.980000      1.65970928
    5.000000      1.66731750
    5.020000      1.67496873
    5.040000      1.68264834
    5.060000      1.69034193
    5.080000      1.69803531
    5.100000      1.70571450
    5.120000      1.71336582
    5.140000      1.72097581
    5.160000      1.72853133
    5.180000      1.73601952
    5.200000      1.74342782
    5.220000      1.75074401
    5.240000      1.75795616
    5.260000      1.76505270
    5.280000      1.77202239
    5.300000      1.77885435
    5.320000      1.78553801
    5.340000      1.79206320
    5.360000      1.79842007
    5.380000      1.80459916
    5.400000      1.81059137
    5.420000      1.81638793
    5.440000      1.82198048
    5.460000      1.82736101
    5.480000      1.83252187
    5.500000      1.83745580
    5.520000      1.84215590
    5.540000      1.84661563
    5.560000      1.85082884
    5.580000      1.85478974
    5.600000      1.85849292
    5.620000      1.86193333
    5.640000      1.86510630
    5.660000      1.86800752
    5.680000      1.87063307
    5.700000      1.87297940
    5.720000      1.87504330
    5.740000      1.87682197
    5.760000      1.87831297
    5.780000      1.87951422
    5.800000      1.88042403
    5.820000      1.88104107
    5.840000      1.88136438
    5.860000      1.88139339
    5.880000      1.88112790
    5.900000      1.88056807
    5.920000      1.87971446
    5.940000      1.87856798
    5.960000      1.87712994
    5.980000      1.87540201
    6.000000      1.87338626
    6.020000      1.87108513
    6.040000      1.86850143
    6.060000      1.86563839
    6.080000      1.86249957
    6.100000      1.85908897
    6.120000      1.85541095
    6.140000      1.85147024
    6.160000      1.84727201
    6.180000      1.84282177
    6.200000      1.83812545
    6.220000      1.83318936
    6.240000      1.82802022
    6.260000      1.82262511
    6.280000      1.81701155
    6.300000      1.81118741
    6.320000      1.80516099
    6.340000      1.79894097
    6.360000      1.79253642
    6.380000      1.78595682
    6.400000      1.77921202
    6.420000      1.77231229
    6.440000      1.76526826
    6.460000      1.75809097
    6.480000      1.75079182
    6.500000      1.74338262
    6.520000      1.73587553
    6.540000      1.72828307
    6.560000      1.72061815
    6.580000      1.71289400
    6.600000      1.70512422
    6.620000      1.69732271
    6.640000      1.68950372
    6.660000      1.68168178
    6.680000      1.67387170
    6.700000      1.66608858
    6.720000      1.65834774
    6.740000      1.65066473
    6.760000      1.64305529
    6.780000      1.63553532
    6.800000      1.62812086
    6.820000      1.62082802
    6.840000      1.61367299
    6.860000      1.60667195
    6.880000      1.59984106
    6.900000      1.59319639
    6.920000      1.58675387
    6.940000      1.58052924
    6.960000      1.57453797
    6.980000      1.56879525
    7.000000      1.56331586
    7.020000      1.55811416
    7.040000      1.55320397
    7.060000      1.54859854
    7.080000      1.54431049
    7.100000      1.54035170
    7.120000      1.53673325
    7.140000      1.53346540
    7.160000      1.53055748
    7.180000      1.52801785
    7.200000      1.52585385
    7.220000      1.52407176
    7.240000      1.52267674
    7.260000      1.52167280
    7.280000      1.52106280
    7.300000      1.52084838
    7.320000      1.52103002
    7.340000      1.52160698
    7.360000      1.52257733
    7.380000      1.52393798
    7.400000      1.52568468
    7.420000      1.52781206
    7.440000      1.53031367
    7.460000      1.53318205
    7.480000      1.53640873
    7.500000      1.53998433
    7.520000      1.54389859
    7.540000      1.54814043
    7.560000      1.55269807
    7.580000      1.55755899
    7.600000      1.56271010
    7.620000      1.56813774
    7.640000      1.57382778
    7.660000      1.57976563
    7.680000      1.58593638
    7.700000      1.59232481
    7.720000      1.59891542
    7.740000      1.60569258
    7.760000      1.61264047
    7.780000      1.61974322
    7.800000      1.62698488
    7.820000      1.63434955
    7.840000      1.64182134
    7.860000      1.64938445
    7.880000      1.65702319
    7.900000      1.66472205
    7.920000      1.67246565
    7.940000      1.68023884
    7.960000      1.68802672
    7.980000      1.69581459
    8.000000      1.70358807
    8.020000      1.71133304


==> BEC-GP-OMP/f_programs/output/realsph/realsph-out.txt <==
 Real time propagation spherically-symmetric trap,   OPTION =   2
 
  Number of Atoms N =      2000, Unit of length AHO =  0.00000100 m
  Scattering length a =   94.351186*a0
  Nonlinearity G =       125.484000
 
 # Space Stp:  N =     2000
  Space Step: DX =   0.010000
 # Time Stp : NSTP =   1000000, NPAS =       100, NRUN =     40000
   Time Step:   DT =   0.000100
 
 * Change for dynamics: GPAR =       0.500 *
 
                   -----------------------------------------------------
                    Norm      Chem        Ener/N      <r>      |Psi(0)|^2
                   -----------------------------------------------------
Initial :             1.0000      1.5000      1.5000      1.225      0.180
After NSTP iter.:     1.0000      4.0155      3.0708      1.881      0.030
After NPAS iter.:     1.0000      4.0151      3.0708      1.882      0.030
After NRUN iter.:     1.0000      3.1504      2.5225      1.711      0.040
                   -----------------------------------------------------
 
 Clock Time:     119 seconds
   CPU Time:     119 seconds


==> BEC-GP-OMP/readme.txt <==
#
# BEC-GP-OMP codes are developed and (c)opyright-ed by:
#
# Luis E. Young-S., Sadhan K. Adhikari
# (UNESP - Sao Paulo State University, Brazil)
#
# Paulsamy Muruganandam
# (Bharathidasan University, Tamil Nadu, India)
#
# Dusan Vudragovic, Antun Balaz
# (Scientific Computing Laboratory, Institute of Physics Belgrade, Serbia)
#
# Public use and modification of this code are allowed provided that the
# following three papers are cited:
#
# [1] L. E. Young-S. et al., Comput. Phys. Commun. 204 (2016) 209.
# [2] P. Muruganandam, S. K. Adhikari, Comput. Phys. Commun. 180 (2009) 1888.
# [3] D. Vudragovic et al., Comput. Phys. Commun. 183 (2012) 2021.
#
# The authors would be grateful for all information and/or comments
# regarding the use of the code.
#

BEC-GP-OMP set of Fortran and C codes solves the time-(in)dependent Gross-Pitaevskii
nonlinear partial differential equation for BECs with contact  interaction
in one, two, and three space dimensions in a trap using imaginary-time and real-time
propagation. The Gross-Pitaevskii equation describes the properties of a dilute trapped
Bose-Einstein condensate. The equation is solved using the split-step Crank-Nicolson method
by discretizing space and time, as described in [1]. The discretized equation is then
propagated in imaginary or real time over small time steps. Additional details are given in Refs. [1,2].

[1] P. Muruganandam, S. K. Adhikari, Comput. Phys. Commun. 180 (2009) 1888.
[2] D. Vudragovic, I. Vidanovic, A. Balaz, P. Muruganandam, S. K. Adhikari, Comput. Phys. Commun. 183 (2012) 2021.

DESCRIPTION OF BEC-GP-OMP CODE DISTRIBUTION

I) Source codes

Source codes are written in both the Fortran and C programming language and are located
in the src folder of the corresponding directory (f_programs, c_programs).

The Fortran src folder has the following structure:

 - src/imag1d.f90 code solves the imaginary-time Gross-Pitaevskii equation in
   one space dimension for the dynamics along x-axis in a harmonic trap.

 - src/imagcir.f90 code solves the imaginary-time Gross-Pitaevskii equation in
   two space dimensions for circular symmetry in a harmonic trap.

 - src/imagsph.f90 code solves the imaginary-time Gross-Pitaevskii equation in
   three space dimensions for spherical symmetry in a harmonic trap.

 - src/imag2d.f90 code solves the imaginary-time Gross-Pitaevskii equation in
   two space dimensions for the dynamics along x-y plane in an anisotropic harmonic trap.

 - src/imagaxi.f90 code solves the imaginary-time Gross-Pitaevskii equation in
   three space dimensions in an axially-symmetric harmonic trap.
   
 - src/imag3d.f90 code solves the imaginary-time Gross-Pitaevskii equation in
   three space dimensions in an anisotropic harmonic trap.

 - src/real1d.f90 code solves the real-time Gross-Pitaevskii equation in
   one space dimension for the dynamics along x-axis in a harmonic trap.

 - src/realcir.f90 code solves the real-time Gross-Pitaevskii equation in
   two space dimensions for circular symmetry in a harmonic trap.

 - src/realsph.f90 code solves the real-time Gross-Pitaevskii equation in
   three space dimensions for spherical symmetry in a harmonic trap.

 - src/real2d.f90 code solves the real-time Gross-Pitaevskii equation in
   two space dimensions for the dynamics along x-y plane in an anisotropic harmonic trap.

 - src/realaxi.f90 code solves the real-time Gross-Pitaevskii equation in
   three space dimensions in an axially-symmetric harmonic trap.
   
 - src/real3d.f90 code solves the real-time Gross-Pitaevskii equation in
   three space dimensions in an anisotropic harmonic trap.


The C src folder has the analogous structure:

 - src/imag1d/* code solves the imaginary-time Gross-Pitaevskii equation in
   one space dimension for the dynamics along x-axis in a harmonic trap.

 - src/imagcir/* code solves the imaginary-time Gross-Pitaevskii equation in
   two space dimensions for circular symmetry in a harmonic trap.

 - src/imagsph/* code solves the imaginary-time Gross-Pitaevskii equation in
   three space dimensions for spherical symmetry in a harmonic trap.

 - src/imag2d/* code solves the imaginary-time Gross-Pitaevskii equation in
   two space dimensions for the dynamics along x-y plane in an anisotropic harmonic trap.

 - src/imagaxi/* code solves the imaginary-time Gross-Pitaevskii equation in
   three space dimensions in an axially-symmetric harmonic trap.

 - src/imag3d/* code solves the imaginary-time Gross-Pitaevskii equation in
   three space dimensions in an anisotropic harmonic trap.

 - src/real1d/* code solves the real-time Gross-Pitaevskii equation in
   one space dimension for the dynamics along x-axis in a harmonic trap.

 - src/realcir/* code solves the real-time Gross-Pitaevskii equation in
   two space dimensions for circular symmetry in a harmonic trap.

 - src/realsph/* code solves the real-time Gross-Pitaevskii equation in
   three space dimensions for spherical symmetry in a harmonic trap.

 - src/real2d/* code solves the real-time Gross-Pitaevskii equation in
   two space dimensions for the dynamics along x-y plane in an anisotropic harmonic trap.

 - src/realaxi/* code solves the real-time Gross-Pitaevskii equation in
   three space dimensions in an axially-symmetric harmonic trap.

 - src/real3d/* code solves the real-time Gross-Pitaevskii equation in
   three space dimensions in an anisotropic harmonic trap.

 - srs/utils/*  provides utility functions for parsing of configuration files,
   integration and differentiation, as well as allocation/deallocation of
   memory.

II) Input parameters

Input parameters for Fortran codes are given within each program.

For each C program, a specific parameter input file has to be given on the command
line. Examples of input files with characteristic set of options and their detailed
descriptions is provided in the input folder.

III) Examples of matching outputs

The output folder in both f_programs and c_programs directory contains examples
of matching outputs for all programs and default inputs available in the BEC-GP-OMP
distribution. Some large density files are omitted to save space.

IV) Compilation

To compile the Fortran and C codes one can use the provided makefiles using:

   make <target> [compiler=<compiler>]

where possible targets are:
   
   all, clean, help

as well as code-specific targets, which compile only a specified code:

   imag1d, imagcir, imagsph, imag2d, imagaxi, imag3d, 
   real1d, realcir, realsph, real2d, realaxi, real3d, 

In the case of Fortran codes, the make command compiles all programs by default
with the Intel Fortran compiler. Possible <compiler> values are:

   ifort, gfort

where gfort is used for compiling with GFortran, and should be chosen according
to the available compilers on the compile host.

Examples compiling Fortran programs:

1) Compile all Fortran BEC-GP-OMP codes with the GFortran compiler:
   
   make all compiler=gfort
      
2) Compile imag3d Fortran code with the Intel Fortran compiler:
   
   make imag3d compiler=ifort 
   or   
   make imag3d

However, one can also use the instructions to compile Fortran programs that are
given within each source file.


For C programs, the provided makefile allows compilation of the BEC-GP-OMP codes using
either the GNU C compiler or Intel C compiler.

Default optimization options set in makefile are -O5 (gcc) and -fast (icc), and can be
adjusted if needed in the makefile variable CFLAGS.

If compiler is not specified on the command line, the default icc compiler is used.

For C codes possible <compiler> values are:

   icc, gcc

and should be chosen according to the available compilers on the compile host.

Examples compiling C programs:

1) Compile all C BEC-GP-OMP codes with the Intel C compiler:
   
   make all
   
   or
   
   make all compiler=icc

2) Compile all C BEC-GP-OMP codes with the GNU C compiler:

   make all compiler=gcc
      
3) Compile imag2d C code with the Intel C compiler:
   
   make imag2d compiler=icc
 
V) Running the compiled codes

When running the programs, by default, all available CPU cores will be used, i.e.,
the number of OpenMP threads used will be equal to the number of CPU cores available.
If you want to specify a different number of CPU cores to be used (e.g., in case
you want to run more than one program in paralell on the same computer), you should
define it by setting the shell variable OMP_NUM_THREADS to the desired number of
threads. For instance, if you want to use 4 threads, the following command should
be executed prior to runing the programs:

export OMP_NUM_THREADS=4     [if you are using bash shell]
setenv OMP_NUM_THREADS 4     [if you are using csh or tcsh shell]


V.A) Running Fortran programs:

Since the paramaters are specified within each program, to run the compiled
Fortran programs you just need to invoke the executable.

To run the Fortran programs use the executable:

   ./<codename>

for the imaginary time routines, where <codename> is a name of the compiled executable.

For the supplied realtime routines with NSTP = 0, use:

   ./<codename> < imag<n>d-den.txt

where <n> corresponds to the dimension of the problem.

Example of running a Fortran realtime program:

Run real3d compiled Fortran code using the input file to read imag3d-den.txt:
   
   ./real3d < imag3d-den.txt

Important note: if you encounter segmentation fault erros when running Fortran
programs on Linux, you should increase the stack size. Running the following
command should resolve the issue:

   ulimit -s unlimited          [if you are using bash shell]
   limit stacksize unlimited    [if you are using csh or tcsh shell]

V.B) Running C programs:

To run any of the C codes compiled with the make command, you need to use the
following syntax:
   
   ./<codename> -i <parameterfile>
   
where <codename> is a name of the compiled executable, and <parameterfile> is
a parameter input file prepared by the user. Examples of parameter input
files are provided in the folder input.

Matching output  of the principal output files are given in the folder output; very
large density output files are omitted to save space.

Example of running a C program:

Run imag3d compiled code with the parameter input file input/imag3d-input:
  
   ./imag3d -i input/imag3d-input

VI) Execution times of the supplied programs

The C programs are fully parallelized when compiled by Intel icc or GNU gcc compiler.
The Fortran programs are fully parallelized only when Intel ifort compiler is used.
They will compile with GNU gfortran, but will use only one CPU core when executed.
When Intel compiler is used, execution times of the Fortran and C programs will be
similar to those from Table 1 for 1 and 20 CPU cores (depending on the actual type
of processors used). The execution times of the C programs using the GNU gcc compiler
are close to those obtained by the Intel icc. The execution times of the Fortran programs
using the GNU gfortran compiler are generally larger than the times obtained by the
programs compiled by the Intel ifort compiler (and executed on a single CPU core).
Hence, the use of the Intel ifort compiler is recommended for the Fortran programs.

